Fortran and C programs for the time-dependent dipolar Gross-Pitaevskii equation in an anisotropic trap

Many of the static and dynamic properties of an atomic Bose-Einstein condensate (BEC) are usually studied by solving the mean-field Gross-Pitaevskii (GP) equation, which is a nonlinear partial differential equation for short-range atomic interaction. More recently, BEC of atoms with long-range dipolar atomic interaction are used in theoretical and experimental studies. For dipolar atomic interaction, the GP equation is a partial integro-differential equation, requiring complex algorithm for its numerical solution. Here we present numerical algorithms for both stationary and non-stationary solutions of the full three-dimensional (3D) GP equation for a dipolar BEC, including the contact interaction. We also consider the simplified one- (1D) and two-dimensional (2D) GP equations satisfied by cigar- and disk-shaped dipolar BECs. We employ the split-step Crank-Nicolson method with real- and imaginary-time propagations, respectively, for the numerical solution of the GP equation for dynamic and static properties of a dipolar BEC. The atoms are considered to be polarized along the z axis and we consider ten different cases, e.g., stationary and non-stationary solutions of the GP equation for a dipolar BEC in 1D (along x and z axes), 2D (in x-y and x-z planes), and 3D, and we provide working codes in Fortran 90/95 and C for these ten cases (twenty programs in all). We present numerical results for energy, chemical potential, root-mean-square sizes and density of the dipolar BECs and, where available, compare them with results of other authors and of variational and Thomas-Fermi approximations.

==> DBEC-GP/c_programs/output/imag1dX/imag1dX-den.txt <==
-2.560000e+01 0.000000e+00
-2.555000e+01 9.279500e-255
-2.550000e+01 1.188074e-253
-2.545000e+01 1.287946e-252
-2.540000e+01 1.370417e-251
-2.535000e+01 1.449994e-250
-2.530000e+01 1.527439e-249
-2.525000e+01 1.602120e-248
-2.520000e+01 1.673258e-247
-2.515000e+01 1.740069e-246
-2.510000e+01 1.801792e-245
-2.505000e+01 1.857703e-244
-2.500000e+01 1.907129e-243
-2.495000e+01 1.949462e-242
-2.490000e+01 1.984171e-241
-2.485000e+01 2.010814e-240
-2.480000e+01 2.029046e-239
-2.475000e+01 2.038627e-238
-2.470000e+01 2.039428e-237
-2.465000e+01 2.031433e-236
-2.460000e+01 2.014739e-235
-2.455000e+01 1.989556e-234
-2.450000e+01 1.956200e-233
-2.445000e+01 1.915088e-232
-2.440000e+01 1.866729e-231
-2.435000e+01 1.811715e-230
-2.430000e+01 1.750707e-229
-2.425000e+01 1.684420e-228
-2.420000e+01 1.613613e-227
-2.415000e+01 1.539074e-226
-2.410000e+01 1.461603e-225
-2.405000e+01 1.381999e-224
-2.400000e+01 1.301049e-223
-2.395000e+01 1.219509e-222
-2.390000e+01 1.138103e-221
-2.385000e+01 1.057503e-220
-2.380000e+01 9.783260e-220
-2.375000e+01 9.011286e-219
-2.370000e+01 8.263988e-218
-2.365000e+01 7.545554e-217
-2.360000e+01 6.859458e-216
-2.355000e+01 6.208469e-215
-2.350000e+01 5.594664e-214
-2.345000e+01 5.019460e-213
-2.340000e+01 4.483655e-212
-2.335000e+01 3.987479e-211
-2.330000e+01 3.530648e-210
-2.325000e+01 3.112425e-209
-2.320000e+01 2.731685e-208
-2.315000e+01 2.386978e-207
-2.310000e+01 2.076591e-206
-2.305000e+01 1.798609e-205
-2.300000e+01 1.550976e-204
-2.295000e+01 1.331540e-203
-2.290000e+01 1.138107e-202
-2.285000e+01 9.684798e-202
-2.280000e+01 8.204935e-201
-2.275000e+01 6.920472e-200
-2.270000e+01 5.811269e-199
-2.265000e+01 4.858248e-198
-2.260000e+01 4.043529e-197
-2.255000e+01 3.350522e-196
-2.250000e+01 2.763974e-195
-2.245000e+01 2.269990e-194
-2.240000e+01 1.856013e-193
-2.235000e+01 1.510790e-192
-2.230000e+01 1.224311e-191
-2.225000e+01 9.877402e-191
-2.220000e+01 7.933337e-190
-2.215000e+01 6.343514e-189
-2.210000e+01 5.049676e-188
-2.205000e+01 4.001801e-187
-2.200000e+01 3.157218e-186
-2.195000e+01 2.479759e-185
-2.190000e+01 1.938960e-184
-2.185000e+01 1.509321e-183
-2.180000e+01 1.169624e-182
-2.175000e+01 9.023225e-182
-2.170000e+01 6.929897e-181
-2.165000e+01 5.298343e-180
-2.160000e+01 4.032740e-179
-2.155000e+01 3.055668e-178
-2.150000e+01 2.304923e-177
-2.145000e+01 1.730812e-176
-2.140000e+01 1.293854e-175
-2.135000e+01 9.628562e-175
-2.130000e+01 7.133076e-174
-2.125000e+01 5.260540e-173
-2.120000e+01 3.862075e-172
-2.115000e+01 2.822582e-171
-2.110000e+01 2.053557e-170
-2.105000e+01 1.487304e-169
-2.100000e+01 1.072321e-168
-2.095000e+01 7.696267e-168
-2.090000e+01 5.498758e-167
-2.085000e+01 3.910903e-166
-2.080000e+01 2.768957e-165
-2.075000e+01 1.951554e-164
-2.070000e+01 1.369207e-163
-2.065000e+01 9.562700e-163
-2.060000e+01 6.648343e-162
-2.055000e+01 4.601152e-161
-2.050000e+01 3.169850e-160
-2.045000e+01 2.173844e-159
-2.040000e+01 1.484003e-158
-2.035000e+01 1.008454e-157
-2.030000e+01 6.821677e-157
-2.025000e+01 4.593449e-156
-2.020000e+01 3.078916e-155
-2.015000e+01 2.054314e-154
-2.010000e+01 1.364409e-153
-2.005000e+01 9.020480e-153
-2.000000e+01 5.936369e-152
-1.995000e+01 3.888812e-151
-1.990000e+01 2.535810e-150
-1.985000e+01 1.645957e-149
-1.980000e+01 1.063461e-148
-1.975000e+01 6.839493e-148
-1.970000e+01 4.378495e-147
-1.965000e+01 2.790120e-146
-1.960000e+01 1.769769e-145
-1.955000e+01 1.117390e-144
-1.950000e+01 7.022414e-144
-1.945000e+01 4.392986e-143
-1.940000e+01 2.735418e-142
-1.935000e+01 1.695419e-141
-1.930000e+01 1.045968e-140
-1.925000e+01 6.423124e-140
-1.920000e+01 3.926084e-139
-1.915000e+01 2.388675e-138
-1.910000e+01 1.446563e-137
-1.905000e+01 8.719647e-137
-1.900000e+01 5.231675e-136
-1.895000e+01 3.124362e-135
-1.890000e+01 1.857204e-134
-1.885000e+01 1.098839e-133
-1.880000e+01 6.471178e-133
-1.875000e+01 3.793205e-132
-1.870000e+01 2.213102e-131
-1.865000e+01 1.285191e-130
-1.860000e+01 7.428538e-130
-1.855000e+01 4.273733e-129
-1.850000e+01 2.447251e-128
-1.845000e+01 1.394811e-127
-1.840000e+01 7.912547e-127
-1.835000e+01 4.467662e-126
-1.830000e+01 2.510765e-125
-1.825000e+01 1.404404e-124
-1.820000e+01 7.818749e-124
-1.815000e+01 4.332515e-123
-1.810000e+01 2.389457e-122
-1.805000e+01 1.311636e-121
-1.800000e+01 7.166071e-121
-1.795000e+01 3.896738e-120
-1.790000e+01 2.108979e-119
-1.785000e+01 1.136039e-118
-1.780000e+01 6.090629e-118
-1.775000e+01 3.249960e-117
-1.770000e+01 1.725995e-116
-1.765000e+01 9.123162e-116
-1.760000e+01 4.799479e-115
-1.755000e+01 2.512952e-114
-1.750000e+01 1.309527e-113
-1.745000e+01 6.791782e-113
-1.740000e+01 3.505826e-112
-1.735000e+01 1.801080e-111
-1.730000e+01 9.208954e-111
-1.725000e+01 4.686202e-110
-1.720000e+01 2.373360e-109
-1.715000e+01 1.196291e-108
-1.710000e+01 6.001217e-108
-1.705000e+01 2.996192e-107
-1.700000e+01 1.488765e-106
-1.695000e+01 7.362207e-106
-1.690000e+01 3.623377e-105
-1.685000e+01 1.774766e-104
-1.680000e+01 8.651467e-104
-1.675000e+01 4.197182e-103
-1.670000e+01 2.026488e-102
-1.665000e+01 9.737487e-102
-1.660000e+01 4.656558e-101
-1.655000e+01 2.216139e-100
-1.650000e+01 1.049643e-99
-1.645000e+01 4.947629e-99
-1.640000e+01 2.320931e-98
-1.635000e+01 1.083517e-97
-1.630000e+01 5.034030e-97
-1.625000e+01 2.327563e-96
-1.620000e+01 1.071003e-95
-1.615000e+01 4.904366e-95
-1.610000e+01 2.234992e-94
-1.605000e+01 1.013605e-93
-1.600000e+01 4.574667e-93
-1.595000e+01 2.054694e-92
-1.590000e+01 9.183959e-92
-1.585000e+01 4.085137e-91
-1.580000e+01 1.808322e-90
-1.575000e+01 7.965916e-90
-1.570000e+01 3.492088e-89
-1.565000e+01 1.523430e-88
-1.560000e+01 6.613729e-88
-1.555000e+01 2.857296e-87
-1.550000e+01 1.228422e-86
-1.545000e+01 5.255599e-86
-1.540000e+01 2.237573e-85
-1.535000e+01 9.480064e-85
-1.530000e+01 3.996897e-84
-1.525000e+01 1.676913e-83
-1.520000e+01 7.001205e-83
-1.515000e+01 2.908761e-82
-1.510000e+01 1.202582e-81
-1.505000e+01 4.947564e-81
-1.500000e+01 2.025520e-80
-1.495000e+01 8.251798e-80
-1.490000e+01 3.345230e-79
-1.485000e+01 1.349482e-78
-1.480000e+01 5.417147e-78
-1.475000e+01 2.163888e-77
-1.470000e+01 8.601181e-77
-1.465000e+01 3.402037e-76
-1.460000e+01 1.338985e-75
-1.455000e+01 5.244053e-75
-1.450000e+01 2.043672e-74
-1.445000e+01 7.925132e-74
-1.440000e+01 3.058099e-73
-1.435000e+01 1.174206e-72
-1.430000e+01 4.486253e-72
-1.425000e+01 1.705564e-71
-1.420000e+01 6.452013e-71
-1.415000e+01 2.428645e-70
-1.410000e+01 9.096468e-70
-1.405000e+01 3.390156e-69
-1.400000e+01 1.257197e-68
-1.395000e+01 4.638970e-68
-1.390000e+01 1.703230e-67
-1.385000e+01 6.222378e-67
-1.380000e+01 2.261879e-66
-1.375000e+01 8.181079e-66
-1.370000e+01 2.944274e-65
-1.365000e+01 1.054316e-64
-1.360000e+01 3.756523e-64
-1.355000e+01 1.331750e-63
-1.350000e+01 4.697633e-63
-1.345000e+01 1.648744e-62
-1.340000e+01 5.757623e-62
-1.335000e+01 2.000542e-61
-1.330000e+01 6.916152e-61
-1.325000e+01 2.378987e-60
-1.320000e+01 8.141953e-60
-1.315000e+01 2.772504e-59
-1.310000e+01 9.393361e-59
-1.305000e+01 3.166455e-58
-1.300000e+01 1.062007e-57
-1.295000e+01 3.543896e-57
-1.290000e+01 1.176610e-56
-1.285000e+01 3.886691e-56
-1.280000e+01 1.277385e-55
-1.275000e+01 4.176915e-55
-1.270000e+01 1.358876e-54
-1.265000e+01 4.398377e-54
-1.260000e+01 1.416418e-53
-1.255000e+01 4.538111e-53
-1.250000e+01 1.446576e-52
-1.245000e+01 4.587624e-52
-1.240000e+01 1.447481e-51
-1.235000e+01 4.543753e-51
-1.230000e+01 1.419028e-50
-1.225000e+01 4.408997e-50
-1.220000e+01 1.362884e-49
-1.215000e+01 4.191279e-49
-1.210000e+01 1.282332e-48
-1.205000e+01 3.903180e-48
-1.200000e+01 1.181949e-47
-1.195000e+01 3.560728e-47
-1.190000e+01 1.067178e-46
-1.185000e+01 3.181927e-46
-1.180000e+01 9.438375e-46
-1.175000e+01 2.785194e-45
-1.170000e+01 8.176410e-45
-1.165000e+01 2.387903e-44
-1.160000e+01 6.937694e-44
-1.155000e+01 2.005192e-43
-1.150000e+01 5.765494e-43
-1.145000e+01 1.649129e-42
-1.140000e+01 4.692543e-42
-1.135000e+01 1.328295e-41
-1.130000e+01 3.740344e-41
-1.125000e+01 1.047747e-40
-1.120000e+01 2.919625e-40
-1.115000e+01 8.093212e-40
-1.110000e+01 2.231698e-39
-1.105000e+01 6.121645e-39
-1.100000e+01 1.670385e-38
-1.095000e+01 4.533963e-38
-1.090000e+01 1.224193e-37
-1.085000e+01 3.287985e-37
-1.080000e+01 8.784459e-37
-1.075000e+01 2.334548e-36
-1.070000e+01 6.171495e-36
-1.065000e+01 1.622838e-35
-1.060000e+01 4.244771e-35
-1.055000e+01 1.104396e-34
-1.050000e+01 2.858146e-34
-1.045000e+01 7.357493e-34
-1.040000e+01 1.883902e-33
-1.035000e+01 4.798072e-33
-1.030000e+01 1.215493e-32
-1.025000e+01 3.062753e-32
-1.020000e+01 7.676139e-32
-1.015000e+01 1.913558e-31
-1.010000e+01 4.744662e-31
-1.005000e+01 1.170121e-30
-1.000000e+01 2.870216e-30
-9.950000e+00 7.002512e-30
-9.900000e+00 1.699202e-29
-9.850000e+00 4.100955e-29
-9.800000e+00 9.843969e-29
-9.750000e+00 2.350160e-28
-9.700000e+00 5.580368e-28
-9.650000e+00 1.317842e-27
-9.600000e+00 3.095245e-27
-9.550000e+00 7.230271e-27
-9.500000e+00 1.679725e-26
-9.450000e+00 3.880985e-26
-9.400000e+00 8.917893e-26
-9.350000e+00 2.037958e-25
-9.300000e+00 4.631665e-25
-9.250000e+00 1.046848e-24
-9.200000e+00 2.353050e-24
-9.150000e+00 5.259874e-24
-9.100000e+00 1.169263e-23
-9.050000e+00 2.584860e-23
-9.000000e+00 5.682587e-23
-8.950000e+00 1.242324e-22
-8.900000e+00 2.700839e-22
-8.850000e+00 5.838930e-22
-8.800000e+00 1.255261e-21
-8.750000e+00 2.683466e-21
-8.700000e+00 5.704465e-21
-8.650000e+00 1.205828e-20
-8.600000e+00 2.534563e-20
-8.550000e+00 5.297396e-20
-8.500000e+00 1.100927e-19
-8.450000e+00 2.275025e-19
-8.400000e+00 4.674552e-19
-8.350000e+00 9.550248e-19
-8.300000e+00 1.940013e-18
-8.250000e+00 3.918358e-18
-8.200000e+00 7.868783e-18
-8.150000e+00 1.571119e-17
-8.100000e+00 3.118908e-17
-8.050000e+00 6.155765e-17
-8.000000e+00 1.207928e-16
-7.950000e+00 2.356534e-16
-7.900000e+00 4.570598e-16
-7.850000e+00 8.813179e-16
-7.800000e+00 1.689451e-15
-7.750000e+00 3.219623e-15
-7.700000e+00 6.099635e-15
-7.650000e+00 1.148775e-14
-7.600000e+00 2.150753e-14
-7.550000e+00 4.002794e-14
-7.500000e+00 7.405345e-14
-7.450000e+00 1.361848e-13
-7.400000e+00 2.489462e-13
-7.350000e+00 4.523421e-13
-7.300000e+00 8.169678e-13
-7.250000e+00 1.466596e-12
-7.200000e+00 2.616824e-12
-7.150000e+00 4.640747e-12
-7.100000e+00 8.179773e-12
-7.050000e+00 1.432930e-11
-7.000000e+00 2.494760e-11
-6.950000e+00 4.316608e-11
-6.900000e+00 7.422602e-11
-6.850000e+00 1.268407e-10
-6.800000e+00 2.153965e-10
-6.750000e+00 3.634838e-10
-6.700000e+00 6.095175e-10
-6.650000e+00 1.015617e-09
-6.600000e+00 1.681529e-09
-6.550000e+00 2.766279e-09
-6.500000e+00 4.521603e-09
-6.450000e+00 7.343107e-09
-6.400000e+00 1.184799e-08
-6.350000e+00 1.899207e-08
-6.300000e+00 3.024462e-08
-6.250000e+00 4.784729e-08
-6.200000e+00 7.519416e-08
-6.150000e+00 1.173850e-07
-6.100000e+00 1.820228e-07
-6.050000e+00 2.803543e-07
-6.000000e+00 4.288833e-07
-5.950000e+00 6.516337e-07
-5.900000e+00 9.832905e-07
-5.850000e+00 1.473516e-06
-5.800000e+00 2.192819e-06
-5.750000e+00 3.240453e-06
-5.700000e+00 4.754914e-06
-5.650000e+00 6.927749e-06
-5.600000e+00 1.002149e-05
-5.550000e+00 1.439266e-05
-5.500000e+00 2.052082e-05
-5.450000e+00 2.904494e-05
-5.400000e+00 4.080791e-05
-5.350000e+00 5.691043e-05
-5.300000e+00 7.877506e-05
-5.250000e+00 1.082206e-04
-5.200000e+00 1.475473e-04
-5.150000e+00 1.996307e-04
-5.100000e+00 2.680243e-04
-5.050000e+00 3.570653e-04
-5.000000e+00 4.719808e-04
-4.950000e+00 6.189879e-04
-4.900000e+00 8.053789e-04
-4.850000e+00 1.039583e-03
-4.800000e+00 1.331197e-03
-4.750000e+00 1.690967e-03
-4.700000e+00 2.130718e-03
-4.650000e+00 2.663222e-03
-4.600000e+00 3.301990e-03
-4.550000e+00 4.060995e-03
-4.500000e+00 4.954319e-03
-4.450000e+00 5.995740e-03
-4.400000e+00 7.198268e-03
-4.350000e+00 8.573645e-03
-4.300000e+00 1.013184e-02
-4.250000e+00 1.188059e-02
-4.200000e+00 1.382492e-02
-4.150000e+00 1.596688e-02
-4.100000e+00 1.830522e-02
-4.050000e+00 2.083533e-02
-4.000000e+00 2.354926e-02
-3.950000e+00 2.643587e-02
-3.900000e+00 2.948113e-02
-3.850000e+00 3.266855e-02
-3.800000e+00 3.597965e-02
-3.750000e+00 3.939454e-02
-3.700000e+00 4.289252e-02
-3.650000e+00 4.645262e-02
-3.600000e+00 5.005423e-02
-3.550000e+00 5.367750e-02
-3.500000e+00 5.730384e-02
-3.450000e+00 6.091621e-02
-3.400000e+00 6.449938e-02
-3.350000e+00 6.804008e-02
-3.300000e+00 7.152702e-02
-3.250000e+00 7.495097e-02
-3.200000e+00 7.830458e-02
-3.150000e+00 8.158233e-02
-3.100000e+00 8.478036e-02
-3.050000e+00 8.789625e-02
-3.000000e+00 9.092885e-02
-2.950000e+00 9.387805e-02
-2.900000e+00 9.674466e-02
-2.850000e+00 9.953011e-02
-2.800000e+00 1.022364e-01
-2.750000e+00 1.048659e-01
-2.700000e+00 1.074211e-01
-2.650000e+00 1.099048e-01
-2.600000e+00 1.123197e-01
-2.550000e+00 1.146684e-01
-2.500000e+00 1.169537e-01
-2.450000e+00 1.191780e-01
-2.400000e+00 1.213435e-01
-2.350000e+00 1.234524e-01
-2.300000e+00 1.255067e-01
-2.250000e+00 1.275080e-01
-2.200000e+00 1.294578e-01
-2.150000e+00 1.313576e-01
-2.100000e+00 1.332084e-01
-2.050000e+00 1.350114e-01
-2.000000e+00 1.367674e-01
-1.950000e+00 1.384770e-01
-1.900000e+00 1.401410e-01
-1.850000e+00 1.417599e-01
-1.800000e+00 1.433340e-01
-1.750000e+00 1.448638e-01
-1.700000e+00 1.463494e-01
-1.650000e+00 1.477912e-01
-1.600000e+00 1.491893e-01
-1.550000e+00 1.505438e-01
-1.500000e+00 1.518550e-01
-1.450000e+00 1.531227e-01
-1.400000e+00 1.543473e-01
-1.350000e+00 1.555286e-01
-1.300000e+00 1.566667e-01
-1.250000e+00 1.577617e-01
-1.200000e+00 1.588135e-01
-1.150000e+00 1.598223e-01
-1.100000e+00 1.607880e-01
-1.050000e+00 1.617106e-01
-1.000000e+00 1.625903e-01
-9.500000e-01 1.634268e-01
-9.000000e-01 1.642204e-01
-8.500000e-01 1.649710e-01
-8.000000e-01 1.656786e-01
-7.500000e-01 1.663432e-01
-7.000000e-01 1.669649e-01
-6.500000e-01 1.675436e-01
-6.000000e-01 1.680794e-01
-5.500000e-01 1.685723e-01
-5.000000e-01 1.690223e-01
-4.500000e-01 1.694294e-01
-4.000000e-01 1.697936e-01
-3.500000e-01 1.701149e-01
-3.000000e-01 1.703934e-01
-2.500000e-01 1.706290e-01
-2.000000e-01 1.708218e-01
-1.500000e-01 1.709717e-01
-1.000000e-01 1.710788e-01
-5.000000e-02 1.711430e-01
0.000000e+00 1.711644e-01
5.000000e-02 1.711430e-01
1.000000e-01 1.710788e-01
1.500000e-01 1.709717e-01
2.000000e-01 1.708218e-01
2.500000e-01 1.706290e-01
3.000000e-01 1.703934e-01
3.500000e-01 1.701149e-01
4.000000e-01 1.697936e-01
4.500000e-01 1.694294e-01
5.000000e-01 1.690223e-01
5.500000e-01 1.685723e-01
6.000000e-01 1.680794e-01
6.500000e-01 1.675436e-01
7.000000e-01 1.669649e-01
7.500000e-01 1.663432e-01
8.000000e-01 1.656786e-01
8.500000e-01 1.649710e-01
9.000000e-01 1.642204e-01
9.500000e-01 1.634268e-01
1.000000e+00 1.625903e-01
1.050000e+00 1.617106e-01
1.100000e+00 1.607880e-01
1.150000e+00 1.598223e-01
1.200000e+00 1.588135e-01
1.250000e+00 1.577617e-01
1.300000e+00 1.566667e-01
1.350000e+00 1.555286e-01
1.400000e+00 1.543473e-01
1.450000e+00 1.531227e-01
1.500000e+00 1.518550e-01
1.550000e+00 1.505438e-01
1.600000e+00 1.491893e-01
1.650000e+00 1.477912e-01
1.700000e+00 1.463494e-01
1.750000e+00 1.448638e-01
1.800000e+00 1.433340e-01
1.850000e+00 1.417599e-01
1.900000e+00 1.401410e-01
1.950000e+00 1.384770e-01
2.000000e+00 1.367674e-01
2.050000e+00 1.350114e-01
2.100000e+00 1.332084e-01
2.150000e+00 1.313576e-01
2.200000e+00 1.294578e-01
2.250000e+00 1.275080e-01
2.300000e+00 1.255067e-01
2.350000e+00 1.234524e-01
2.400000e+00 1.213435e-01
2.450000e+00 1.191780e-01
2.500000e+00 1.169537e-01
2.550000e+00 1.146684e-01
2.600000e+00 1.123197e-01
2.650000e+00 1.099048e-01
2.700000e+00 1.074211e-01
2.750000e+00 1.048659e-01
2.800000e+00 1.022364e-01
2.850000e+00 9.953011e-02
2.900000e+00 9.674466e-02
2.950000e+00 9.387805e-02
3.000000e+00 9.092885e-02
3.050000e+00 8.789625e-02
3.100000e+00 8.478036e-02
3.150000e+00 8.158233e-02
3.200000e+00 7.830458e-02
3.250000e+00 7.495097e-02
3.300000e+00 7.152702e-02
3.350000e+00 6.804008e-02
3.400000e+00 6.449938e-02
3.450000e+00 6.091621e-02
3.500000e+00 5.730384e-02
3.550000e+00 5.367750e-02
3.600000e+00 5.005423e-02
3.650000e+00 4.645262e-02
3.700000e+00 4.289252e-02
3.750000e+00 3.939454e-02
3.800000e+00 3.597965e-02
3.850000e+00 3.266855e-02
3.900000e+00 2.948113e-02
3.950000e+00 2.643587e-02
4.000000e+00 2.354926e-02
4.050000e+00 2.083533e-02
4.100000e+00 1.830522e-02
4.150000e+00 1.596688e-02
4.200000e+00 1.382492e-02
4.250000e+00 1.188059e-02
4.300000e+00 1.013184e-02
4.350000e+00 8.573645e-03
4.400000e+00 7.198268e-03
4.450000e+00 5.995740e-03
4.500000e+00 4.954319e-03
4.550000e+00 4.060995e-03
4.600000e+00 3.301990e-03
4.650000e+00 2.663222e-03
4.700000e+00 2.130718e-03
4.750000e+00 1.690967e-03
4.800000e+00 1.331197e-03
4.850000e+00 1.039583e-03
4.900000e+00 8.053789e-04
4.950000e+00 6.189879e-04
5.000000e+00 4.719808e-04
5.050000e+00 3.570653e-04
5.100000e+00 2.680243e-04
5.150000e+00 1.996307e-04
5.200000e+00 1.475473e-04
5.250000e+00 1.082206e-04
5.300000e+00 7.877506e-05
5.350000e+00 5.691043e-05
5.400000e+00 4.080791e-05
5.450000e+00 2.904494e-05
5.500000e+00 2.052082e-05
5.550000e+00 1.439266e-05
5.600000e+00 1.002149e-05
5.650000e+00 6.927749e-06
5.700000e+00 4.754914e-06
5.750000e+00 3.240453e-06
5.800000e+00 2.192819e-06
5.850000e+00 1.473516e-06
5.900000e+00 9.832905e-07
5.950000e+00 6.516337e-07
6.000000e+00 4.288833e-07
6.050000e+00 2.803543e-07
6.100000e+00 1.820228e-07
6.150000e+00 1.173850e-07
6.200000e+00 7.519416e-08
6.250000e+00 4.784729e-08
6.300000e+00 3.024462e-08
6.350000e+00 1.899207e-08
6.400000e+00 1.184799e-08
6.450000e+00 7.343107e-09
6.500000e+00 4.521603e-09
6.550000e+00 2.766279e-09
6.600000e+00 1.681529e-09
6.650000e+00 1.015617e-09
6.700000e+00 6.095175e-10
6.750000e+00 3.634838e-10
6.800000e+00 2.153965e-10
6.850000e+00 1.268407e-10
6.900000e+00 7.422602e-11
6.950000e+00 4.316608e-11
7.000000e+00 2.494760e-11
7.050000e+00 1.432930e-11
7.100000e+00 8.179773e-12
7.150000e+00 4.640747e-12
7.200000e+00 2.616824e-12
7.250000e+00 1.466596e-12
7.300000e+00 8.169678e-13
7.350000e+00 4.523421e-13
7.400000e+00 2.489462e-13
7.450000e+00 1.361848e-13
7.500000e+00 7.405345e-14
7.550000e+00 4.002794e-14
7.600000e+00 2.150753e-14
7.650000e+00 1.148775e-14
7.700000e+00 6.099635e-15
7.750000e+00 3.219623e-15
7.800000e+00 1.689451e-15
7.850000e+00 8.813179e-16
7.900000e+00 4.570598e-16
7.950000e+00 2.356534e-16
8.000000e+00 1.207928e-16
8.050000e+00 6.155765e-17
8.100000e+00 3.118908e-17
8.150000e+00 1.571119e-17
8.200000e+00 7.868783e-18
8.250000e+00 3.918358e-18
8.300000e+00 1.940013e-18
8.350000e+00 9.550248e-19
8.400000e+00 4.674552e-19
8.450000e+00 2.275025e-19
8.500000e+00 1.100927e-19
8.550000e+00 5.297396e-20
8.600000e+00 2.534563e-20
8.650000e+00 1.205828e-20
8.700000e+00 5.704465e-21
8.750000e+00 2.683466e-21
8.800000e+00 1.255261e-21
8.850000e+00 5.838930e-22
8.900000e+00 2.700839e-22
8.950000e+00 1.242324e-22
9.000000e+00 5.682587e-23
9.050000e+00 2.584860e-23
9.100000e+00 1.169263e-23
9.150000e+00 5.259874e-24
9.200000e+00 2.353050e-24
9.250000e+00 1.046848e-24
9.300000e+00 4.631665e-25
9.350000e+00 2.037958e-25
9.400000e+00 8.917893e-26
9.450000e+00 3.880985e-26
9.500000e+00 1.679725e-26
9.550000e+00 7.230271e-27
9.600000e+00 3.095245e-27
9.650000e+00 1.317842e-27
9.700000e+00 5.580368e-28
9.750000e+00 2.350160e-28
9.800000e+00 9.843969e-29
9.850000e+00 4.100955e-29
9.900000e+00 1.699202e-29
9.950000e+00 7.002512e-30
1.000000e+01 2.870216e-30
1.005000e+01 1.170121e-30
1.010000e+01 4.744662e-31
1.015000e+01 1.913558e-31
1.020000e+01 7.676139e-32
1.025000e+01 3.062753e-32
1.030000e+01 1.215493e-32
1.035000e+01 4.798072e-33
1.040000e+01 1.883902e-33
1.045000e+01 7.357493e-34
1.050000e+01 2.858146e-34
1.055000e+01 1.104396e-34
1.060000e+01 4.244771e-35
1.065000e+01 1.622838e-35
1.070000e+01 6.171495e-36
1.075000e+01 2.334548e-36
1.080000e+01 8.784459e-37
1.085000e+01 3.287985e-37
1.090000e+01 1.224193e-37
1.095000e+01 4.533963e-38
1.100000e+01 1.670385e-38
1.105000e+01 6.121645e-39
1.110000e+01 2.231698e-39
1.115000e+01 8.093212e-40
1.120000e+01 2.919625e-40
1.125000e+01 1.047747e-40
1.130000e+01 3.740344e-41
1.135000e+01 1.328295e-41
1.140000e+01 4.692543e-42
1.145000e+01 1.649129e-42
1.150000e+01 5.765494e-43
1.155000e+01 2.005192e-43
1.160000e+01 6.937694e-44
1.165000e+01 2.387903e-44
1.170000e+01 8.176410e-45
1.175000e+01 2.785194e-45
1.180000e+01 9.438375e-46
1.185000e+01 3.181927e-46
1.190000e+01 1.067178e-46
1.195000e+01 3.560728e-47
1.200000e+01 1.181949e-47
1.205000e+01 3.903180e-48
1.210000e+01 1.282332e-48
1.215000e+01 4.191279e-49
1.220000e+01 1.362884e-49
1.225000e+01 4.408997e-50
1.230000e+01 1.419028e-50
1.235000e+01 4.543753e-51
1.240000e+01 1.447481e-51
1.245000e+01 4.587624e-52
1.250000e+01 1.446576e-52
1.255000e+01 4.538111e-53
1.260000e+01 1.416418e-53
1.265000e+01 4.398377e-54
1.270000e+01 1.358876e-54
1.275000e+01 4.176915e-55
1.280000e+01 1.277385e-55
1.285000e+01 3.886691e-56
1.290000e+01 1.176610e-56
1.295000e+01 3.543896e-57
1.300000e+01 1.062007e-57
1.305000e+01 3.166455e-58
1.310000e+01 9.393361e-59
1.315000e+01 2.772504e-59
1.320000e+01 8.141953e-60
1.325000e+01 2.378987e-60
1.330000e+01 6.916152e-61
1.335000e+01 2.000542e-61
1.340000e+01 5.757623e-62
1.345000e+01 1.648744e-62
1.350000e+01 4.697633e-63
1.355000e+01 1.331750e-63
1.360000e+01 3.756523e-64
1.365000e+01 1.054316e-64
1.370000e+01 2.944274e-65
1.375000e+01 8.181079e-66
1.380000e+01 2.261879e-66
1.385000e+01 6.222378e-67
1.390000e+01 1.703230e-67
1.395000e+01 4.638970e-68
1.400000e+01 1.257197e-68
1.405000e+01 3.390156e-69
1.410000e+01 9.096468e-70
1.415000e+01 2.428645e-70
1.420000e+01 6.452013e-71
1.425000e+01 1.705564e-71
1.430000e+01 4.486253e-72
1.435000e+01 1.174206e-72
1.440000e+01 3.058099e-73
1.445000e+01 7.925132e-74
1.450000e+01 2.043672e-74
1.455000e+01 5.244053e-75
1.460000e+01 1.338985e-75
1.465000e+01 3.402037e-76
1.470000e+01 8.601181e-77
1.475000e+01 2.163888e-77
1.480000e+01 5.417147e-78
1.485000e+01 1.349482e-78
1.490000e+01 3.345230e-79
1.495000e+01 8.251798e-80
1.500000e+01 2.025520e-80
1.505000e+01 4.947564e-81
1.510000e+01 1.202582e-81
1.515000e+01 2.908761e-82
1.520000e+01 7.001205e-83
1.525000e+01 1.676913e-83
1.530000e+01 3.996897e-84
1.535000e+01 9.480064e-85
1.540000e+01 2.237573e-85
1.545000e+01 5.255599e-86
1.550000e+01 1.228422e-86
1.555000e+01 2.857296e-87
1.560000e+01 6.613729e-88
1.565000e+01 1.523430e-88
1.570000e+01 3.492088e-89
1.575000e+01 7.965916e-90
1.580000e+01 1.808322e-90
1.585000e+01 4.085137e-91
1.590000e+01 9.183959e-92
1.595000e+01 2.054694e-92
1.600000e+01 4.574667e-93
1.605000e+01 1.013605e-93
1.610000e+01 2.234992e-94
1.615000e+01 4.904366e-95
1.620000e+01 1.071003e-95
1.625000e+01 2.327563e-96
1.630000e+01 5.034030e-97
1.635000e+01 1.083517e-97
1.640000e+01 2.320931e-98
1.645000e+01 4.947629e-99
1.650000e+01 1.049643e-99
1.655000e+01 2.216139e-100
1.660000e+01 4.656558e-101
1.665000e+01 9.737487e-102
1.670000e+01 2.026488e-102
1.675000e+01 4.197182e-103
1.680000e+01 8.651467e-104
1.685000e+01 1.774766e-104
1.690000e+01 3.623377e-105
1.695000e+01 7.362207e-106
1.700000e+01 1.488765e-106
1.705000e+01 2.996192e-107
1.710000e+01 6.001217e-108
1.715000e+01 1.196291e-108
1.720000e+01 2.373360e-109
1.725000e+01 4.686202e-110
1.730000e+01 9.208954e-111
1.735000e+01 1.801080e-111
1.740000e+01 3.505826e-112
1.745000e+01 6.791782e-113
1.750000e+01 1.309527e-113
1.755000e+01 2.512952e-114
1.760000e+01 4.799479e-115
1.765000e+01 9.123162e-116
1.770000e+01 1.725995e-116
1.775000e+01 3.249960e-117
1.780000e+01 6.090629e-118
1.785000e+01 1.136039e-118
1.790000e+01 2.108979e-119
1.795000e+01 3.896738e-120
1.800000e+01 7.166071e-121
1.805000e+01 1.311636e-121
1.810000e+01 2.389457e-122
1.815000e+01 4.332515e-123
1.820000e+01 7.818749e-124
1.825000e+01 1.404404e-124
1.830000e+01 2.510765e-125
1.835000e+01 4.467662e-126
1.840000e+01 7.912547e-127
1.845000e+01 1.394811e-127
1.850000e+01 2.447251e-128
1.855000e+01 4.273733e-129
1.860000e+01 7.428538e-130
1.865000e+01 1.285191e-130
1.870000e+01 2.213102e-131
1.875000e+01 3.793205e-132
1.880000e+01 6.471178e-133
1.885000e+01 1.098839e-133
1.890000e+01 1.857204e-134
1.895000e+01 3.124362e-135
1.900000e+01 5.231675e-136
1.905000e+01 8.719647e-137
1.910000e+01 1.446563e-137
1.915000e+01 2.388675e-138
1.920000e+01 3.926084e-139
1.925000e+01 6.423124e-140
1.930000e+01 1.045968e-140
1.935000e+01 1.695419e-141
1.940000e+01 2.735418e-142
1.945000e+01 4.392986e-143
1.950000e+01 7.022414e-144
1.955000e+01 1.117390e-144
1.960000e+01 1.769769e-145
1.965000e+01 2.790120e-146
1.970000e+01 4.378495e-147
1.975000e+01 6.839493e-148
1.980000e+01 1.063461e-148
1.985000e+01 1.645957e-149
1.990000e+01 2.535810e-150
1.995000e+01 3.888812e-151
2.000000e+01 5.936369e-152
2.005000e+01 9.020480e-153
2.010000e+01 1.364409e-153
2.015000e+01 2.054314e-154
2.020000e+01 3.078916e-155
2.025000e+01 4.593449e-156
2.030000e+01 6.821677e-157
2.035000e+01 1.008454e-157
2.040000e+01 1.484003e-158
2.045000e+01 2.173844e-159
2.050000e+01 3.169850e-160
2.055000e+01 4.601152e-161
2.060000e+01 6.648343e-162
2.065000e+01 9.562700e-163
2.070000e+01 1.369207e-163
2.075000e+01 1.951554e-164
2.080000e+01 2.768957e-165
2.085000e+01 3.910903e-166
2.090000e+01 5.498758e-167
2.095000e+01 7.696267e-168
2.100000e+01 1.072321e-168
2.105000e+01 1.487304e-169
2.110000e+01 2.053557e-170
2.115000e+01 2.822582e-171
2.120000e+01 3.862075e-172
2.125000e+01 5.260540e-173
2.130000e+01 7.133076e-174
2.135000e+01 9.628562e-175
2.140000e+01 1.293854e-175
2.145000e+01 1.730812e-176
2.150000e+01 2.304923e-177
2.155000e+01 3.055668e-178
2.160000e+01 4.032740e-179
2.165000e+01 5.298343e-180
2.170000e+01 6.929897e-181
2.175000e+01 9.023225e-182
2.180000e+01 1.169624e-182
2.185000e+01 1.509321e-183
2.190000e+01 1.938960e-184
2.195000e+01 2.479759e-185
2.200000e+01 3.157218e-186
2.205000e+01 4.001801e-187
2.210000e+01 5.049676e-188
2.215000e+01 6.343514e-189
2.220000e+01 7.933337e-190
2.225000e+01 9.877402e-191
2.230000e+01 1.224311e-191
2.235000e+01 1.510790e-192
2.240000e+01 1.856013e-193
2.245000e+01 2.269990e-194
2.250000e+01 2.763974e-195
2.255000e+01 3.350522e-196
2.260000e+01 4.043529e-197
2.265000e+01 4.858248e-198
2.270000e+01 5.811269e-199
2.275000e+01 6.920472e-200
2.280000e+01 8.204935e-201
2.285000e+01 9.684798e-202
2.290000e+01 1.138107e-202
2.295000e+01 1.331540e-203
2.300000e+01 1.550976e-204
2.305000e+01 1.798609e-205
2.310000e+01 2.076591e-206
2.315000e+01 2.386978e-207
2.320000e+01 2.731685e-208
2.325000e+01 3.112425e-209
2.330000e+01 3.530648e-210
2.335000e+01 3.987479e-211
2.340000e+01 4.483655e-212
2.345000e+01 5.019460e-213
2.350000e+01 5.594664e-214
2.355000e+01 6.208469e-215
2.360000e+01 6.859458e-216
2.365000e+01 7.545554e-217
2.370000e+01 8.263988e-218
2.375000e+01 9.011286e-219
2.380000e+01 9.783260e-220
2.385000e+01 1.057503e-220
2.390000e+01 1.138103e-221
2.395000e+01 1.219509e-222
2.400000e+01 1.301049e-223
2.405000e+01 1.381999e-224
2.410000e+01 1.461603e-225
2.415000e+01 1.539074e-226
2.420000e+01 1.613613e-227
2.425000e+01 1.684420e-228
2.430000e+01 1.750707e-229
2.435000e+01 1.811715e-230
2.440000e+01 1.866729e-231
2.445000e+01 1.915088e-232
2.450000e+01 1.956200e-233
2.455000e+01 1.989556e-234
2.460000e+01 2.014739e-235
2.465000e+01 2.031433e-236
2.470000e+01 2.039428e-237
2.475000e+01 2.038627e-238
2.480000e+01 2.029046e-239
2.485000e+01 2.010814e-240
2.490000e+01 1.984171e-241
2.495000e+01 1.949462e-242
2.500000e+01 1.907129e-243
2.505000e+01 1.857703e-244
2.510000e+01 1.801792e-245
2.515000e+01 1.740069e-246
2.520000e+01 1.673257e-247
2.525000e+01 1.602118e-248
2.530000e+01 1.527419e-249
2.535000e+01 1.449787e-250
2.540000e+01 1.368360e-251
2.545000e+01 1.267499e-252
2.550000e+01 9.935015e-254
2.555000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/imag1dX/imag1dX-out.txt <==
 Imaginary time propagation 1dX,   OPTION = 2

  Number of Atoms N = 1000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 66.4984, Strength of DDI GD_3D = 21.06654
  Nonlinearity G_1D = 42.3342, Strength of DDI GD_1D = 13.41138
  Parameter of trap: GAMMA = 1.00
  Radial Gaussian Width = 0.50

 # Space Stp:  N = 1024
  Space Step: DX = 0.050000
 # Time Stp : NSTP = 1000, NPAS = 10000, NRUN = 5000
   Time Step:   DT = 0.000250

                  --------------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000     0.50000     0.50000    0.70711    0.56419
After NSTP iter.:  0.9942    11.70512     6.42517    1.44334    0.21434
After NPAS iter.:  0.9951     9.90224     5.93396    1.95817    0.17116
After NRUN iter.:  0.9951     9.90224     5.93396    1.95817    0.17116
                  --------------------------------------------------------

 Clock Time: 1 seconds
 CPU Time: 1 seconds


==> DBEC-GP/c_programs/output/imag1dZ/imag1dZ-den.txt <==
-2.560000e+01 0.000000e+00
-2.555000e+01 2.942286e-112
-2.550000e+01 1.649206e-111
-2.545000e+01 6.230120e-111
-2.540000e+01 2.132068e-110
-2.535000e+01 7.079915e-110
-2.530000e+01 2.325834e-109
-2.525000e+01 7.602369e-109
-2.520000e+01 2.476814e-108
-2.515000e+01 8.047137e-108
-2.510000e+01 2.607732e-107
-2.505000e+01 8.429057e-107
-2.500000e+01 2.717665e-106
-2.495000e+01 8.740074e-106
-2.490000e+01 2.803735e-105
-2.485000e+01 8.971418e-105
-2.480000e+01 2.863434e-104
-2.475000e+01 9.116220e-104
-2.470000e+01 2.894966e-103
-2.465000e+01 9.170072e-103
-2.460000e+01 2.897358e-102
-2.455000e+01 9.131274e-102
-2.450000e+01 2.870515e-101
-2.445000e+01 9.000922e-101
-2.440000e+01 2.815222e-100
-2.435000e+01 8.782862e-100
-2.430000e+01 2.733109e-99
-2.425000e+01 8.483496e-99
-2.420000e+01 2.626571e-98
-2.415000e+01 8.111471e-98
-2.410000e+01 2.498651e-97
-2.405000e+01 7.677268e-97
-2.400000e+01 2.352894e-96
-2.395000e+01 7.192706e-96
-2.390000e+01 2.193188e-95
-2.385000e+01 6.670412e-95
-2.380000e+01 2.023588e-94
-2.375000e+01 6.123277e-94
-2.370000e+01 1.848151e-93
-2.365000e+01 5.563939e-93
-2.360000e+01 1.670775e-92
-2.355000e+01 5.004307e-92
-2.350000e+01 1.495064e-91
-2.345000e+01 4.455176e-91
-2.340000e+01 1.324216e-90
-2.335000e+01 3.925918e-90
-2.330000e+01 1.160944e-89
-2.325000e+01 3.424278e-89
-2.320000e+01 1.007427e-88
-2.315000e+01 2.956271e-88
-2.310000e+01 8.652884e-88
-2.305000e+01 2.526172e-87
-2.300000e+01 7.356136e-87
-2.295000e+01 2.136589e-86
-2.290000e+01 6.189790e-86
-2.285000e+01 1.788604e-85
-2.280000e+01 5.155078e-85
-2.275000e+01 1.481967e-84
-2.270000e+01 4.249362e-84
-2.265000e+01 1.215318e-83
-2.260000e+01 3.466866e-83
-2.255000e+01 9.864254e-83
-2.250000e+01 2.799439e-82
-2.245000e+01 7.924228e-82
-2.240000e+01 2.237286e-81
-2.235000e+01 6.300339e-81
-2.230000e+01 1.769636e-80
-2.225000e+01 4.957707e-80
-2.220000e+01 1.385333e-79
-2.215000e+01 3.861032e-79
-2.210000e+01 1.073317e-78
-2.205000e+01 2.975960e-78
-2.200000e+01 8.230014e-78
-2.195000e+01 2.270114e-77
-2.190000e+01 6.245508e-77
-2.185000e+01 1.713801e-76
-2.180000e+01 4.690563e-76
-2.175000e+01 1.280445e-75
-2.170000e+01 3.486323e-75
-2.165000e+01 9.467702e-75
-2.160000e+01 2.564432e-74
-2.155000e+01 6.927983e-74
-2.150000e+01 1.866770e-73
-2.145000e+01 5.016986e-73
-2.140000e+01 1.344814e-72
-2.135000e+01 3.595408e-72
-2.130000e+01 9.587388e-72
-2.125000e+01 2.549869e-71
-2.120000e+01 6.763950e-71
-2.115000e+01 1.789564e-70
-2.110000e+01 4.722345e-70
-2.105000e+01 1.242886e-69
-2.100000e+01 3.262625e-69
-2.095000e+01 8.542108e-69
-2.090000e+01 2.230612e-68
-2.085000e+01 5.809566e-68
-2.080000e+01 1.509118e-67
-2.075000e+01 3.909868e-67
-2.070000e+01 1.010322e-66
-2.065000e+01 2.603846e-66
-2.060000e+01 6.693114e-66
-2.055000e+01 1.715924e-65
-2.050000e+01 4.387567e-65
-2.045000e+01 1.118935e-64
-2.040000e+01 2.846040e-64
-2.035000e+01 7.219898e-64
-2.030000e+01 1.826731e-63
-2.025000e+01 4.609681e-63
-2.020000e+01 1.160164e-62
-2.015000e+01 2.912185e-62
-2.010000e+01 7.290704e-62
-2.005000e+01 1.820413e-61
-2.000000e+01 4.533355e-61
-1.995000e+01 1.125948e-60
-1.990000e+01 2.789103e-60
-1.985000e+01 6.890618e-60
-1.980000e+01 1.697846e-59
-1.975000e+01 4.172383e-59
-1.970000e+01 1.022622e-58
-1.965000e+01 2.499714e-58
-1.960000e+01 6.094096e-58
-1.955000e+01 1.481737e-57
-1.950000e+01 3.593146e-57
-1.945000e+01 8.690007e-57
-1.940000e+01 2.096071e-56
-1.935000e+01 5.042336e-56
-1.930000e+01 1.209753e-55
-1.925000e+01 2.894675e-55
-1.920000e+01 6.907813e-55
-1.915000e+01 1.644062e-54
-1.910000e+01 3.902399e-54
-1.905000e+01 9.238051e-54
-1.900000e+01 2.181039e-53
-1.895000e+01 5.135471e-53
-1.890000e+01 1.205952e-52
-1.885000e+01 2.824304e-52
-1.880000e+01 6.596661e-52
-1.875000e+01 1.536623e-51
-1.870000e+01 3.569766e-51
-1.865000e+01 8.270677e-51
-1.860000e+01 1.911042e-50
-1.855000e+01 4.403786e-50
-1.850000e+01 1.012065e-49
-1.845000e+01 2.319614e-49
-1.840000e+01 5.302096e-49
-1.835000e+01 1.208656e-48
-1.830000e+01 2.747773e-48
-1.825000e+01 6.229891e-48
-1.820000e+01 1.408643e-47
-1.815000e+01 3.176444e-47
-1.810000e+01 7.143329e-47
-1.805000e+01 1.602057e-46
-1.800000e+01 3.583214e-46
-1.795000e+01 7.992516e-46
-1.790000e+01 1.777909e-45
-1.785000e+01 3.944118e-45
-1.780000e+01 8.725768e-45
-1.775000e+01 1.925173e-44
-1.770000e+01 4.235915e-44
-1.765000e+01 9.294695e-44
-1.760000e+01 2.033913e-43
-1.755000e+01 4.438520e-43
-1.750000e+01 9.659425e-43
-1.745000e+01 2.096384e-42
-1.740000e+01 4.537280e-42
-1.735000e+01 9.793202e-42
-1.730000e+01 2.107934e-41
-1.725000e+01 4.524719e-41
-1.720000e+01 9.685617e-41
-1.715000e+01 2.067583e-40
-1.710000e+01 4.401469e-40
-1.705000e+01 9.343942e-40
-1.700000e+01 1.978151e-39
-1.695000e+01 4.176228e-39
-1.690000e+01 8.792319e-39
-1.685000e+01 1.845934e-38
-1.680000e+01 3.864745e-38
-1.675000e+01 8.068943e-38
-1.670000e+01 1.679973e-37
-1.665000e+01 3.488001e-37
-1.660000e+01 7.221680e-37
-1.655000e+01 1.491029e-36
-1.650000e+01 3.069864e-36
-1.645000e+01 6.302832e-36
-1.640000e+01 1.290431e-35
-1.635000e+01 2.634604e-35
-1.630000e+01 5.363839e-35
-1.625000e+01 1.088967e-34
-1.620000e+01 2.204607e-34
-1.615000e+01 4.450651e-34
-1.610000e+01 8.959642e-34
-1.605000e+01 1.798586e-33
-1.600000e+01 3.600341e-33
-1.595000e+01 7.186653e-33
-1.590000e+01 1.430471e-32
-1.585000e+01 2.839220e-32
-1.580000e+01 5.619342e-32
-1.575000e+01 1.109014e-31
-1.570000e+01 2.182488e-31
-1.565000e+01 4.282809e-31
-1.560000e+01 8.380426e-31
-1.555000e+01 1.635168e-30
-1.550000e+01 3.181386e-30
-1.545000e+01 6.172003e-30
-1.540000e+01 1.193961e-29
-1.535000e+01 2.303070e-29
-1.530000e+01 4.429710e-29
-1.525000e+01 8.495577e-29
-1.520000e+01 1.624645e-28
-1.515000e+01 3.097920e-28
-1.510000e+01 5.890153e-28
-1.505000e+01 1.116672e-27
-1.500000e+01 2.110892e-27
-1.495000e+01 3.978742e-27
-1.490000e+01 7.477614e-27
-1.485000e+01 1.401252e-26
-1.480000e+01 2.618202e-26
-1.475000e+01 4.877783e-26
-1.470000e+01 9.060913e-26
-1.465000e+01 1.678224e-25
-1.460000e+01 3.099233e-25
-1.455000e+01 5.706675e-25
-1.450000e+01 1.047694e-24
-1.445000e+01 1.917814e-24
-1.440000e+01 3.500234e-24
-1.435000e+01 6.369482e-24
-1.430000e+01 1.155648e-23
-1.425000e+01 2.090543e-23
-1.420000e+01 3.770534e-23
-1.415000e+01 6.780389e-23
-1.410000e+01 1.215660e-22
-1.405000e+01 2.173067e-22
-1.400000e+01 3.872891e-22
-1.395000e+01 6.881710e-22
-1.390000e+01 1.219141e-21
-1.385000e+01 2.153307e-21
-1.380000e+01 3.791837e-21
-1.375000e+01 6.657062e-21
-1.370000e+01 1.165205e-20
-1.365000e+01 2.033324e-20
-1.360000e+01 3.537467e-20
-1.355000e+01 6.135604e-20
-1.350000e+01 1.060959e-19
-1.345000e+01 1.829001e-19
-1.340000e+01 3.143402e-19
-1.335000e+01 5.385850e-19
-1.330000e+01 9.199707e-19
-1.325000e+01 1.566593e-18
-1.320000e+01 2.659487e-18
-1.315000e+01 4.500866e-18
-1.310000e+01 7.593603e-18
-1.305000e+01 1.277174e-17
-1.300000e+01 2.141408e-17
-1.295000e+01 3.579257e-17
-1.290000e+01 5.963856e-17
-1.285000e+01 9.906012e-17
-1.280000e+01 1.640229e-16
-1.275000e+01 2.707328e-16
-1.270000e+01 4.454555e-16
-1.265000e+01 7.306194e-16
-1.260000e+01 1.194532e-15
-1.255000e+01 1.946797e-15
-1.250000e+01 3.162684e-15
-1.245000e+01 5.121525e-15
-1.240000e+01 8.266987e-15
-1.235000e+01 1.330135e-14
-1.230000e+01 2.133242e-14
-1.225000e+01 3.410177e-14
-1.220000e+01 5.433771e-14
-1.215000e+01 8.629967e-14
-1.210000e+01 1.366142e-13
-1.205000e+01 2.155543e-13
-1.200000e+01 3.389903e-13
-1.195000e+01 5.313523e-13
-1.190000e+01 8.301140e-13
-1.185000e+01 1.292551e-12
-1.180000e+01 2.005892e-12
-1.175000e+01 3.102499e-12
-1.170000e+01 4.782499e-12
-1.165000e+01 7.347366e-12
-1.160000e+01 1.124958e-11
-1.155000e+01 1.716576e-11
-1.150000e+01 2.610393e-11
-1.145000e+01 3.956023e-11
-1.140000e+01 5.974691e-11
-1.135000e+01 8.992274e-11
-1.130000e+01 1.348697e-10
-1.125000e+01 2.015780e-10
-1.120000e+01 3.002264e-10
-1.115000e+01 4.455789e-10
-1.110000e+01 6.589657e-10
-1.105000e+01 9.710822e-10
-1.100000e+01 1.425924e-09
-1.095000e+01 2.086295e-09
-1.090000e+01 3.041488e-09
-1.085000e+01 4.417930e-09
-1.080000e+01 6.393889e-09
-1.075000e+01 9.219680e-09
-1.070000e+01 1.324530e-08
-1.065000e+01 1.895803e-08
-1.060000e+01 2.703337e-08
-1.055000e+01 3.840363e-08
-1.050000e+01 5.434992e-08
-1.045000e+01 7.662474e-08
-1.040000e+01 1.076146e-07
-1.035000e+01 1.505544e-07
-1.030000e+01 2.098088e-07
-1.025000e+01 2.912386e-07
-1.020000e+01 4.026764e-07
-1.015000e+01 5.545383e-07
-1.010000e+01 7.606077e-07
-1.005000e+01 1.039032e-06
-1.000000e+01 1.413580e-06
-9.950000e+00 1.915224e-06
-9.900000e+00 2.584100e-06
-9.850000e+00 3.471941e-06
-9.800000e+00 4.645049e-06
-9.750000e+00 6.187916e-06
-9.700000e+00 8.207574e-06
-9.650000e+00 1.083879e-05
-9.600000e+00 1.425022e-05
-9.550000e+00 1.865151e-05
-9.500000e+00 2.430164e-05
-9.450000e+00 3.151824e-05
-9.400000e+00 4.068818e-05
-9.350000e+00 5.227918e-05
-9.300000e+00 6.685237e-05
-9.250000e+00 8.507561e-05
-9.200000e+00 1.077372e-04
-9.150000e+00 1.357593e-04
-9.100000e+00 1.702113e-04
-9.050000e+00 2.123209e-04
-9.000000e+00 2.634836e-04
-8.950000e+00 3.252683e-04
-8.900000e+00 3.994194e-04
-8.850000e+00 4.878525e-04
-8.800000e+00 5.926439e-04
-8.750000e+00 7.160133e-04
-8.700000e+00 8.602969e-04
-8.650000e+00 1.027914e-03
-8.600000e+00 1.221324e-03
-8.550000e+00 1.442974e-03
-8.500000e+00 1.695247e-03
-8.450000e+00 1.980394e-03
-8.400000e+00 2.300477e-03
-8.350000e+00 2.657300e-03
-8.300000e+00 3.052357e-03
-8.250000e+00 3.486773e-03
-8.200000e+00 3.961266e-03
-8.150000e+00 4.476117e-03
-8.100000e+00 5.031154e-03
-8.050000e+00 5.625751e-03
-8.000000e+00 6.258845e-03
-7.950000e+00 6.928965e-03
-7.900000e+00 7.634276e-03
-7.850000e+00 8.372628e-03
-7.800000e+00 9.141621e-03
-7.750000e+00 9.938668e-03
-7.700000e+00 1.076106e-02
-7.650000e+00 1.160603e-02
-7.600000e+00 1.247081e-02
-7.550000e+00 1.335269e-02
-7.500000e+00 1.424906e-02
-7.450000e+00 1.515744e-02
-7.400000e+00 1.607551e-02
-7.350000e+00 1.700115e-02
-7.300000e+00 1.793242e-02
-7.250000e+00 1.886758e-02
-7.200000e+00 1.980509e-02
-7.150000e+00 2.074358e-02
-7.100000e+00 2.168188e-02
-7.050000e+00 2.261898e-02
-7.000000e+00 2.355401e-02
-6.950000e+00 2.448626e-02
-6.900000e+00 2.541510e-02
-6.850000e+00 2.634005e-02
-6.800000e+00 2.726069e-02
-6.750000e+00 2.817669e-02
-6.700000e+00 2.908777e-02
-6.650000e+00 2.999371e-02
-6.600000e+00 3.089435e-02
-6.550000e+00 3.178954e-02
-6.500000e+00 3.267918e-02
-6.450000e+00 3.356317e-02
-6.400000e+00 3.444146e-02
-6.350000e+00 3.531398e-02
-6.300000e+00 3.618070e-02
-6.250000e+00 3.704156e-02
-6.200000e+00 3.789654e-02
-6.150000e+00 3.874560e-02
-6.100000e+00 3.958873e-02
-6.050000e+00 4.042590e-02
-6.000000e+00 4.125708e-02
-5.950000e+00 4.208224e-02
-5.900000e+00 4.290137e-02
-5.850000e+00 4.371444e-02
-5.800000e+00 4.452142e-02
-5.750000e+00 4.532229e-02
-5.700000e+00 4.611703e-02
-5.650000e+00 4.690561e-02
-5.600000e+00 4.768800e-02
-5.550000e+00 4.846418e-02
-5.500000e+00 4.923412e-02
-5.450000e+00 4.999780e-02
-5.400000e+00 5.075519e-02
-5.350000e+00 5.150627e-02
-5.300000e+00 5.225101e-02
-5.250000e+00 5.298938e-02
-5.200000e+00 5.372136e-02
-5.150000e+00 5.444693e-02
-5.100000e+00 5.516607e-02
-5.050000e+00 5.587875e-02
-5.000000e+00 5.658494e-02
-4.950000e+00 5.728462e-02
-4.900000e+00 5.797778e-02
-4.850000e+00 5.866440e-02
-4.800000e+00 5.934444e-02
-4.750000e+00 6.001789e-02
-4.700000e+00 6.068473e-02
-4.650000e+00 6.134494e-02
-4.600000e+00 6.199851e-02
-4.550000e+00 6.264541e-02
-4.500000e+00 6.328562e-02
-4.450000e+00 6.391914e-02
-4.400000e+00 6.454593e-02
-4.350000e+00 6.516600e-02
-4.300000e+00 6.577931e-02
-4.250000e+00 6.638585e-02
-4.200000e+00 6.698562e-02
-4.150000e+00 6.757858e-02
-4.100000e+00 6.816474e-02
-4.050000e+00 6.874408e-02
-4.000000e+00 6.931657e-02
-3.950000e+00 6.988222e-02
-3.900000e+00 7.044100e-02
-3.850000e+00 7.099291e-02
-3.800000e+00 7.153793e-02
-3.750000e+00 7.207606e-02
-3.700000e+00 7.260727e-02
-3.650000e+00 7.313156e-02
-3.600000e+00 7.364892e-02
-3.550000e+00 7.415934e-02
-3.500000e+00 7.466281e-02
-3.450000e+00 7.515932e-02
-3.400000e+00 7.564885e-02
-3.350000e+00 7.613141e-02
-3.300000e+00 7.660698e-02
-3.250000e+00 7.707555e-02
-3.200000e+00 7.753711e-02
-3.150000e+00 7.799166e-02
-3.100000e+00 7.843919e-02
-3.050000e+00 7.887969e-02
-3.000000e+00 7.931315e-02
-2.950000e+00 7.973957e-02
-2.900000e+00 8.015893e-02
-2.850000e+00 8.057124e-02
-2.800000e+00 8.097649e-02
-2.750000e+00 8.137466e-02
-2.700000e+00 8.176576e-02
-2.650000e+00 8.214977e-02
-2.600000e+00 8.252669e-02
-2.550000e+00 8.289652e-02
-2.500000e+00 8.325925e-02
-2.450000e+00 8.361488e-02
-2.400000e+00 8.396339e-02
-2.350000e+00 8.430479e-02
-2.300000e+00 8.463907e-02
-2.250000e+00 8.496622e-02
-2.200000e+00 8.528625e-02
-2.150000e+00 8.559913e-02
-2.100000e+00 8.590489e-02
-2.050000e+00 8.620349e-02
-2.000000e+00 8.649496e-02
-1.950000e+00 8.677927e-02
-1.900000e+00 8.705643e-02
-1.850000e+00 8.732643e-02
-1.800000e+00 8.758927e-02
-1.750000e+00 8.784494e-02
-1.700000e+00 8.809345e-02
-1.650000e+00 8.833479e-02
-1.600000e+00 8.856895e-02
-1.550000e+00 8.879594e-02
-1.500000e+00 8.901575e-02
-1.450000e+00 8.922837e-02
-1.400000e+00 8.943381e-02
-1.350000e+00 8.963207e-02
-1.300000e+00 8.982313e-02
-1.250000e+00 9.000701e-02
-1.200000e+00 9.018368e-02
-1.150000e+00 9.035317e-02
-1.100000e+00 9.051545e-02
-1.050000e+00 9.067054e-02
-1.000000e+00 9.081842e-02
-9.500000e-01 9.095910e-02
-9.000000e-01 9.109258e-02
-8.500000e-01 9.121885e-02
-8.000000e-01 9.133791e-02
-7.500000e-01 9.144976e-02
-7.000000e-01 9.155440e-02
-6.500000e-01 9.165183e-02
-6.000000e-01 9.174205e-02
-5.500000e-01 9.182505e-02
-5.000000e-01 9.190084e-02
-4.500000e-01 9.196942e-02
-4.000000e-01 9.203077e-02
-3.500000e-01 9.208491e-02
-3.000000e-01 9.213184e-02
-2.500000e-01 9.217154e-02
-2.000000e-01 9.220403e-02
-1.500000e-01 9.222929e-02
-1.000000e-01 9.224734e-02
-5.000000e-02 9.225817e-02
0.000000e+00 9.226178e-02
5.000000e-02 9.225817e-02
1.000000e-01 9.224734e-02
1.500000e-01 9.222929e-02
2.000000e-01 9.220403e-02
2.500000e-01 9.217154e-02
3.000000e-01 9.213184e-02
3.500000e-01 9.208491e-02
4.000000e-01 9.203077e-02
4.500000e-01 9.196942e-02
5.000000e-01 9.190084e-02
5.500000e-01 9.182505e-02
6.000000e-01 9.174205e-02
6.500000e-01 9.165183e-02
7.000000e-01 9.155440e-02
7.500000e-01 9.144976e-02
8.000000e-01 9.133791e-02
8.500000e-01 9.121885e-02
9.000000e-01 9.109258e-02
9.500000e-01 9.095910e-02
1.000000e+00 9.081842e-02
1.050000e+00 9.067054e-02
1.100000e+00 9.051545e-02
1.150000e+00 9.035317e-02
1.200000e+00 9.018368e-02
1.250000e+00 9.000701e-02
1.300000e+00 8.982313e-02
1.350000e+00 8.963207e-02
1.400000e+00 8.943381e-02
1.450000e+00 8.922837e-02
1.500000e+00 8.901575e-02
1.550000e+00 8.879594e-02
1.600000e+00 8.856895e-02
1.650000e+00 8.833479e-02
1.700000e+00 8.809345e-02
1.750000e+00 8.784494e-02
1.800000e+00 8.758927e-02
1.850000e+00 8.732643e-02
1.900000e+00 8.705643e-02
1.950000e+00 8.677927e-02
2.000000e+00 8.649496e-02
2.050000e+00 8.620349e-02
2.100000e+00 8.590489e-02
2.150000e+00 8.559913e-02
2.200000e+00 8.528625e-02
2.250000e+00 8.496622e-02
2.300000e+00 8.463907e-02
2.350000e+00 8.430479e-02
2.400000e+00 8.396339e-02
2.450000e+00 8.361488e-02
2.500000e+00 8.325925e-02
2.550000e+00 8.289652e-02
2.600000e+00 8.252669e-02
2.650000e+00 8.214977e-02
2.700000e+00 8.176576e-02
2.750000e+00 8.137466e-02
2.800000e+00 8.097649e-02
2.850000e+00 8.057124e-02
2.900000e+00 8.015893e-02
2.950000e+00 7.973957e-02
3.000000e+00 7.931315e-02
3.050000e+00 7.887969e-02
3.100000e+00 7.843919e-02
3.150000e+00 7.799166e-02
3.200000e+00 7.753711e-02
3.250000e+00 7.707555e-02
3.300000e+00 7.660698e-02
3.350000e+00 7.613141e-02
3.400000e+00 7.564885e-02
3.450000e+00 7.515932e-02
3.500000e+00 7.466281e-02
3.550000e+00 7.415934e-02
3.600000e+00 7.364892e-02
3.650000e+00 7.313156e-02
3.700000e+00 7.260727e-02
3.750000e+00 7.207606e-02
3.800000e+00 7.153793e-02
3.850000e+00 7.099291e-02
3.900000e+00 7.044100e-02
3.950000e+00 6.988222e-02
4.000000e+00 6.931657e-02
4.050000e+00 6.874408e-02
4.100000e+00 6.816474e-02
4.150000e+00 6.757858e-02
4.200000e+00 6.698562e-02
4.250000e+00 6.638585e-02
4.300000e+00 6.577931e-02
4.350000e+00 6.516600e-02
4.400000e+00 6.454593e-02
4.450000e+00 6.391914e-02
4.500000e+00 6.328562e-02
4.550000e+00 6.264541e-02
4.600000e+00 6.199851e-02
4.650000e+00 6.134494e-02
4.700000e+00 6.068473e-02
4.750000e+00 6.001789e-02
4.800000e+00 5.934444e-02
4.850000e+00 5.866440e-02
4.900000e+00 5.797778e-02
4.950000e+00 5.728462e-02
5.000000e+00 5.658494e-02
5.050000e+00 5.587875e-02
5.100000e+00 5.516607e-02
5.150000e+00 5.444693e-02
5.200000e+00 5.372136e-02
5.250000e+00 5.298938e-02
5.300000e+00 5.225101e-02
5.350000e+00 5.150627e-02
5.400000e+00 5.075519e-02
5.450000e+00 4.999780e-02
5.500000e+00 4.923412e-02
5.550000e+00 4.846418e-02
5.600000e+00 4.768800e-02
5.650000e+00 4.690561e-02
5.700000e+00 4.611703e-02
5.750000e+00 4.532229e-02
5.800000e+00 4.452142e-02
5.850000e+00 4.371444e-02
5.900000e+00 4.290137e-02
5.950000e+00 4.208224e-02
6.000000e+00 4.125708e-02
6.050000e+00 4.042590e-02
6.100000e+00 3.958873e-02
6.150000e+00 3.874560e-02
6.200000e+00 3.789654e-02
6.250000e+00 3.704156e-02
6.300000e+00 3.618070e-02
6.350000e+00 3.531398e-02
6.400000e+00 3.444146e-02
6.450000e+00 3.356317e-02
6.500000e+00 3.267918e-02
6.550000e+00 3.178954e-02
6.600000e+00 3.089435e-02
6.650000e+00 2.999371e-02
6.700000e+00 2.908777e-02
6.750000e+00 2.817669e-02
6.800000e+00 2.726069e-02
6.850000e+00 2.634005e-02
6.900000e+00 2.541510e-02
6.950000e+00 2.448626e-02
7.000000e+00 2.355401e-02
7.050000e+00 2.261898e-02
7.100000e+00 2.168188e-02
7.150000e+00 2.074358e-02
7.200000e+00 1.980509e-02
7.250000e+00 1.886758e-02
7.300000e+00 1.793242e-02
7.350000e+00 1.700115e-02
7.400000e+00 1.607551e-02
7.450000e+00 1.515744e-02
7.500000e+00 1.424906e-02
7.550000e+00 1.335269e-02
7.600000e+00 1.247081e-02
7.650000e+00 1.160603e-02
7.700000e+00 1.076106e-02
7.750000e+00 9.938668e-03
7.800000e+00 9.141621e-03
7.850000e+00 8.372628e-03
7.900000e+00 7.634276e-03
7.950000e+00 6.928965e-03
8.000000e+00 6.258845e-03
8.050000e+00 5.625751e-03
8.100000e+00 5.031154e-03
8.150000e+00 4.476117e-03
8.200000e+00 3.961266e-03
8.250000e+00 3.486773e-03
8.300000e+00 3.052357e-03
8.350000e+00 2.657300e-03
8.400000e+00 2.300477e-03
8.450000e+00 1.980394e-03
8.500000e+00 1.695247e-03
8.550000e+00 1.442974e-03
8.600000e+00 1.221324e-03
8.650000e+00 1.027914e-03
8.700000e+00 8.602969e-04
8.750000e+00 7.160133e-04
8.800000e+00 5.926439e-04
8.850000e+00 4.878525e-04
8.900000e+00 3.994194e-04
8.950000e+00 3.252683e-04
9.000000e+00 2.634836e-04
9.050000e+00 2.123209e-04
9.100000e+00 1.702113e-04
9.150000e+00 1.357593e-04
9.200000e+00 1.077372e-04
9.250000e+00 8.507561e-05
9.300000e+00 6.685237e-05
9.350000e+00 5.227918e-05
9.400000e+00 4.068818e-05
9.450000e+00 3.151824e-05
9.500000e+00 2.430164e-05
9.550000e+00 1.865151e-05
9.600000e+00 1.425022e-05
9.650000e+00 1.083879e-05
9.700000e+00 8.207574e-06
9.750000e+00 6.187916e-06
9.800000e+00 4.645049e-06
9.850000e+00 3.471941e-06
9.900000e+00 2.584100e-06
9.950000e+00 1.915224e-06
1.000000e+01 1.413580e-06
1.005000e+01 1.039032e-06
1.010000e+01 7.606077e-07
1.015000e+01 5.545383e-07
1.020000e+01 4.026764e-07
1.025000e+01 2.912386e-07
1.030000e+01 2.098088e-07
1.035000e+01 1.505544e-07
1.040000e+01 1.076146e-07
1.045000e+01 7.662474e-08
1.050000e+01 5.434992e-08
1.055000e+01 3.840363e-08
1.060000e+01 2.703337e-08
1.065000e+01 1.895803e-08
1.070000e+01 1.324530e-08
1.075000e+01 9.219680e-09
1.080000e+01 6.393889e-09
1.085000e+01 4.417930e-09
1.090000e+01 3.041488e-09
1.095000e+01 2.086295e-09
1.100000e+01 1.425924e-09
1.105000e+01 9.710822e-10
1.110000e+01 6.589657e-10
1.115000e+01 4.455789e-10
1.120000e+01 3.002264e-10
1.125000e+01 2.015780e-10
1.130000e+01 1.348697e-10
1.135000e+01 8.992274e-11
1.140000e+01 5.974691e-11
1.145000e+01 3.956023e-11
1.150000e+01 2.610393e-11
1.155000e+01 1.716576e-11
1.160000e+01 1.124958e-11
1.165000e+01 7.347366e-12
1.170000e+01 4.782499e-12
1.175000e+01 3.102499e-12
1.180000e+01 2.005892e-12
1.185000e+01 1.292551e-12
1.190000e+01 8.301140e-13
1.195000e+01 5.313523e-13
1.200000e+01 3.389903e-13
1.205000e+01 2.155543e-13
1.210000e+01 1.366142e-13
1.215000e+01 8.629967e-14
1.220000e+01 5.433771e-14
1.225000e+01 3.410177e-14
1.230000e+01 2.133242e-14
1.235000e+01 1.330135e-14
1.240000e+01 8.266987e-15
1.245000e+01 5.121525e-15
1.250000e+01 3.162684e-15
1.255000e+01 1.946797e-15
1.260000e+01 1.194532e-15
1.265000e+01 7.306194e-16
1.270000e+01 4.454555e-16
1.275000e+01 2.707328e-16
1.280000e+01 1.640229e-16
1.285000e+01 9.906012e-17
1.290000e+01 5.963856e-17
1.295000e+01 3.579257e-17
1.300000e+01 2.141408e-17
1.305000e+01 1.277174e-17
1.310000e+01 7.593603e-18
1.315000e+01 4.500866e-18
1.320000e+01 2.659487e-18
1.325000e+01 1.566593e-18
1.330000e+01 9.199707e-19
1.335000e+01 5.385850e-19
1.340000e+01 3.143402e-19
1.345000e+01 1.829001e-19
1.350000e+01 1.060959e-19
1.355000e+01 6.135604e-20
1.360000e+01 3.537467e-20
1.365000e+01 2.033324e-20
1.370000e+01 1.165205e-20
1.375000e+01 6.657062e-21
1.380000e+01 3.791837e-21
1.385000e+01 2.153307e-21
1.390000e+01 1.219141e-21
1.395000e+01 6.881710e-22
1.400000e+01 3.872891e-22
1.405000e+01 2.173067e-22
1.410000e+01 1.215660e-22
1.415000e+01 6.780389e-23
1.420000e+01 3.770534e-23
1.425000e+01 2.090543e-23
1.430000e+01 1.155648e-23
1.435000e+01 6.369482e-24
1.440000e+01 3.500234e-24
1.445000e+01 1.917814e-24
1.450000e+01 1.047694e-24
1.455000e+01 5.706675e-25
1.460000e+01 3.099233e-25
1.465000e+01 1.678224e-25
1.470000e+01 9.060913e-26
1.475000e+01 4.877783e-26
1.480000e+01 2.618202e-26
1.485000e+01 1.401252e-26
1.490000e+01 7.477614e-27
1.495000e+01 3.978742e-27
1.500000e+01 2.110892e-27
1.505000e+01 1.116672e-27
1.510000e+01 5.890153e-28
1.515000e+01 3.097920e-28
1.520000e+01 1.624645e-28
1.525000e+01 8.495577e-29
1.530000e+01 4.429710e-29
1.535000e+01 2.303070e-29
1.540000e+01 1.193961e-29
1.545000e+01 6.172003e-30
1.550000e+01 3.181386e-30
1.555000e+01 1.635168e-30
1.560000e+01 8.380426e-31
1.565000e+01 4.282809e-31
1.570000e+01 2.182488e-31
1.575000e+01 1.109014e-31
1.580000e+01 5.619342e-32
1.585000e+01 2.839220e-32
1.590000e+01 1.430471e-32
1.595000e+01 7.186653e-33
1.600000e+01 3.600341e-33
1.605000e+01 1.798586e-33
1.610000e+01 8.959642e-34
1.615000e+01 4.450651e-34
1.620000e+01 2.204607e-34
1.625000e+01 1.088967e-34
1.630000e+01 5.363839e-35
1.635000e+01 2.634604e-35
1.640000e+01 1.290431e-35
1.645000e+01 6.302832e-36
1.650000e+01 3.069864e-36
1.655000e+01 1.491029e-36
1.660000e+01 7.221680e-37
1.665000e+01 3.488001e-37
1.670000e+01 1.679973e-37
1.675000e+01 8.068943e-38
1.680000e+01 3.864745e-38
1.685000e+01 1.845934e-38
1.690000e+01 8.792319e-39
1.695000e+01 4.176228e-39
1.700000e+01 1.978151e-39
1.705000e+01 9.343942e-40
1.710000e+01 4.401469e-40
1.715000e+01 2.067583e-40
1.720000e+01 9.685617e-41
1.725000e+01 4.524719e-41
1.730000e+01 2.107934e-41
1.735000e+01 9.793202e-42
1.740000e+01 4.537280e-42
1.745000e+01 2.096384e-42
1.750000e+01 9.659425e-43
1.755000e+01 4.438520e-43
1.760000e+01 2.033913e-43
1.765000e+01 9.294695e-44
1.770000e+01 4.235915e-44
1.775000e+01 1.925173e-44
1.780000e+01 8.725768e-45
1.785000e+01 3.944118e-45
1.790000e+01 1.777909e-45
1.795000e+01 7.992516e-46
1.800000e+01 3.583214e-46
1.805000e+01 1.602057e-46
1.810000e+01 7.143329e-47
1.815000e+01 3.176444e-47
1.820000e+01 1.408643e-47
1.825000e+01 6.229891e-48
1.830000e+01 2.747773e-48
1.835000e+01 1.208656e-48
1.840000e+01 5.302096e-49
1.845000e+01 2.319614e-49
1.850000e+01 1.012065e-49
1.855000e+01 4.403786e-50
1.860000e+01 1.911042e-50
1.865000e+01 8.270677e-51
1.870000e+01 3.569766e-51
1.875000e+01 1.536623e-51
1.880000e+01 6.596661e-52
1.885000e+01 2.824304e-52
1.890000e+01 1.205952e-52
1.895000e+01 5.135471e-53
1.900000e+01 2.181039e-53
1.905000e+01 9.238051e-54
1.910000e+01 3.902399e-54
1.915000e+01 1.644062e-54
1.920000e+01 6.907813e-55
1.925000e+01 2.894675e-55
1.930000e+01 1.209753e-55
1.935000e+01 5.042336e-56
1.940000e+01 2.096071e-56
1.945000e+01 8.690007e-57
1.950000e+01 3.593146e-57
1.955000e+01 1.481737e-57
1.960000e+01 6.094096e-58
1.965000e+01 2.499714e-58
1.970000e+01 1.022622e-58
1.975000e+01 4.172383e-59
1.980000e+01 1.697846e-59
1.985000e+01 6.890618e-60
1.990000e+01 2.789103e-60
1.995000e+01 1.125948e-60
2.000000e+01 4.533355e-61
2.005000e+01 1.820413e-61
2.010000e+01 7.290704e-62
2.015000e+01 2.912185e-62
2.020000e+01 1.160164e-62
2.025000e+01 4.609681e-63
2.030000e+01 1.826731e-63
2.035000e+01 7.219898e-64
2.040000e+01 2.846040e-64
2.045000e+01 1.118935e-64
2.050000e+01 4.387567e-65
2.055000e+01 1.715924e-65
2.060000e+01 6.693114e-66
2.065000e+01 2.603846e-66
2.070000e+01 1.010322e-66
2.075000e+01 3.909868e-67
2.080000e+01 1.509118e-67
2.085000e+01 5.809566e-68
2.090000e+01 2.230612e-68
2.095000e+01 8.542108e-69
2.100000e+01 3.262625e-69
2.105000e+01 1.242886e-69
2.110000e+01 4.722345e-70
2.115000e+01 1.789564e-70
2.120000e+01 6.763950e-71
2.125000e+01 2.549869e-71
2.130000e+01 9.587388e-72
2.135000e+01 3.595408e-72
2.140000e+01 1.344814e-72
2.145000e+01 5.016986e-73
2.150000e+01 1.866770e-73
2.155000e+01 6.927983e-74
2.160000e+01 2.564432e-74
2.165000e+01 9.467702e-75
2.170000e+01 3.486323e-75
2.175000e+01 1.280445e-75
2.180000e+01 4.690563e-76
2.185000e+01 1.713801e-76
2.190000e+01 6.245508e-77
2.195000e+01 2.270114e-77
2.200000e+01 8.230014e-78
2.205000e+01 2.975960e-78
2.210000e+01 1.073317e-78
2.215000e+01 3.861032e-79
2.220000e+01 1.385333e-79
2.225000e+01 4.957707e-80
2.230000e+01 1.769636e-80
2.235000e+01 6.300339e-81
2.240000e+01 2.237286e-81
2.245000e+01 7.924228e-82
2.250000e+01 2.799439e-82
2.255000e+01 9.864254e-83
2.260000e+01 3.466866e-83
2.265000e+01 1.215318e-83
2.270000e+01 4.249362e-84
2.275000e+01 1.481967e-84
2.280000e+01 5.155078e-85
2.285000e+01 1.788604e-85
2.290000e+01 6.189790e-86
2.295000e+01 2.136589e-86
2.300000e+01 7.356136e-87
2.305000e+01 2.526172e-87
2.310000e+01 8.652884e-88
2.315000e+01 2.956271e-88
2.320000e+01 1.007427e-88
2.325000e+01 3.424278e-89
2.330000e+01 1.160944e-89
2.335000e+01 3.925918e-90
2.340000e+01 1.324216e-90
2.345000e+01 4.455176e-91
2.350000e+01 1.495064e-91
2.355000e+01 5.004307e-92
2.360000e+01 1.670775e-92
2.365000e+01 5.563939e-93
2.370000e+01 1.848151e-93
2.375000e+01 6.123277e-94
2.380000e+01 2.023588e-94
2.385000e+01 6.670412e-95
2.390000e+01 2.193188e-95
2.395000e+01 7.192706e-96
2.400000e+01 2.352894e-96
2.405000e+01 7.677268e-97
2.410000e+01 2.498651e-97
2.415000e+01 8.111471e-98
2.420000e+01 2.626571e-98
2.425000e+01 8.483496e-99
2.430000e+01 2.733109e-99
2.435000e+01 8.782862e-100
2.440000e+01 2.815222e-100
2.445000e+01 9.000922e-101
2.450000e+01 2.870515e-101
2.455000e+01 9.131274e-102
2.460000e+01 2.897358e-102
2.465000e+01 9.170072e-103
2.470000e+01 2.894966e-103
2.475000e+01 9.116220e-104
2.480000e+01 2.863434e-104
2.485000e+01 8.971418e-105
2.490000e+01 2.803734e-105
2.495000e+01 8.740066e-106
2.500000e+01 2.717656e-106
2.505000e+01 8.428971e-107
2.510000e+01 2.607646e-107
2.515000e+01 8.046278e-108
2.520000e+01 2.475957e-108
2.525000e+01 7.593826e-109
2.530000e+01 2.317320e-109
2.535000e+01 6.995294e-110
2.540000e+01 2.048712e-110
2.545000e+01 5.433731e-111
2.550000e+01 9.707185e-112
2.555000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/imag1dZ/imag1dZ-out.txt <==
 Imaginary time propagation 1dZ,   OPTION = 2

  Number of Atoms N = 10000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 664.9837, Strength of DDI GD_3D = 210.66545
  Nonlinearity G_1D = 105.8354, Strength of DDI GD_1D = 33.52845
  Parameter of trap: LAMBDA = 0.50
  Radial Gaussian Width = 1.00

 # Space Stp:  N = 1024
  Space Step: DZ = 0.050000
 # Time Stp : NSTP = 1000, NPAS = 10000, NRUN = 5000
   Time Step:   DT = 0.000250

                  --------------------------------------------------------
                    Norm      Chem        Ener/N      <z>      |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000     0.25000     0.25000    1.00000    0.39894
After NSTP iter.:  0.9945    11.04006     5.89654    2.36570    0.13168
After NPAS iter.:  0.9960     8.04201     4.87047    3.67036    0.09226
After NRUN iter.:  0.9960     8.04198     4.87047    3.67039    0.09226
                  --------------------------------------------------------

 Clock Time: 1 seconds
 CPU Time: 1 seconds


==> DBEC-GP/c_programs/output/imag2dXY/imag2dXY-den1d_x.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 4.419037e-22
-1.240000e+01 4.413795e-21
-1.220000e+01 3.451537e-20
-1.200000e+01 2.528921e-19
-1.180000e+01 1.772239e-18
-1.160000e+01 1.190624e-17
-1.140000e+01 7.667608e-17
-1.120000e+01 4.731491e-16
-1.100000e+01 2.796287e-15
-1.080000e+01 1.581948e-14
-1.060000e+01 8.562505e-14
-1.040000e+01 4.431681e-13
-1.020000e+01 2.192024e-12
-1.000000e+01 1.035545e-11
-9.800000e+00 4.669436e-11
-9.600000e+00 2.008359e-10
-9.400000e+00 8.233688e-10
-9.200000e+00 3.215146e-09
-9.000000e+00 1.194865e-08
-8.800000e+00 4.222674e-08
-8.600000e+00 1.417830e-07
-8.400000e+00 4.518805e-07
-8.200000e+00 1.365712e-06
-8.000000e+00 3.910049e-06
-7.800000e+00 1.059319e-05
-7.600000e+00 2.712789e-05
-7.400000e+00 6.559559e-05
-7.200000e+00 1.496064e-04
-7.000000e+00 3.215473e-04
-6.800000e+00 6.508173e-04
-6.600000e+00 1.240083e-03
-6.400000e+00 2.224853e-03
-6.200000e+00 3.761711e-03
-6.000000e+00 6.003824e-03
-5.800000e+00 9.068476e-03
-5.600000e+00 1.300720e-02
-5.400000e+00 1.779009e-02
-5.200000e+00 2.331064e-02
-5.000000e+00 2.940834e-02
-4.800000e+00 3.589986e-02
-4.600000e+00 4.260791e-02
-4.400000e+00 4.938082e-02
-4.200000e+00 5.610098e-02
-4.000000e+00 6.268439e-02
-3.800000e+00 6.907488e-02
-3.600000e+00 7.523657e-02
-3.400000e+00 8.114667e-02
-3.200000e+00 8.678997e-02
-3.000000e+00 9.215494e-02
-2.800000e+00 9.723156e-02
-2.600000e+00 1.020101e-01
-2.400000e+00 1.064810e-01
-2.200000e+00 1.106343e-01
-2.000000e+00 1.144607e-01
-1.800000e+00 1.179511e-01
-1.600000e+00 1.210969e-01
-1.400000e+00 1.238906e-01
-1.200000e+00 1.263254e-01
-1.000000e+00 1.283954e-01
-8.000000e-01 1.300957e-01
-6.000000e-01 1.314223e-01
-4.000000e-01 1.323720e-01
-2.000000e-01 1.329427e-01
0.000000e+00 1.331331e-01
2.000000e-01 1.329427e-01
4.000000e-01 1.323720e-01
6.000000e-01 1.314223e-01
8.000000e-01 1.300957e-01
1.000000e+00 1.283954e-01
1.200000e+00 1.263254e-01
1.400000e+00 1.238906e-01
1.600000e+00 1.210969e-01
1.800000e+00 1.179511e-01
2.000000e+00 1.144607e-01
2.200000e+00 1.106343e-01
2.400000e+00 1.064810e-01
2.600000e+00 1.020101e-01
2.800000e+00 9.723156e-02
3.000000e+00 9.215494e-02
3.200000e+00 8.678997e-02
3.400000e+00 8.114667e-02
3.600000e+00 7.523657e-02
3.800000e+00 6.907488e-02
4.000000e+00 6.268439e-02
4.200000e+00 5.610098e-02
4.400000e+00 4.938082e-02
4.600000e+00 4.260791e-02
4.800000e+00 3.589986e-02
5.000000e+00 2.940834e-02
5.200000e+00 2.331064e-02
5.400000e+00 1.779009e-02
5.600000e+00 1.300720e-02
5.800000e+00 9.068476e-03
6.000000e+00 6.003824e-03
6.200000e+00 3.761711e-03
6.400000e+00 2.224853e-03
6.600000e+00 1.240083e-03
6.800000e+00 6.508173e-04
7.000000e+00 3.215473e-04
7.200000e+00 1.496064e-04
7.400000e+00 6.559559e-05
7.600000e+00 2.712789e-05
7.800000e+00 1.059319e-05
8.000000e+00 3.910049e-06
8.200000e+00 1.365712e-06
8.400000e+00 4.518805e-07
8.600000e+00 1.417830e-07
8.800000e+00 4.222674e-08
9.000000e+00 1.194865e-08
9.200000e+00 3.215146e-09
9.400000e+00 8.233688e-10
9.600000e+00 2.008359e-10
9.800000e+00 4.669436e-11
1.000000e+01 1.035545e-11
1.020000e+01 2.192024e-12
1.040000e+01 4.431681e-13
1.060000e+01 8.562505e-14
1.080000e+01 1.581948e-14
1.100000e+01 2.796286e-15
1.120000e+01 4.731479e-16
1.140000e+01 7.667493e-17
1.160000e+01 1.190512e-17
1.180000e+01 1.771139e-18
1.200000e+01 2.518179e-19
1.220000e+01 3.347348e-20
1.240000e+01 3.458577e-21
1.260000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/imag2dXY/imag2dXY-den1d_y.txt <==
-2.560000e+01 0.000000e+00
-2.540000e+01 4.053684e-41
-2.520000e+01 4.133213e-40
-2.500000e+01 3.370866e-39
-2.480000e+01 2.631442e-38
-2.460000e+01 2.006795e-37
-2.440000e+01 1.498766e-36
-2.420000e+01 1.096431e-35
-2.400000e+01 7.856227e-35
-2.380000e+01 5.512959e-34
-2.360000e+01 3.788283e-33
-2.340000e+01 2.548793e-32
-2.320000e+01 1.678834e-31
-2.300000e+01 1.082448e-30
-2.280000e+01 6.830886e-30
-2.260000e+01 4.218521e-29
-2.240000e+01 2.549166e-28
-2.220000e+01 1.507061e-27
-2.200000e+01 8.715589e-27
-2.180000e+01 4.929842e-26
-2.160000e+01 2.726935e-25
-2.140000e+01 1.474876e-24
-2.120000e+01 7.798428e-24
-2.100000e+01 4.030500e-23
-2.080000e+01 2.035817e-22
-2.060000e+01 1.004781e-21
-2.040000e+01 4.844855e-21
-2.020000e+01 2.281848e-20
-2.000000e+01 1.049559e-19
-1.980000e+01 4.713641e-19
-1.960000e+01 2.066557e-18
-1.940000e+01 8.842768e-18
-1.920000e+01 3.692191e-17
-1.900000e+01 1.503961e-16
-1.880000e+01 5.975073e-16
-1.860000e+01 2.314713e-15
-1.840000e+01 8.741523e-15
-1.820000e+01 3.217339e-14
-1.800000e+01 1.153732e-13
-1.780000e+01 4.029803e-13
-1.760000e+01 1.370568e-12
-1.740000e+01 4.537479e-12
-1.720000e+01 1.461770e-11
-1.700000e+01 4.580775e-11
-1.680000e+01 1.395824e-10
-1.660000e+01 4.134107e-10
-1.640000e+01 1.189624e-09
-1.620000e+01 3.324460e-09
-1.600000e+01 9.018031e-09
-1.580000e+01 2.373363e-08
-1.560000e+01 6.056867e-08
-1.540000e+01 1.498024e-07
-1.520000e+01 3.588531e-07
-1.500000e+01 8.320844e-07
-1.480000e+01 1.866298e-06
-1.460000e+01 4.046261e-06
-1.440000e+01 8.473651e-06
-1.420000e+01 1.712806e-05
-1.400000e+01 3.339211e-05
-1.380000e+01 6.274296e-05
-1.360000e+01 1.135495e-04
-1.340000e+01 1.978173e-04
-1.320000e+01 3.316149e-04
-1.300000e+01 5.348445e-04
-1.280000e+01 8.300601e-04
-1.260000e+01 1.240240e-03
-1.240000e+01 1.785762e-03
-1.220000e+01 2.481216e-03
-1.200000e+01 3.332864e-03
-1.180000e+01 4.337512e-03
-1.160000e+01 5.483089e-03
-1.140000e+01 6.750737e-03
-1.120000e+01 8.117766e-03
-1.100000e+01 9.560697e-03
-1.080000e+01 1.105772e-02
-1.060000e+01 1.259030e-02
-1.040000e+01 1.414377e-02
-1.020000e+01 1.570730e-02
-1.000000e+01 1.727332e-02
-9.800000e+00 1.883680e-02
-9.600000e+00 2.039446e-02
-9.400000e+00 2.194416e-02
-9.200000e+00 2.348440e-02
-9.000000e+00 2.501396e-02
-8.800000e+00 2.653170e-02
-8.600000e+00 2.803645e-02
-8.400000e+00 2.952695e-02
-8.200000e+00 3.100188e-02
-8.000000e+00 3.245986e-02
-7.800000e+00 3.389945e-02
-7.600000e+00 3.531923e-02
-7.400000e+00 3.671779e-02
-7.200000e+00 3.809374e-02
-7.000000e+00 3.944577e-02
-6.800000e+00 4.077257e-02
-6.600000e+00 4.207293e-02
-6.400000e+00 4.334567e-02
-6.200000e+00 4.458967e-02
-6.000000e+00 4.580387e-02
-5.800000e+00 4.698724e-02
-5.600000e+00 4.813883e-02
-5.400000e+00 4.925771e-02
-5.200000e+00 5.034301e-02
-5.000000e+00 5.139388e-02
-4.800000e+00 5.240955e-02
-4.600000e+00 5.338924e-02
-4.400000e+00 5.433225e-02
-4.200000e+00 5.523789e-02
-4.000000e+00 5.610553e-02
-3.800000e+00 5.693456e-02
-3.600000e+00 5.772441e-02
-3.400000e+00 5.847453e-02
-3.200000e+00 5.918442e-02
-3.000000e+00 5.985360e-02
-2.800000e+00 6.048164e-02
-2.600000e+00 6.106813e-02
-2.400000e+00 6.161267e-02
-2.200000e+00 6.211493e-02
-2.000000e+00 6.257457e-02
-1.800000e+00 6.299131e-02
-1.600000e+00 6.336488e-02
-1.400000e+00 6.369505e-02
-1.200000e+00 6.398162e-02
-1.000000e+00 6.422440e-02
-8.000000e-01 6.442324e-02
-6.000000e-01 6.457802e-02
-4.000000e-01 6.468865e-02
-2.000000e-01 6.475505e-02
0.000000e+00 6.477719e-02
2.000000e-01 6.475505e-02
4.000000e-01 6.468865e-02
6.000000e-01 6.457802e-02
8.000000e-01 6.442324e-02
1.000000e+00 6.422440e-02
1.200000e+00 6.398162e-02
1.400000e+00 6.369505e-02
1.600000e+00 6.336488e-02
1.800000e+00 6.299131e-02
2.000000e+00 6.257457e-02
2.200000e+00 6.211493e-02
2.400000e+00 6.161267e-02
2.600000e+00 6.106813e-02
2.800000e+00 6.048164e-02
3.000000e+00 5.985360e-02
3.200000e+00 5.918442e-02
3.400000e+00 5.847453e-02
3.600000e+00 5.772441e-02
3.800000e+00 5.693456e-02
4.000000e+00 5.610553e-02
4.200000e+00 5.523789e-02
4.400000e+00 5.433225e-02
4.600000e+00 5.338924e-02
4.800000e+00 5.240955e-02
5.000000e+00 5.139388e-02
5.200000e+00 5.034301e-02
5.400000e+00 4.925771e-02
5.600000e+00 4.813883e-02
5.800000e+00 4.698724e-02
6.000000e+00 4.580387e-02
6.200000e+00 4.458967e-02
6.400000e+00 4.334567e-02
6.600000e+00 4.207293e-02
6.800000e+00 4.077257e-02
7.000000e+00 3.944577e-02
7.200000e+00 3.809374e-02
7.400000e+00 3.671779e-02
7.600000e+00 3.531923e-02
7.800000e+00 3.389945e-02
8.000000e+00 3.245986e-02
8.200000e+00 3.100188e-02
8.400000e+00 2.952695e-02
8.600000e+00 2.803645e-02
8.800000e+00 2.653170e-02
9.000000e+00 2.501396e-02
9.200000e+00 2.348440e-02
9.400000e+00 2.194416e-02
9.600000e+00 2.039446e-02
9.800000e+00 1.883680e-02
1.000000e+01 1.727332e-02
1.020000e+01 1.570730e-02
1.040000e+01 1.414377e-02
1.060000e+01 1.259030e-02
1.080000e+01 1.105772e-02
1.100000e+01 9.560697e-03
1.120000e+01 8.117766e-03
1.140000e+01 6.750737e-03
1.160000e+01 5.483089e-03
1.180000e+01 4.337512e-03
1.200000e+01 3.332864e-03
1.220000e+01 2.481216e-03
1.240000e+01 1.785762e-03
1.260000e+01 1.240240e-03
1.280000e+01 8.300601e-04
1.300000e+01 5.348445e-04
1.320000e+01 3.316149e-04
1.340000e+01 1.978173e-04
1.360000e+01 1.135495e-04
1.380000e+01 6.274296e-05
1.400000e+01 3.339211e-05
1.420000e+01 1.712806e-05
1.440000e+01 8.473651e-06
1.460000e+01 4.046261e-06
1.480000e+01 1.866298e-06
1.500000e+01 8.320844e-07
1.520000e+01 3.588531e-07
1.540000e+01 1.498024e-07
1.560000e+01 6.056867e-08
1.580000e+01 2.373363e-08
1.600000e+01 9.018031e-09
1.620000e+01 3.324460e-09
1.640000e+01 1.189624e-09
1.660000e+01 4.134107e-10
1.680000e+01 1.395824e-10
1.700000e+01 4.580775e-11
1.720000e+01 1.461770e-11
1.740000e+01 4.537479e-12
1.760000e+01 1.370568e-12
1.780000e+01 4.029803e-13
1.800000e+01 1.153732e-13
1.820000e+01 3.217339e-14
1.840000e+01 8.741523e-15
1.860000e+01 2.314713e-15
1.880000e+01 5.975073e-16
1.900000e+01 1.503961e-16
1.920000e+01 3.692191e-17
1.940000e+01 8.842768e-18
1.960000e+01 2.066557e-18
1.980000e+01 4.713641e-19
2.000000e+01 1.049559e-19
2.020000e+01 2.281848e-20
2.040000e+01 4.844855e-21
2.060000e+01 1.004781e-21
2.080000e+01 2.035817e-22
2.100000e+01 4.030500e-23
2.120000e+01 7.798428e-24
2.140000e+01 1.474876e-24
2.160000e+01 2.726935e-25
2.180000e+01 4.929842e-26
2.200000e+01 8.715589e-27
2.220000e+01 1.507061e-27
2.240000e+01 2.549166e-28
2.260000e+01 4.218521e-29
2.280000e+01 6.830886e-30
2.300000e+01 1.082448e-30
2.320000e+01 1.678834e-31
2.340000e+01 2.548793e-32
2.360000e+01 3.788283e-33
2.380000e+01 5.512958e-34
2.400000e+01 7.856217e-35
2.420000e+01 1.096421e-35
2.440000e+01 1.498669e-36
2.460000e+01 2.005832e-37
2.480000e+01 2.621928e-38
2.500000e+01 3.277445e-39
2.520000e+01 3.265511e-40
2.540000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/imag2dXY/imag2dXY-out.txt <==
 Imaginary time propagation 2dXY,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Nonlinearity G_2D = 265.2901, Strength of DDI GD_2D = 84.04335
  Parameters of trap: GAMMA = 0.50, NU = 0.25
  Axial Gaussian Width = 0.50

 # Space Stp: NX = 128, NY = 256
  Space Step: DX = 0.200000, DY = 0.200000
 # Time Stp : NSTP = 100, NPAS = 1300, NRUN = 100
   Time Step:   DT = 0.005000

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     0.37499     0.37499    1.73205    0.11254
After NSTP iter.:  0.9285     7.38379     4.23884    4.17046    0.01081
After NPAS iter.:  0.9471     5.44004     3.60418    5.92761    0.00757
After NRUN iter.:  0.9471     5.44004     3.60418    5.92761    0.00757
                  --------------------------------------------------------

 Clock Time: 2 seconds
 CPU Time: 2 seconds


==> DBEC-GP/c_programs/output/imag2dXY/imag2dXY-rms.txt <==
 Imaginary time propagation 2dXY,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                  --------------------------------------------------------
           Initial:       1.00000         1.41421         1.73205
  After NSTP iter.:       2.24783         3.51283         4.17046
  After NPAS iter.:       2.60229         5.32584         5.92761
  After NRUN iter.:       2.60229         5.32585         5.92761
                  --------------------------------------------------------


==> DBEC-GP/c_programs/output/imag2dXZ/imag2dXZ-den1d_x.txt <==
-2.560000e+01 0.000000e+00
-2.540000e+01 2.294374e-47
-2.520000e+01 2.497003e-46
-2.500000e+01 2.205025e-45
-2.480000e+01 1.871698e-44
-2.460000e+01 1.554709e-43
-2.440000e+01 1.266237e-42
-2.420000e+01 1.011350e-41
-2.400000e+01 7.921055e-41
-2.380000e+01 6.083068e-40
-2.360000e+01 4.580167e-39
-2.340000e+01 3.380796e-38
-2.320000e+01 2.446217e-37
-2.300000e+01 1.734876e-36
-2.280000e+01 1.205861e-35
-2.260000e+01 8.213702e-35
-2.240000e+01 5.482142e-34
-2.220000e+01 3.584983e-33
-2.200000e+01 2.296702e-32
-2.180000e+01 1.441309e-31
-2.160000e+01 8.859272e-31
-2.140000e+01 5.333100e-30
-2.120000e+01 3.143791e-29
-2.100000e+01 1.814556e-28
-2.080000e+01 1.025366e-27
-2.060000e+01 5.671893e-27
-2.040000e+01 3.070891e-26
-2.020000e+01 1.627173e-25
-2.000000e+01 8.436852e-25
-1.980000e+01 4.280038e-24
-1.960000e+01 2.124108e-23
-1.940000e+01 1.031115e-22
-1.920000e+01 4.895284e-22
-1.900000e+01 2.272610e-21
-1.880000e+01 1.031532e-20
-1.860000e+01 4.577033e-20
-1.840000e+01 1.984994e-19
-1.820000e+01 8.412716e-19
-1.800000e+01 3.483702e-18
-1.780000e+01 1.409278e-17
-1.760000e+01 5.568309e-17
-1.740000e+01 2.148517e-16
-1.720000e+01 8.093894e-16
-1.700000e+01 2.976393e-15
-1.680000e+01 1.068181e-14
-1.660000e+01 3.740453e-14
-1.640000e+01 1.277699e-13
-1.620000e+01 4.256499e-13
-1.600000e+01 1.382569e-12
-1.580000e+01 4.377403e-12
-1.560000e+01 1.350584e-11
-1.540000e+01 4.059530e-11
-1.520000e+01 1.188356e-10
-1.500000e+01 3.386844e-10
-1.480000e+01 9.394526e-10
-1.460000e+01 2.535311e-09
-1.440000e+01 6.654293e-09
-1.420000e+01 1.697912e-08
-1.400000e+01 4.210078e-08
-1.380000e+01 1.013996e-07
-1.360000e+01 2.371116e-07
-1.340000e+01 5.380584e-07
-1.320000e+01 1.184257e-06
-1.300000e+01 2.526816e-06
-1.280000e+01 5.223697e-06
-1.260000e+01 1.045734e-05
-1.240000e+01 2.026135e-05
-1.220000e+01 3.797474e-05
-1.200000e+01 6.881725e-05
-1.180000e+01 1.205336e-04
-1.160000e+01 2.039920e-04
-1.140000e+01 3.335580e-04
-1.120000e+01 5.270315e-04
-1.100000e+01 8.049666e-04
-1.080000e+01 1.189308e-03
-1.060000e+01 1.701469e-03
-1.040000e+01 2.360164e-03
-1.020000e+01 3.179420e-03
-1.000000e+01 4.167194e-03
-9.800000e+00 5.324826e-03
-9.600000e+00 6.647377e-03
-9.400000e+00 8.124661e-03
-9.200000e+00 9.742695e-03
-9.000000e+00 1.148523e-02
-8.800000e+00 1.333518e-02
-8.600000e+00 1.527570e-02
-8.400000e+00 1.729097e-02
-8.200000e+00 1.936668e-02
-8.000000e+00 2.149015e-02
-7.800000e+00 2.365037e-02
-7.600000e+00 2.583783e-02
-7.400000e+00 2.804430e-02
-7.200000e+00 3.026264e-02
-7.000000e+00 3.248652e-02
-6.800000e+00 3.471025e-02
-6.600000e+00 3.692860e-02
-6.400000e+00 3.913667e-02
-6.200000e+00 4.132977e-02
-6.000000e+00 4.350338e-02
-5.800000e+00 4.565306e-02
-5.600000e+00 4.777449e-02
-5.400000e+00 4.986340e-02
-5.200000e+00 5.191559e-02
-5.000000e+00 5.392695e-02
-4.800000e+00 5.589345e-02
-4.600000e+00 5.781115e-02
-4.400000e+00 5.967626e-02
-4.200000e+00 6.148505e-02
-4.000000e+00 6.323399e-02
-3.800000e+00 6.491964e-02
-3.600000e+00 6.653872e-02
-3.400000e+00 6.808814e-02
-3.200000e+00 6.956492e-02
-3.000000e+00 7.096627e-02
-2.800000e+00 7.228956e-02
-2.600000e+00 7.353232e-02
-2.400000e+00 7.469227e-02
-2.200000e+00 7.576725e-02
-2.000000e+00 7.675533e-02
-1.800000e+00 7.765471e-02
-1.600000e+00 7.846377e-02
-1.400000e+00 7.918106e-02
-1.200000e+00 7.980530e-02
-1.000000e+00 8.033538e-02
-8.000000e-01 8.077036e-02
-6.000000e-01 8.110948e-02
-4.000000e-01 8.135213e-02
-2.000000e-01 8.149789e-02
0.000000e+00 8.154651e-02
2.000000e-01 8.149789e-02
4.000000e-01 8.135213e-02
6.000000e-01 8.110948e-02
8.000000e-01 8.077036e-02
1.000000e+00 8.033538e-02
1.200000e+00 7.980530e-02
1.400000e+00 7.918106e-02
1.600000e+00 7.846377e-02
1.800000e+00 7.765471e-02
2.000000e+00 7.675533e-02
2.200000e+00 7.576725e-02
2.400000e+00 7.469227e-02
2.600000e+00 7.353232e-02
2.800000e+00 7.228956e-02
3.000000e+00 7.096627e-02
3.200000e+00 6.956492e-02
3.400000e+00 6.808814e-02
3.600000e+00 6.653872e-02
3.800000e+00 6.491964e-02
4.000000e+00 6.323399e-02
4.200000e+00 6.148505e-02
4.400000e+00 5.967626e-02
4.600000e+00 5.781115e-02
4.800000e+00 5.589345e-02
5.000000e+00 5.392695e-02
5.200000e+00 5.191559e-02
5.400000e+00 4.986340e-02
5.600000e+00 4.777449e-02
5.800000e+00 4.565306e-02
6.000000e+00 4.350338e-02
6.200000e+00 4.132977e-02
6.400000e+00 3.913667e-02
6.600000e+00 3.692860e-02
6.800000e+00 3.471025e-02
7.000000e+00 3.248652e-02
7.200000e+00 3.026264e-02
7.400000e+00 2.804430e-02
7.600000e+00 2.583783e-02
7.800000e+00 2.365037e-02
8.000000e+00 2.149015e-02
8.200000e+00 1.936668e-02
8.400000e+00 1.729097e-02
8.600000e+00 1.527570e-02
8.800000e+00 1.333518e-02
9.000000e+00 1.148523e-02
9.200000e+00 9.742695e-03
9.400000e+00 8.124661e-03
9.600000e+00 6.647377e-03
9.800000e+00 5.324826e-03
1.000000e+01 4.167194e-03
1.020000e+01 3.179420e-03
1.040000e+01 2.360164e-03
1.060000e+01 1.701469e-03
1.080000e+01 1.189308e-03
1.100000e+01 8.049666e-04
1.120000e+01 5.270315e-04
1.140000e+01 3.335580e-04
1.160000e+01 2.039920e-04
1.180000e+01 1.205336e-04
1.200000e+01 6.881725e-05
1.220000e+01 3.797474e-05
1.240000e+01 2.026135e-05
1.260000e+01 1.045734e-05
1.280000e+01 5.223697e-06
1.300000e+01 2.526816e-06
1.320000e+01 1.184257e-06
1.340000e+01 5.380584e-07
1.360000e+01 2.371116e-07
1.380000e+01 1.013996e-07
1.400000e+01 4.210078e-08
1.420000e+01 1.697912e-08
1.440000e+01 6.654293e-09
1.460000e+01 2.535311e-09
1.480000e+01 9.394526e-10
1.500000e+01 3.386844e-10
1.520000e+01 1.188356e-10
1.540000e+01 4.059530e-11
1.560000e+01 1.350584e-11
1.580000e+01 4.377403e-12
1.600000e+01 1.382569e-12
1.620000e+01 4.256499e-13
1.640000e+01 1.277699e-13
1.660000e+01 3.740453e-14
1.680000e+01 1.068181e-14
1.700000e+01 2.976393e-15
1.720000e+01 8.093894e-16
1.740000e+01 2.148517e-16
1.760000e+01 5.568309e-17
1.780000e+01 1.409278e-17
1.800000e+01 3.483702e-18
1.820000e+01 8.412716e-19
1.840000e+01 1.984994e-19
1.860000e+01 4.577033e-20
1.880000e+01 1.031532e-20
1.900000e+01 2.272610e-21
1.920000e+01 4.895284e-22
1.940000e+01 1.031115e-22
1.960000e+01 2.124108e-23
1.980000e+01 4.280038e-24
2.000000e+01 8.436852e-25
2.020000e+01 1.627173e-25
2.040000e+01 3.070891e-26
2.060000e+01 5.671893e-27
2.080000e+01 1.025366e-27
2.100000e+01 1.814556e-28
2.120000e+01 3.143791e-29
2.140000e+01 5.333100e-30
2.160000e+01 8.859272e-31
2.180000e+01 1.441309e-31
2.200000e+01 2.296702e-32
2.220000e+01 3.584983e-33
2.240000e+01 5.482142e-34
2.260000e+01 8.213702e-35
2.280000e+01 1.205861e-35
2.300000e+01 1.734876e-36
2.320000e+01 2.446217e-37
2.340000e+01 3.380796e-38
2.360000e+01 4.580167e-39
2.380000e+01 6.083068e-40
2.400000e+01 7.921049e-41
2.420000e+01 1.011344e-41
2.440000e+01 1.266183e-42
2.460000e+01 1.554173e-43
2.480000e+01 1.866385e-44
2.500000e+01 2.152744e-45
2.520000e+01 2.008459e-46
2.540000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/imag2dXZ/imag2dXZ-den1d_z.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 1.492329e-79
-1.240000e+01 2.565255e-77
-1.220000e+01 4.203817e-75
-1.200000e+01 6.631677e-73
-1.180000e+01 1.005634e-70
-1.160000e+01 1.463613e-68
-1.140000e+01 2.041290e-66
-1.120000e+01 2.723884e-64
-1.100000e+01 3.472022e-62
-1.080000e+01 4.220681e-60
-1.060000e+01 4.885145e-58
-1.040000e+01 5.374623e-56
-1.020000e+01 5.611356e-54
-1.000000e+01 5.550138e-52
-9.800000e+00 5.191776e-50
-9.600000e+00 4.585194e-48
-9.400000e+00 3.816598e-46
-9.200000e+00 2.988907e-44
-9.000000e+00 2.198366e-42
-8.800000e+00 1.515887e-40
-8.600000e+00 9.782129e-39
-8.400000e+00 5.896757e-37
-8.200000e+00 3.314455e-35
-8.000000e+00 1.733914e-33
-7.800000e+00 8.426513e-32
-7.600000e+00 3.797099e-30
-7.400000e+00 1.583460e-28
-7.200000e+00 6.099141e-27
-7.000000e+00 2.165599e-25
-6.800000e+00 7.073933e-24
-6.600000e+00 2.121410e-22
-6.400000e+00 5.828488e-21
-6.200000e+00 1.463918e-19
-6.000000e+00 3.353832e-18
-5.800000e+00 6.992450e-17
-5.600000e+00 1.323552e-15
-5.400000e+00 2.268751e-14
-5.200000e+00 3.512520e-13
-5.000000e+00 4.897954e-12
-4.800000e+00 6.132812e-11
-4.600000e+00 6.872591e-10
-4.400000e+00 6.867681e-09
-4.200000e+00 6.094488e-08
-4.000000e+00 4.780065e-07
-3.800000e+00 3.294938e-06
-3.600000e+00 1.982351e-05
-3.400000e+00 1.031972e-04
-3.200000e+00 4.597474e-04
-3.000000e+00 1.729245e-03
-2.800000e+00 5.413019e-03
-2.600000e+00 1.396297e-02
-2.400000e+00 2.976433e-02
-2.200000e+00 5.349311e-02
-2.000000e+00 8.369066e-02
-1.800000e+00 1.178489e-01
-1.600000e+00 1.535265e-01
-1.400000e+00 1.887498e-01
-1.200000e+00 2.219803e-01
-1.000000e+00 2.520004e-01
-8.000000e-01 2.778347e-01
-6.000000e-01 2.987103e-01
-4.000000e-01 3.140372e-01
-2.000000e-01 3.233988e-01
0.000000e+00 3.265469e-01
2.000000e-01 3.233988e-01
4.000000e-01 3.140372e-01
6.000000e-01 2.987103e-01
8.000000e-01 2.778347e-01
1.000000e+00 2.520004e-01
1.200000e+00 2.219803e-01
1.400000e+00 1.887498e-01
1.600000e+00 1.535265e-01
1.800000e+00 1.178489e-01
2.000000e+00 8.369066e-02
2.200000e+00 5.349311e-02
2.400000e+00 2.976433e-02
2.600000e+00 1.396297e-02
2.800000e+00 5.413019e-03
3.000000e+00 1.729245e-03
3.200000e+00 4.597474e-04
3.400000e+00 1.031972e-04
3.600000e+00 1.982351e-05
3.800000e+00 3.294938e-06
4.000000e+00 4.780065e-07
4.200000e+00 6.094488e-08
4.400000e+00 6.867681e-09
4.600000e+00 6.872591e-10
4.800000e+00 6.132812e-11
5.000000e+00 4.897954e-12
5.200000e+00 3.512520e-13
5.400000e+00 2.268751e-14
5.600000e+00 1.323552e-15
5.800000e+00 6.992450e-17
6.000000e+00 3.353832e-18
6.200000e+00 1.463918e-19
6.400000e+00 5.828488e-21
6.600000e+00 2.121410e-22
6.800000e+00 7.073933e-24
7.000000e+00 2.165599e-25
7.200000e+00 6.099141e-27
7.400000e+00 1.583460e-28
7.600000e+00 3.797099e-30
7.800000e+00 8.426513e-32
8.000000e+00 1.733914e-33
8.200000e+00 3.314455e-35
8.400000e+00 5.896757e-37
8.600000e+00 9.782129e-39
8.800000e+00 1.515887e-40
9.000000e+00 2.198366e-42
9.200000e+00 2.988907e-44
9.400000e+00 3.816598e-46
9.600000e+00 4.585194e-48
9.800000e+00 5.191776e-50
1.000000e+01 5.550138e-52
1.020000e+01 5.611356e-54
1.040000e+01 5.374623e-56
1.060000e+01 4.885145e-58
1.080000e+01 4.220681e-60
1.100000e+01 3.472022e-62
1.120000e+01 2.723884e-64
1.140000e+01 2.041290e-66
1.160000e+01 1.463613e-68
1.180000e+01 1.005634e-70
1.200000e+01 6.631674e-73
1.220000e+01 4.203516e-75
1.240000e+01 2.535296e-77
1.260000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/imag2dXZ/imag2dXZ-out.txt <==
 Imaginary time propagation 2dXZ,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Nonlinearity G_2D = 265.2901, Strength of DDI GD_2D = 84.04335
  Parameters of trap: GAMMA = 0.25, LAMBDA = 1.50
  Axial Gaussian Width = 0.50

 # Space Stp: NX = 256, NZ = 128
  Space Step: DX = 0.200000, DZ = 0.200000
 # Time Stp : NSTP = 100, NPAS = 3500, NRUN = 500
   Time Step:   DT = 0.005000

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     0.87467     0.87467    1.52753    0.19492
After NSTP iter.:  0.9483     5.28845     3.59957    2.88829    0.03428
After NPAS iter.:  0.9553     4.57828     3.32423    4.46583    0.02414
After NRUN iter.:  0.9553     4.57828     3.32423    4.46583    0.02414
                  --------------------------------------------------------

 Clock Time: 4 seconds
 CPU Time: 5 seconds


==> DBEC-GP/c_programs/output/imag2dXZ/imag2dXZ-rms.txt <==
 Imaginary time propagation 2dXZ,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <z>             <x>             <rho>
                  --------------------------------------------------------
           Initial:       0.57735         1.41421         1.52753
  After NSTP iter.:       1.16990         2.64075         2.88829
  After NPAS iter.:       1.09338         4.32991         4.46583
  After NRUN iter.:       1.09338         4.32991         4.46583
                  --------------------------------------------------------


==> DBEC-GP/c_programs/output/imag3d/imag3d-den1d_x.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 3.725501e-24
-1.240000e+01 3.844216e-23
-1.220000e+01 3.129850e-22
-1.200000e+01 2.394330e-21
-1.180000e+01 1.754635e-20
-1.160000e+01 1.234378e-19
-1.140000e+01 8.335865e-19
-1.120000e+01 5.401948e-18
-1.100000e+01 3.358012e-17
-1.080000e+01 2.001581e-16
-1.060000e+01 1.143520e-15
-1.040000e+01 6.259043e-15
-1.020000e+01 3.280750e-14
-1.000000e+01 1.646036e-13
-9.800000e+00 7.901293e-13
-9.600000e+00 3.626884e-12
-9.400000e+00 1.591185e-11
-9.200000e+00 6.668449e-11
-9.000000e+00 2.668103e-10
-8.800000e+00 1.018593e-09
-8.600000e+00 3.708143e-09
-8.400000e+00 1.286465e-08
-8.200000e+00 4.250546e-08
-8.000000e+00 1.336628e-07
-7.800000e+00 3.997650e-07
-7.600000e+00 1.136417e-06
-7.400000e+00 3.068510e-06
-7.200000e+00 7.865176e-06
-7.000000e+00 1.912699e-05
-6.800000e+00 4.411219e-05
-6.600000e+00 9.645739e-05
-6.400000e+00 1.999742e-04
-6.200000e+00 3.931963e-04
-6.000000e+00 7.337538e-04
-5.800000e+00 1.301085e-03
-5.600000e+00 2.195839e-03
-5.400000e+00 3.534872e-03
-5.200000e+00 5.441953e-03
-5.000000e+00 8.035684e-03
-4.800000e+00 1.141701e-02
-4.600000e+00 1.565870e-02
-4.400000e+00 2.079836e-02
-4.200000e+00 2.683560e-02
-4.000000e+00 3.373284e-02
-3.800000e+00 4.141902e-02
-3.600000e+00 4.979534e-02
-3.400000e+00 5.874198e-02
-3.200000e+00 6.812533e-02
-3.000000e+00 7.780513e-02
-2.800000e+00 8.764097e-02
-2.600000e+00 9.749780e-02
-2.400000e+00 1.072500e-01
-2.200000e+00 1.167834e-01
-2.000000e+00 1.259951e-01
-1.800000e+00 1.347914e-01
-1.600000e+00 1.430831e-01
-1.400000e+00 1.507807e-01
-1.200000e+00 1.577889e-01
-1.000000e+00 1.640039e-01
-8.000000e-01 1.693136e-01
-6.000000e-01 1.736023e-01
-4.000000e-01 1.767603e-01
-2.000000e-01 1.786962e-01
0.000000e+00 1.793487e-01
2.000000e-01 1.786962e-01
4.000000e-01 1.767603e-01
6.000000e-01 1.736023e-01
8.000000e-01 1.693136e-01
1.000000e+00 1.640039e-01
1.200000e+00 1.577889e-01
1.400000e+00 1.507807e-01
1.600000e+00 1.430831e-01
1.800000e+00 1.347914e-01
2.000000e+00 1.259951e-01
2.200000e+00 1.167834e-01
2.400000e+00 1.072500e-01
2.600000e+00 9.749780e-02
2.800000e+00 8.764097e-02
3.000000e+00 7.780513e-02
3.200000e+00 6.812533e-02
3.400000e+00 5.874198e-02
3.600000e+00 4.979534e-02
3.800000e+00 4.141902e-02
4.000000e+00 3.373284e-02
4.200000e+00 2.683560e-02
4.400000e+00 2.079836e-02
4.600000e+00 1.565870e-02
4.800000e+00 1.141701e-02
5.000000e+00 8.035684e-03
5.200000e+00 5.441953e-03
5.400000e+00 3.534872e-03
5.600000e+00 2.195839e-03
5.800000e+00 1.301085e-03
6.000000e+00 7.337538e-04
6.200000e+00 3.931963e-04
6.400000e+00 1.999742e-04
6.600000e+00 9.645739e-05
6.800000e+00 4.411219e-05
7.000000e+00 1.912699e-05
7.200000e+00 7.865176e-06
7.400000e+00 3.068510e-06
7.600000e+00 1.136417e-06
7.800000e+00 3.997650e-07
8.000000e+00 1.336628e-07
8.200000e+00 4.250546e-08
8.400000e+00 1.286465e-08
8.600000e+00 3.708143e-09
8.800000e+00 1.018593e-09
9.000000e+00 2.668103e-10
9.200000e+00 6.668449e-11
9.400000e+00 1.591185e-11
9.600000e+00 3.626884e-12
9.800000e+00 7.901293e-13
1.000000e+01 1.646036e-13
1.020000e+01 3.280750e-14
1.040000e+01 6.259043e-15
1.060000e+01 1.143520e-15
1.080000e+01 2.001581e-16
1.100000e+01 3.358011e-17
1.120000e+01 5.401939e-18
1.140000e+01 8.335769e-19
1.160000e+01 1.234284e-19
1.180000e+01 1.753717e-20
1.200000e+01 2.385353e-21
1.220000e+01 3.042621e-22
1.240000e+01 3.041434e-23
1.260000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/imag3d/imag3d-den1d_y.txt <==
-9.600000e+00 0.000000e+00
-9.400000e+00 1.774128e-32
-9.200000e+00 4.583380e-31
-9.000000e+00 1.032936e-29
-8.800000e+00 2.180520e-28
-8.600000e+00 4.320672e-27
-8.400000e+00 8.029940e-26
-8.200000e+00 1.398455e-24
-8.000000e+00 2.280121e-23
-7.800000e+00 3.477222e-22
-7.600000e+00 4.955171e-21
-7.400000e+00 6.592011e-20
-7.200000e+00 8.178741e-19
-7.000000e+00 9.454430e-18
-6.800000e+00 1.017259e-16
-6.600000e+00 1.017742e-15
-6.400000e+00 9.458296e-15
-6.200000e+00 8.156690e-14
-6.000000e+00 6.520724e-13
-5.800000e+00 4.827402e-12
-5.600000e+00 3.306161e-11
-5.400000e+00 2.092615e-10
-5.200000e+00 1.222869e-09
-5.000000e+00 6.591438e-09
-4.800000e+00 3.274129e-08
-4.600000e+00 1.497486e-07
-4.400000e+00 6.301757e-07
-4.200000e+00 2.438564e-06
-4.000000e+00 8.673778e-06
-3.800000e+00 2.835499e-05
-3.600000e+00 8.521216e-05
-3.400000e+00 2.355788e-04
-3.200000e+00 5.999424e-04
-3.000000e+00 1.410322e-03
-2.800000e+00 3.069194e-03
-2.600000e+00 6.206856e-03
-2.400000e+00 1.171826e-02
-2.200000e+00 2.076291e-02
-2.000000e+00 3.472158e-02
-1.800000e+00 5.511232e-02
-1.600000e+00 8.346247e-02
-1.400000e+00 1.211062e-01
-1.200000e+00 1.688360e-01
-1.000000e+00 2.263088e-01
-8.000000e-01 2.911637e-01
-6.000000e-01 3.580455e-01
-4.000000e-01 4.182083e-01
-2.000000e-01 4.607806e-01
0.000000e+00 4.762521e-01
2.000000e-01 4.607806e-01
4.000000e-01 4.182083e-01
6.000000e-01 3.580455e-01
8.000000e-01 2.911637e-01
1.000000e+00 2.263088e-01
1.200000e+00 1.688360e-01
1.400000e+00 1.211062e-01
1.600000e+00 8.346247e-02
1.800000e+00 5.511232e-02
2.000000e+00 3.472158e-02
2.200000e+00 2.076291e-02
2.400000e+00 1.171826e-02
2.600000e+00 6.206856e-03
2.800000e+00 3.069194e-03
3.000000e+00 1.410322e-03
3.200000e+00 5.999424e-04
3.400000e+00 2.355788e-04
3.600000e+00 8.521216e-05
3.800000e+00 2.835499e-05
4.000000e+00 8.673778e-06
4.200000e+00 2.438564e-06
4.400000e+00 6.301757e-07
4.600000e+00 1.497486e-07
4.800000e+00 3.274129e-08
5.000000e+00 6.591438e-09
5.200000e+00 1.222869e-09
5.400000e+00 2.092615e-10
5.600000e+00 3.306161e-11
5.800000e+00 4.827402e-12
6.000000e+00 6.520724e-13
6.200000e+00 8.156690e-14
6.400000e+00 9.458296e-15
6.600000e+00 1.017742e-15
6.800000e+00 1.017259e-16
7.000000e+00 9.454430e-18
7.200000e+00 8.178741e-19
7.400000e+00 6.592011e-20
7.600000e+00 4.955171e-21
7.800000e+00 3.477222e-22
8.000000e+00 2.280121e-23
8.200000e+00 1.398455e-24
8.400000e+00 8.029936e-26
8.600000e+00 4.320632e-27
8.800000e+00 2.180128e-28
9.000000e+00 1.029100e-29
9.200000e+00 4.215132e-31
9.400000e+00 0.000000e+00


==> DBEC-GP/c_programs/output/imag3d/imag3d-den1d_z.txt <==
-8.000000e+00 0.000000e+00
-7.800000e+00 2.554585e-30
-7.600000e+00 1.172487e-28
-7.400000e+00 4.773752e-27
-7.200000e+00 1.791448e-25
-7.000000e+00 6.189068e-24
-6.800000e+00 1.964223e-22
-6.600000e+00 5.713798e-21
-6.400000e+00 1.519887e-19
-6.200000e+00 3.687961e-18
-6.000000e+00 8.141971e-17
-5.800000e+00 1.630996e-15
-5.600000e+00 2.955871e-14
-5.400000e+00 4.831192e-13
-5.200000e+00 7.096733e-12
-5.000000e+00 9.333292e-11
-4.800000e+00 1.094238e-09
-4.600000e+00 1.138010e-08
-4.400000e+00 1.043832e-07
-4.200000e+00 8.386266e-07
-4.000000e+00 5.851765e-06
-3.800000e+00 3.508940e-05
-3.600000e+00 1.783961e-04
-3.400000e+00 7.563108e-04
-3.200000e+00 2.626206e-03
-3.000000e+00 7.374718e-03
-2.800000e+00 1.680107e-02
-2.600000e+00 3.182540e-02
-2.400000e+00 5.205635e-02
-2.200000e+00 7.632635e-02
-2.000000e+00 1.033081e-01
-1.800000e+00 1.317648e-01
-1.600000e+00 1.605757e-01
-1.400000e+00 1.887134e-01
-1.200000e+00 2.152309e-01
-1.000000e+00 2.392657e-01
-8.000000e-01 2.600511e-01
-6.000000e-01 2.769316e-01
-4.000000e-01 2.893791e-01
-2.000000e-01 2.970057e-01
0.000000e+00 2.995745e-01
2.000000e-01 2.970057e-01
4.000000e-01 2.893791e-01
6.000000e-01 2.769316e-01
8.000000e-01 2.600511e-01
1.000000e+00 2.392657e-01
1.200000e+00 2.152309e-01
1.400000e+00 1.887134e-01
1.600000e+00 1.605757e-01
1.800000e+00 1.317648e-01
2.000000e+00 1.033081e-01
2.200000e+00 7.632635e-02
2.400000e+00 5.205635e-02
2.600000e+00 3.182540e-02
2.800000e+00 1.680107e-02
3.000000e+00 7.374718e-03
3.200000e+00 2.626206e-03
3.400000e+00 7.563108e-04
3.600000e+00 1.783961e-04
3.800000e+00 3.508940e-05
4.000000e+00 5.851765e-06
4.200000e+00 8.386266e-07
4.400000e+00 1.043832e-07
4.600000e+00 1.138010e-08
4.800000e+00 1.094238e-09
5.000000e+00 9.333292e-11
5.200000e+00 7.096733e-12
5.400000e+00 4.831192e-13
5.600000e+00 2.955871e-14
5.800000e+00 1.630996e-15
6.000000e+00 8.141971e-17
6.200000e+00 3.687961e-18
6.400000e+00 1.519887e-19
6.600000e+00 5.713798e-21
6.800000e+00 1.964223e-22
7.000000e+00 6.189062e-24
7.200000e+00 1.791393e-25
7.400000e+00 4.768347e-27
7.600000e+00 1.120018e-28
7.800000e+00 0.000000e+00


==> DBEC-GP/c_programs/output/imag3d/imag3d-out.txt <==
 Imaginary time propagation 3D,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Parameters of trap: GAMMA = 0.50, NU = 1.00, LAMBDA = 1.50

 # Space Stp: NX = 128, NY = 96, NZ = 80
  Space Step: DX = 0.200000, DY = 0.200000, DZ = 0.200000
 # Time Stp : NSTP = 100, NPAS = 800, NRUN = 100
   Time Step:   DT = 0.005000
   Dipolar Cut off:   R = 10.000

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     1.49956     1.49956    1.35401    0.15553
After NSTP iter.:  0.9404     6.13413     4.42346    2.12180    0.03153
After NPAS iter.:  0.9435     5.81621     4.33909    2.54496    0.02163
After NRUN iter.:  0.9435     5.81621     4.33909    2.54499    0.02162
                  --------------------------------------------------------

 Clock Time: 186 seconds
 CPU Time: 186 seconds


==> DBEC-GP/c_programs/output/imag3d/imag3d-rms.txt <==
 Imaginary time propagation 3D,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                  --------------------------------------------------------
           Initial:     1.35401      1.00000      0.70711      0.57735
  After NSTP iter.:     2.12180      1.50917      0.84210      1.23098
  After NPAS iter.:     2.54496      2.06694      0.87079      1.20262
  After NRUN iter.:     2.54499      2.06698      0.87081      1.20261
                  --------------------------------------------------------


==> DBEC-GP/c_programs/output/real1dX/real1dX-den.txt <==
-2.560000e+01 0.000000e+00
-2.555000e+01 8.570906e-23
-2.550000e+01 9.612270e-23
-2.545000e+01 7.845497e-23
-2.540000e+01 2.340162e-22
-2.535000e+01 3.158052e-22
-2.530000e+01 4.650763e-22
-2.525000e+01 8.133416e-22
-2.520000e+01 1.175945e-21
-2.515000e+01 1.772173e-21
-2.510000e+01 2.677230e-21
-2.505000e+01 3.816884e-21
-2.500000e+01 5.453939e-21
-2.495000e+01 7.620316e-21
-2.490000e+01 1.033695e-20
-2.485000e+01 1.381634e-20
-2.480000e+01 1.799674e-20
-2.475000e+01 2.288986e-20
-2.470000e+01 2.853520e-20
-2.465000e+01 3.479655e-20
-2.460000e+01 4.175835e-20
-2.455000e+01 4.962861e-20
-2.450000e+01 5.892646e-20
-2.445000e+01 7.084387e-20
-2.440000e+01 8.726521e-20
-2.435000e+01 1.110708e-19
-2.430000e+01 1.461070e-19
-2.425000e+01 1.968943e-19
-2.420000e+01 2.681545e-19
-2.415000e+01 3.637641e-19
-2.410000e+01 4.855482e-19
-2.405000e+01 6.319060e-19
-2.400000e+01 7.966340e-19
-2.395000e+01 9.685666e-19
-2.390000e+01 1.132370e-18
-2.385000e+01 1.271036e-18
-2.380000e+01 1.370089e-18
-2.375000e+01 1.423009e-18
-2.370000e+01 1.436758e-18
-2.365000e+01 1.435569e-18
-2.360000e+01 1.460911e-18
-2.355000e+01 1.565868e-18
-2.350000e+01 1.803266e-18
-2.345000e+01 2.208884e-18
-2.340000e+01 2.783369e-18
-2.335000e+01 3.478464e-18
-2.330000e+01 4.193870e-18
-2.325000e+01 4.789631e-18
-2.320000e+01 5.115167e-18
-2.315000e+01 5.050528e-18
-2.310000e+01 4.549681e-18
-2.305000e+01 3.671804e-18
-2.300000e+01 2.586732e-18
-2.295000e+01 1.546133e-18
-2.290000e+01 8.221155e-19
-2.285000e+01 6.276001e-19
-2.280000e+01 1.043622e-18
-2.275000e+01 1.982959e-18
-2.270000e+01 3.212367e-18
-2.265000e+01 4.435631e-18
-2.260000e+01 5.410736e-18
-2.255000e+01 6.048647e-18
-2.250000e+01 6.436613e-18
-2.245000e+01 6.761013e-18
-2.240000e+01 7.171871e-18
-2.235000e+01 7.702368e-18
-2.230000e+01 8.376589e-18
-2.225000e+01 9.557939e-18
-2.220000e+01 1.241346e-17
-2.215000e+01 1.918487e-17
-2.210000e+01 3.291251e-17
-2.205000e+01 5.646193e-17
-2.200000e+01 9.111051e-17
-2.195000e+01 1.353309e-16
-2.190000e+01 1.844596e-16
-2.185000e+01 2.315315e-16
-2.180000e+01 2.689083e-16
-2.175000e+01 2.899046e-16
-2.170000e+01 2.898081e-16
-2.165000e+01 2.663921e-16
-2.160000e+01 2.205988e-16
-2.155000e+01 1.578408e-16
-2.150000e+01 8.930004e-17
-2.145000e+01 3.154932e-17
-2.140000e+01 3.000695e-18
-2.135000e+01 1.747239e-17
-2.130000e+01 7.751729e-17
-2.125000e+01 1.711759e-16
-2.120000e+01 2.743924e-16
-2.115000e+01 3.583018e-16
-2.110000e+01 3.982031e-16
-2.105000e+01 3.809391e-16
-2.100000e+01 3.091119e-16
-2.095000e+01 2.020201e-16
-2.090000e+01 9.306962e-17
-2.085000e+01 2.262931e-17
-2.080000e+01 2.598510e-17
-2.075000e+01 1.189136e-16
-2.070000e+01 2.865463e-16
-2.065000e+01 4.819502e-16
-2.060000e+01 6.382071e-16
-2.055000e+01 6.926930e-16
-2.050000e+01 6.160425e-16
-2.045000e+01 4.324201e-16
-2.040000e+01 2.160803e-16
-2.035000e+01 5.763622e-17
-2.030000e+01 1.301248e-17
-2.025000e+01 6.722611e-17
-2.020000e+01 1.441537e-16
-2.015000e+01 1.633871e-16
-2.010000e+01 1.047676e-16
-2.005000e+01 2.699581e-17
-2.000000e+01 1.938725e-17
-1.995000e+01 1.230186e-16
-1.990000e+01 2.882193e-16
-1.985000e+01 4.076518e-16
-1.980000e+01 3.994634e-16
-1.975000e+01 2.709230e-16
-1.970000e+01 1.097613e-16
-1.965000e+01 1.279814e-17
-1.960000e+01 1.345230e-17
-1.955000e+01 6.683340e-17
-1.950000e+01 9.906632e-17
-1.945000e+01 7.400776e-17
-1.940000e+01 2.060754e-17
-1.935000e+01 1.889009e-18
-1.930000e+01 5.608410e-17
-1.925000e+01 1.608928e-16
-1.920000e+01 2.500780e-16
-1.915000e+01 2.675637e-16
-1.910000e+01 2.124963e-16
-1.905000e+01 1.354763e-16
-1.900000e+01 8.975735e-17
-1.895000e+01 8.519736e-17
-1.890000e+01 9.049115e-17
-1.885000e+01 7.624448e-17
-1.880000e+01 4.583423e-17
-1.875000e+01 2.099438e-17
-1.870000e+01 1.038203e-17
-1.865000e+01 7.242475e-18
-1.860000e+01 1.180022e-17
-1.855000e+01 3.431466e-17
-1.850000e+01 7.026419e-17
-1.845000e+01 9.198301e-17
-1.840000e+01 7.965176e-17
-1.835000e+01 4.883543e-17
-1.830000e+01 3.159572e-17
-1.825000e+01 3.832874e-17
-1.820000e+01 5.378199e-17
-1.815000e+01 6.295577e-17
-1.810000e+01 6.210476e-17
-1.805000e+01 4.960598e-17
-1.800000e+01 2.840689e-17
-1.795000e+01 1.728223e-17
-1.790000e+01 3.650755e-17
-1.785000e+01 7.738942e-17
-1.780000e+01 1.073414e-16
-1.775000e+01 1.130610e-16
-1.770000e+01 1.177665e-16
-1.765000e+01 1.429960e-16
-1.760000e+01 1.721341e-16
-1.755000e+01 1.709394e-16
-1.750000e+01 1.335665e-16
-1.745000e+01 8.922378e-17
-1.740000e+01 6.849808e-17
-1.735000e+01 8.051396e-17
-1.730000e+01 1.202933e-16
-1.725000e+01 1.790030e-16
-1.720000e+01 2.424829e-16
-1.715000e+01 2.957385e-16
-1.710000e+01 3.385709e-16
-1.705000e+01 3.852856e-16
-1.700000e+01 4.334195e-16
-1.695000e+01 4.412904e-16
-1.690000e+01 3.735610e-16
-1.685000e+01 2.843736e-16
-1.680000e+01 2.916926e-16
-1.675000e+01 3.969785e-16
-1.670000e+01 4.072312e-16
-1.665000e+01 1.993385e-16
-1.660000e+01 6.875180e-18
-1.655000e+01 1.695436e-16
-1.650000e+01 5.762343e-16
-1.645000e+01 7.250836e-16
-1.640000e+01 4.692362e-16
-1.635000e+01 2.686039e-16
-1.630000e+01 4.327624e-16
-1.625000e+01 5.861491e-16
-1.620000e+01 3.311959e-16
-1.615000e+01 1.180800e-17
-1.610000e+01 1.938915e-16
-1.605000e+01 6.773552e-16
-1.600000e+01 7.575022e-16
-1.595000e+01 3.662107e-16
-1.590000e+01 1.894444e-16
-1.585000e+01 5.556624e-16
-1.580000e+01 9.273855e-16
-1.575000e+01 7.694510e-16
-1.570000e+01 3.257087e-16
-1.565000e+01 1.570851e-16
-1.560000e+01 3.358087e-16
-1.555000e+01 4.831150e-16
-1.550000e+01 3.629901e-16
-1.545000e+01 1.320930e-16
-1.540000e+01 4.986134e-17
-1.535000e+01 9.864419e-17
-1.530000e+01 6.216124e-17
-1.525000e+01 1.558223e-17
-1.520000e+01 2.945454e-16
-1.515000e+01 7.268808e-16
-1.510000e+01 6.582151e-16
-1.505000e+01 1.808200e-16
-1.500000e+01 2.296528e-16
-1.495000e+01 9.099333e-16
-1.490000e+01 1.160175e-15
-1.485000e+01 6.306340e-16
-1.480000e+01 2.562845e-16
-1.475000e+01 5.057145e-16
-1.470000e+01 7.162429e-16
-1.465000e+01 4.743239e-16
-1.460000e+01 2.112497e-16
-1.455000e+01 2.540531e-16
-1.450000e+01 3.421894e-16
-1.445000e+01 2.116656e-16
-1.440000e+01 3.019991e-17
-1.435000e+01 5.620203e-17
-1.430000e+01 1.693727e-16
-1.425000e+01 1.075756e-16
-1.420000e+01 9.582124e-18
-1.415000e+01 1.505886e-16
-1.410000e+01 3.257206e-16
-1.405000e+01 2.273628e-16
-1.400000e+01 1.015363e-16
-1.395000e+01 2.290097e-16
-1.390000e+01 3.194331e-16
-1.385000e+01 1.855913e-16
-1.380000e+01 1.625407e-16
-1.375000e+01 2.784708e-16
-1.370000e+01 1.689070e-16
-1.365000e+01 7.312547e-18
-1.360000e+01 1.745157e-16
-1.355000e+01 3.551084e-16
-1.350000e+01 2.130318e-16
-1.345000e+01 1.007995e-16
-1.340000e+01 2.672096e-16
-1.335000e+01 4.265427e-16
-1.330000e+01 3.769938e-16
-1.325000e+01 2.410517e-16
-1.320000e+01 2.252560e-16
-1.315000e+01 3.522552e-16
-1.310000e+01 3.314993e-16
-1.305000e+01 9.681434e-17
-1.300000e+01 7.557077e-17
-1.295000e+01 2.448581e-16
-1.290000e+01 1.238315e-16
-1.285000e+01 1.678652e-17
-1.280000e+01 2.771437e-16
-1.275000e+01 2.470976e-16
-1.270000e+01 1.018752e-17
-1.265000e+01 3.963888e-16
-1.260000e+01 6.037270e-16
-1.255000e+01 8.539276e-17
-1.250000e+01 2.748153e-16
-1.245000e+01 8.640333e-16
-1.240000e+01 3.506668e-16
-1.235000e+01 8.798407e-17
-1.230000e+01 8.074093e-16
-1.225000e+01 5.962125e-16
-1.220000e+01 1.590357e-17
-1.215000e+01 5.681476e-16
-1.210000e+01 6.716895e-16
-1.205000e+01 3.698660e-17
-1.200000e+01 3.260869e-16
-1.195000e+01 6.117971e-16
-1.190000e+01 9.611770e-17
-1.185000e+01 1.592094e-16
-1.180000e+01 4.925149e-16
-1.175000e+01 1.681649e-16
-1.170000e+01 6.962261e-17
-1.165000e+01 3.210159e-16
-1.160000e+01 1.873507e-16
-1.155000e+01 3.149217e-17
-1.150000e+01 1.303515e-16
-1.145000e+01 1.145324e-16
-1.140000e+01 1.302896e-17
-1.135000e+01 1.935249e-17
-1.130000e+01 3.264065e-17
-1.125000e+01 1.753398e-18
-1.120000e+01 4.080063e-17
-1.115000e+01 6.908172e-17
-1.110000e+01 6.947528e-18
-1.105000e+01 9.658257e-17
-1.100000e+01 2.248467e-16
-1.095000e+01 7.468149e-17
-1.090000e+01 6.632255e-17
-1.085000e+01 3.409996e-16
-1.080000e+01 2.346838e-16
-1.075000e+01 2.236564e-18
-1.070000e+01 2.852787e-16
-1.065000e+01 4.276122e-16
-1.060000e+01 8.592065e-17
-1.055000e+01 1.164633e-16
-1.050000e+01 5.384083e-16
-1.045000e+01 4.106904e-16
-1.040000e+01 2.716429e-17
-1.035000e+01 5.024261e-16
-1.030000e+01 8.429356e-16
-1.025000e+01 1.293753e-16
-1.020000e+01 3.574149e-16
-1.015000e+01 1.129725e-15
-1.010000e+01 3.427011e-16
-1.005000e+01 1.933462e-16
-1.000000e+01 1.145780e-15
-9.950000e+00 5.193612e-16
-9.900000e+00 8.034260e-17
-9.850000e+00 9.781876e-16
-9.800000e+00 5.880954e-16
-9.750000e+00 3.568718e-17
-9.700000e+00 7.610446e-16
-9.650000e+00 5.321437e-16
-9.600000e+00 2.409971e-17
-9.550000e+00 5.187263e-16
-9.500000e+00 3.492689e-16
-9.450000e+00 6.218610e-18
-9.400000e+00 2.494055e-16
-9.350000e+00 1.172931e-16
-9.300000e+00 3.719182e-17
-9.250000e+00 9.634904e-17
-9.200000e+00 9.765707e-18
-9.150000e+00 2.887589e-16
-9.100000e+00 2.242130e-16
-9.050000e+00 1.355265e-16
-9.000000e+00 8.026491e-16
-8.950000e+00 4.406384e-16
-8.900000e+00 3.982206e-16
-8.850000e+00 1.180215e-15
-8.800000e+00 3.242446e-16
-8.750000e+00 6.673338e-16
-8.700000e+00 9.335799e-16
-8.650000e+00 1.161710e-16
-8.600000e+00 1.060619e-15
-8.550000e+00 4.169915e-16
-8.500000e+00 8.816038e-16
-8.450000e+00 1.694378e-15
-8.400000e+00 7.843840e-16
-8.350000e+00 2.844751e-15
-8.300000e+00 2.209835e-15
-8.250000e+00 2.557702e-15
-8.200000e+00 4.310608e-15
-8.150000e+00 2.671065e-15
-8.100000e+00 4.971474e-15
-8.050000e+00 4.486120e-15
-8.000000e+00 5.332560e-15
-7.950000e+00 7.958813e-15
-7.900000e+00 8.296497e-15
-7.850000e+00 1.439718e-14
-7.800000e+00 1.769771e-14
-7.750000e+00 2.762274e-14
-7.700000e+00 3.985002e-14
-7.650000e+00 5.772694e-14
-7.600000e+00 8.911088e-14
-7.550000e+00 1.307393e-13
-7.500000e+00 2.065330e-13
-7.450000e+00 3.176023e-13
-7.400000e+00 5.111457e-13
-7.350000e+00 8.219597e-13
-7.300000e+00 1.347090e-12
-7.250000e+00 2.231914e-12
-7.200000e+00 3.710888e-12
-7.150000e+00 6.235155e-12
-7.100000e+00 1.046475e-11
-7.050000e+00 1.763881e-11
-7.000000e+00 2.970929e-11
-6.950000e+00 4.997772e-11
-6.900000e+00 8.400414e-11
-6.850000e+00 1.407115e-10
-6.800000e+00 2.350938e-10
-6.750000e+00 3.913552e-10
-6.700000e+00 6.485429e-10
-6.650000e+00 1.070700e-09
-6.600000e+00 1.757829e-09
-6.550000e+00 2.873037e-09
-6.500000e+00 4.668564e-09
-6.450000e+00 7.545393e-09
-6.400000e+00 1.212473e-08
-6.350000e+00 1.936507e-08
-6.300000e+00 3.074887e-08
-6.250000e+00 4.851199e-08
-6.200000e+00 7.607401e-08
-6.150000e+00 1.185189e-07
-6.100000e+00 1.834785e-07
-6.050000e+00 2.821830e-07
-6.000000e+00 4.311384e-07
-5.950000e+00 6.543689e-07
-5.900000e+00 9.864873e-07
-5.850000e+00 1.477177e-06
-5.800000e+00 2.196752e-06
-5.750000e+00 3.244457e-06
-5.700000e+00 4.758445e-06
-5.650000e+00 6.930091e-06
-5.600000e+00 1.002143e-05
-5.550000e+00 1.438842e-05
-5.500000e+00 2.050996e-05
-5.450000e+00 2.902385e-05
-5.400000e+00 4.077195e-05
-5.350000e+00 5.685314e-05
-5.300000e+00 7.868832e-05
-5.250000e+00 1.080938e-04
-5.200000e+00 1.473673e-04
-5.150000e+00 1.993815e-04
-5.100000e+00 2.676864e-04
-5.050000e+00 3.566160e-04
-5.000000e+00 4.713941e-04
-4.950000e+00 6.182342e-04
-4.900000e+00 8.044266e-04
-4.850000e+00 1.038398e-03
-4.800000e+00 1.329745e-03
-4.750000e+00 1.689212e-03
-4.700000e+00 2.128630e-03
-4.650000e+00 2.660773e-03
-4.600000e+00 3.299159e-03
-4.550000e+00 4.057771e-03
-4.500000e+00 4.950700e-03
-4.450000e+00 5.991742e-03
-4.400000e+00 7.193912e-03
-4.350000e+00 8.568975e-03
-4.300000e+00 1.012691e-02
-4.250000e+00 1.187546e-02
-4.200000e+00 1.381969e-02
-4.150000e+00 1.596162e-02
-4.100000e+00 1.830002e-02
-4.050000e+00 2.083029e-02
-4.000000e+00 2.354447e-02
-3.950000e+00 2.643141e-02
-3.900000e+00 2.947707e-02
-3.850000e+00 3.266496e-02
-3.800000e+00 3.597657e-02
-3.750000e+00 3.939201e-02
-3.700000e+00 4.289056e-02
-3.650000e+00 4.645125e-02
-3.600000e+00 5.005342e-02
-3.550000e+00 5.367725e-02
-3.500000e+00 5.730414e-02
-3.450000e+00 6.091702e-02
-3.400000e+00 6.450068e-02
-3.350000e+00 6.804183e-02
-3.300000e+00 7.152920e-02
-3.250000e+00 7.495353e-02
-3.200000e+00 7.830749e-02
-3.150000e+00 8.158558e-02
-3.100000e+00 8.478391e-02
-3.050000e+00 8.790007e-02
-3.000000e+00 9.093292e-02
-2.950000e+00 9.388235e-02
-2.900000e+00 9.674916e-02
-2.850000e+00 9.953479e-02
-2.800000e+00 1.022412e-01
-2.750000e+00 1.048708e-01
-2.700000e+00 1.074262e-01
-2.650000e+00 1.099099e-01
-2.600000e+00 1.123249e-01
-2.550000e+00 1.146737e-01
-2.500000e+00 1.169590e-01
-2.450000e+00 1.191832e-01
-2.400000e+00 1.213486e-01
-2.350000e+00 1.234574e-01
-2.300000e+00 1.255115e-01
-2.250000e+00 1.275126e-01
-2.200000e+00 1.294623e-01
-2.150000e+00 1.313618e-01
-2.100000e+00 1.332124e-01
-2.050000e+00 1.350150e-01
-2.000000e+00 1.367707e-01
-1.950000e+00 1.384800e-01
-1.900000e+00 1.401436e-01
-1.850000e+00 1.417621e-01
-1.800000e+00 1.433358e-01
-1.750000e+00 1.448652e-01
-1.700000e+00 1.463504e-01
-1.650000e+00 1.477918e-01
-1.600000e+00 1.491896e-01
-1.550000e+00 1.505437e-01
-1.500000e+00 1.518545e-01
-1.450000e+00 1.531220e-01
-1.400000e+00 1.543462e-01
-1.350000e+00 1.555272e-01
-1.300000e+00 1.566651e-01
-1.250000e+00 1.577598e-01
-1.200000e+00 1.588115e-01
-1.150000e+00 1.598201e-01
-1.100000e+00 1.607857e-01
-1.050000e+00 1.617082e-01
-1.000000e+00 1.625878e-01
-9.500000e-01 1.634243e-01
-9.000000e-01 1.642179e-01
-8.500000e-01 1.649685e-01
-8.000000e-01 1.656762e-01
-7.500000e-01 1.663410e-01
-7.000000e-01 1.669628e-01
-6.500000e-01 1.675417e-01
-6.000000e-01 1.680777e-01
-5.500000e-01 1.685708e-01
-5.000000e-01 1.690211e-01
-4.500000e-01 1.694284e-01
-4.000000e-01 1.697929e-01
-3.500000e-01 1.701145e-01
-3.000000e-01 1.703932e-01
-2.500000e-01 1.706290e-01
-2.000000e-01 1.708220e-01
-1.500000e-01 1.709720e-01
-1.000000e-01 1.710792e-01
-5.000000e-02 1.711436e-01
0.000000e+00 1.711650e-01
5.000000e-02 1.711436e-01
1.000000e-01 1.710792e-01
1.500000e-01 1.709720e-01
2.000000e-01 1.708220e-01
2.500000e-01 1.706290e-01
3.000000e-01 1.703932e-01
3.500000e-01 1.701145e-01
4.000000e-01 1.697929e-01
4.500000e-01 1.694284e-01
5.000000e-01 1.690211e-01
5.500000e-01 1.685708e-01
6.000000e-01 1.680777e-01
6.500000e-01 1.675417e-01
7.000000e-01 1.669628e-01
7.500000e-01 1.663410e-01
8.000000e-01 1.656762e-01
8.500000e-01 1.649685e-01
9.000000e-01 1.642179e-01
9.500000e-01 1.634243e-01
1.000000e+00 1.625878e-01
1.050000e+00 1.617082e-01
1.100000e+00 1.607857e-01
1.150000e+00 1.598201e-01
1.200000e+00 1.588115e-01
1.250000e+00 1.577598e-01
1.300000e+00 1.566651e-01
1.350000e+00 1.555272e-01
1.400000e+00 1.543462e-01
1.450000e+00 1.531220e-01
1.500000e+00 1.518545e-01
1.550000e+00 1.505437e-01
1.600000e+00 1.491896e-01
1.650000e+00 1.477918e-01
1.700000e+00 1.463504e-01
1.750000e+00 1.448652e-01
1.800000e+00 1.433358e-01
1.850000e+00 1.417621e-01
1.900000e+00 1.401436e-01
1.950000e+00 1.384800e-01
2.000000e+00 1.367707e-01
2.050000e+00 1.350150e-01
2.100000e+00 1.332124e-01
2.150000e+00 1.313618e-01
2.200000e+00 1.294623e-01
2.250000e+00 1.275126e-01
2.300000e+00 1.255115e-01
2.350000e+00 1.234574e-01
2.400000e+00 1.213486e-01
2.450000e+00 1.191832e-01
2.500000e+00 1.169590e-01
2.550000e+00 1.146737e-01
2.600000e+00 1.123249e-01
2.650000e+00 1.099099e-01
2.700000e+00 1.074262e-01
2.750000e+00 1.048708e-01
2.800000e+00 1.022412e-01
2.850000e+00 9.953479e-02
2.900000e+00 9.674916e-02
2.950000e+00 9.388235e-02
3.000000e+00 9.093292e-02
3.050000e+00 8.790007e-02
3.100000e+00 8.478391e-02
3.150000e+00 8.158558e-02
3.200000e+00 7.830749e-02
3.250000e+00 7.495353e-02
3.300000e+00 7.152920e-02
3.350000e+00 6.804183e-02
3.400000e+00 6.450068e-02
3.450000e+00 6.091702e-02
3.500000e+00 5.730414e-02
3.550000e+00 5.367725e-02
3.600000e+00 5.005342e-02
3.650000e+00 4.645125e-02
3.700000e+00 4.289056e-02
3.750000e+00 3.939201e-02
3.800000e+00 3.597657e-02
3.850000e+00 3.266496e-02
3.900000e+00 2.947707e-02
3.950000e+00 2.643141e-02
4.000000e+00 2.354447e-02
4.050000e+00 2.083029e-02
4.100000e+00 1.830002e-02
4.150000e+00 1.596162e-02
4.200000e+00 1.381969e-02
4.250000e+00 1.187546e-02
4.300000e+00 1.012691e-02
4.350000e+00 8.568975e-03
4.400000e+00 7.193912e-03
4.450000e+00 5.991742e-03
4.500000e+00 4.950700e-03
4.550000e+00 4.057771e-03
4.600000e+00 3.299159e-03
4.650000e+00 2.660773e-03
4.700000e+00 2.128630e-03
4.750000e+00 1.689212e-03
4.800000e+00 1.329745e-03
4.850000e+00 1.038398e-03
4.900000e+00 8.044266e-04
4.950000e+00 6.182342e-04
5.000000e+00 4.713941e-04
5.050000e+00 3.566160e-04
5.100000e+00 2.676864e-04
5.150000e+00 1.993815e-04
5.200000e+00 1.473673e-04
5.250000e+00 1.080938e-04
5.300000e+00 7.868832e-05
5.350000e+00 5.685314e-05
5.400000e+00 4.077195e-05
5.450000e+00 2.902385e-05
5.500000e+00 2.050996e-05
5.550000e+00 1.438842e-05
5.600000e+00 1.002143e-05
5.650000e+00 6.930091e-06
5.700000e+00 4.758445e-06
5.750000e+00 3.244457e-06
5.800000e+00 2.196752e-06
5.850000e+00 1.477177e-06
5.900000e+00 9.864873e-07
5.950000e+00 6.543689e-07
6.000000e+00 4.311384e-07
6.050000e+00 2.821830e-07
6.100000e+00 1.834785e-07
6.150000e+00 1.185189e-07
6.200000e+00 7.607401e-08
6.250000e+00 4.851199e-08
6.300000e+00 3.074887e-08
6.350000e+00 1.936507e-08
6.400000e+00 1.212473e-08
6.450000e+00 7.545393e-09
6.500000e+00 4.668564e-09
6.550000e+00 2.873037e-09
6.600000e+00 1.757829e-09
6.650000e+00 1.070700e-09
6.700000e+00 6.485429e-10
6.750000e+00 3.913552e-10
6.800000e+00 2.350938e-10
6.850000e+00 1.407115e-10
6.900000e+00 8.400414e-11
6.950000e+00 4.997772e-11
7.000000e+00 2.970929e-11
7.050000e+00 1.763881e-11
7.100000e+00 1.046475e-11
7.150000e+00 6.235156e-12
7.200000e+00 3.710888e-12
7.250000e+00 2.231914e-12
7.300000e+00 1.347090e-12
7.350000e+00 8.219597e-13
7.400000e+00 5.111457e-13
7.450000e+00 3.176023e-13
7.500000e+00 2.065330e-13
7.550000e+00 1.307393e-13
7.600000e+00 8.911088e-14
7.650000e+00 5.772694e-14
7.700000e+00 3.985002e-14
7.750000e+00 2.762274e-14
7.800000e+00 1.769771e-14
7.850000e+00 1.439718e-14
7.900000e+00 8.296497e-15
7.950000e+00 7.958813e-15
8.000000e+00 5.332560e-15
8.050000e+00 4.486120e-15
8.100000e+00 4.971474e-15
8.150000e+00 2.671065e-15
8.200000e+00 4.310608e-15
8.250000e+00 2.557702e-15
8.300000e+00 2.209835e-15
8.350000e+00 2.844751e-15
8.400000e+00 7.843840e-16
8.450000e+00 1.694378e-15
8.500000e+00 8.816039e-16
8.550000e+00 4.169914e-16
8.600000e+00 1.060619e-15
8.650000e+00 1.161710e-16
8.700000e+00 9.335798e-16
8.750000e+00 6.673338e-16
8.800000e+00 3.242445e-16
8.850000e+00 1.180215e-15
8.900000e+00 3.982207e-16
8.950000e+00 4.406383e-16
9.000000e+00 8.026490e-16
9.050000e+00 1.355265e-16
9.100000e+00 2.242130e-16
9.150000e+00 2.887588e-16
9.200000e+00 9.765703e-18
9.250000e+00 9.634903e-17
9.300000e+00 3.719181e-17
9.350000e+00 1.172931e-16
9.400000e+00 2.494055e-16
9.450000e+00 6.218617e-18
9.500000e+00 3.492688e-16
9.550000e+00 5.187263e-16
9.600000e+00 2.409970e-17
9.650000e+00 5.321437e-16
9.700000e+00 7.610446e-16
9.750000e+00 3.568718e-17
9.800000e+00 5.880954e-16
9.850000e+00 9.781876e-16
9.900000e+00 8.034261e-17
9.950000e+00 5.193612e-16
1.000000e+01 1.145780e-15
1.005000e+01 1.933462e-16
1.010000e+01 3.427011e-16
1.015000e+01 1.129725e-15
1.020000e+01 3.574149e-16
1.025000e+01 1.293753e-16
1.030000e+01 8.429355e-16
1.035000e+01 5.024261e-16
1.040000e+01 2.716429e-17
1.045000e+01 4.106904e-16
1.050000e+01 5.384084e-16
1.055000e+01 1.164633e-16
1.060000e+01 8.592064e-17
1.065000e+01 4.276122e-16
1.070000e+01 2.852788e-16
1.075000e+01 2.236565e-18
1.080000e+01 2.346838e-16
1.085000e+01 3.409995e-16
1.090000e+01 6.632255e-17
1.095000e+01 7.468149e-17
1.100000e+01 2.248467e-16
1.105000e+01 9.658256e-17
1.110000e+01 6.947526e-18
1.115000e+01 6.908171e-17
1.120000e+01 4.080061e-17
1.125000e+01 1.753396e-18
1.130000e+01 3.264065e-17
1.135000e+01 1.935250e-17
1.140000e+01 1.302896e-17
1.145000e+01 1.145324e-16
1.150000e+01 1.303515e-16
1.155000e+01 3.149217e-17
1.160000e+01 1.873507e-16
1.165000e+01 3.210159e-16
1.170000e+01 6.962261e-17
1.175000e+01 1.681649e-16
1.180000e+01 4.925149e-16
1.185000e+01 1.592094e-16
1.190000e+01 9.611773e-17
1.195000e+01 6.117971e-16
1.200000e+01 3.260870e-16
1.205000e+01 3.698658e-17
1.210000e+01 6.716894e-16
1.215000e+01 5.681476e-16
1.220000e+01 1.590357e-17
1.225000e+01 5.962124e-16
1.230000e+01 8.074092e-16
1.235000e+01 8.798404e-17
1.240000e+01 3.506668e-16
1.245000e+01 8.640332e-16
1.250000e+01 2.748153e-16
1.255000e+01 8.539277e-17
1.260000e+01 6.037270e-16
1.265000e+01 3.963888e-16
1.270000e+01 1.018751e-17
1.275000e+01 2.470976e-16
1.280000e+01 2.771437e-16
1.285000e+01 1.678652e-17
1.290000e+01 1.238315e-16
1.295000e+01 2.448581e-16
1.300000e+01 7.557078e-17
1.305000e+01 9.681434e-17
1.310000e+01 3.314993e-16
1.315000e+01 3.522552e-16
1.320000e+01 2.252560e-16
1.325000e+01 2.410516e-16
1.330000e+01 3.769937e-16
1.335000e+01 4.265426e-16
1.340000e+01 2.672096e-16
1.345000e+01 1.007996e-16
1.350000e+01 2.130317e-16
1.355000e+01 3.551083e-16
1.360000e+01 1.745156e-16
1.365000e+01 7.312551e-18
1.370000e+01 1.689070e-16
1.375000e+01 2.784708e-16
1.380000e+01 1.625406e-16
1.385000e+01 1.855912e-16
1.390000e+01 3.194331e-16
1.395000e+01 2.290097e-16
1.400000e+01 1.015363e-16
1.405000e+01 2.273628e-16
1.410000e+01 3.257206e-16
1.415000e+01 1.505886e-16
1.420000e+01 9.582125e-18
1.425000e+01 1.075757e-16
1.430000e+01 1.693728e-16
1.435000e+01 5.620204e-17
1.440000e+01 3.019991e-17
1.445000e+01 2.116655e-16
1.450000e+01 3.421894e-16
1.455000e+01 2.540531e-16
1.460000e+01 2.112497e-16
1.465000e+01 4.743239e-16
1.470000e+01 7.162429e-16
1.475000e+01 5.057145e-16
1.480000e+01 2.562845e-16
1.485000e+01 6.306340e-16
1.490000e+01 1.160175e-15
1.495000e+01 9.099332e-16
1.500000e+01 2.296528e-16
1.505000e+01 1.808199e-16
1.510000e+01 6.582151e-16
1.515000e+01 7.268808e-16
1.520000e+01 2.945454e-16
1.525000e+01 1.558223e-17
1.530000e+01 6.216125e-17
1.535000e+01 9.864419e-17
1.540000e+01 4.986134e-17
1.545000e+01 1.320930e-16
1.550000e+01 3.629902e-16
1.555000e+01 4.831150e-16
1.560000e+01 3.358087e-16
1.565000e+01 1.570851e-16
1.570000e+01 3.257087e-16
1.575000e+01 7.694510e-16
1.580000e+01 9.273855e-16
1.585000e+01 5.556624e-16
1.590000e+01 1.894444e-16
1.595000e+01 3.662107e-16
1.600000e+01 7.575022e-16
1.605000e+01 6.773552e-16
1.610000e+01 1.938915e-16
1.615000e+01 1.180800e-17
1.620000e+01 3.311959e-16
1.625000e+01 5.861491e-16
1.630000e+01 4.327623e-16
1.635000e+01 2.686039e-16
1.640000e+01 4.692361e-16
1.645000e+01 7.250836e-16
1.650000e+01 5.762343e-16
1.655000e+01 1.695436e-16
1.660000e+01 6.875179e-18
1.665000e+01 1.993385e-16
1.670000e+01 4.072311e-16
1.675000e+01 3.969785e-16
1.680000e+01 2.916926e-16
1.685000e+01 2.843736e-16
1.690000e+01 3.735609e-16
1.695000e+01 4.412904e-16
1.700000e+01 4.334194e-16
1.705000e+01 3.852856e-16
1.710000e+01 3.385709e-16
1.715000e+01 2.957385e-16
1.720000e+01 2.424829e-16
1.725000e+01 1.790030e-16
1.730000e+01 1.202932e-16
1.735000e+01 8.051396e-17
1.740000e+01 6.849809e-17
1.745000e+01 8.922379e-17
1.750000e+01 1.335666e-16
1.755000e+01 1.709395e-16
1.760000e+01 1.721341e-16
1.765000e+01 1.429960e-16
1.770000e+01 1.177665e-16
1.775000e+01 1.130610e-16
1.780000e+01 1.073414e-16
1.785000e+01 7.738942e-17
1.790000e+01 3.650755e-17
1.795000e+01 1.728223e-17
1.800000e+01 2.840689e-17
1.805000e+01 4.960598e-17
1.810000e+01 6.210477e-17
1.815000e+01 6.295577e-17
1.820000e+01 5.378199e-17
1.825000e+01 3.832874e-17
1.830000e+01 3.159572e-17
1.835000e+01 4.883544e-17
1.840000e+01 7.965176e-17
1.845000e+01 9.198302e-17
1.850000e+01 7.026419e-17
1.855000e+01 3.431466e-17
1.860000e+01 1.180022e-17
1.865000e+01 7.242477e-18
1.870000e+01 1.038203e-17
1.875000e+01 2.099438e-17
1.880000e+01 4.583423e-17
1.885000e+01 7.624449e-17
1.890000e+01 9.049115e-17
1.895000e+01 8.519736e-17
1.900000e+01 8.975736e-17
1.905000e+01 1.354763e-16
1.910000e+01 2.124963e-16
1.915000e+01 2.675637e-16
1.920000e+01 2.500780e-16
1.925000e+01 1.608928e-16
1.930000e+01 5.608409e-17
1.935000e+01 1.889008e-18
1.940000e+01 2.060755e-17
1.945000e+01 7.400777e-17
1.950000e+01 9.906633e-17
1.955000e+01 6.683341e-17
1.960000e+01 1.345231e-17
1.965000e+01 1.279814e-17
1.970000e+01 1.097613e-16
1.975000e+01 2.709230e-16
1.980000e+01 3.994634e-16
1.985000e+01 4.076518e-16
1.990000e+01 2.882194e-16
1.995000e+01 1.230187e-16
2.000000e+01 1.938725e-17
2.005000e+01 2.699580e-17
2.010000e+01 1.047675e-16
2.015000e+01 1.633871e-16
2.020000e+01 1.441536e-16
2.025000e+01 6.722610e-17
2.030000e+01 1.301248e-17
2.035000e+01 5.763623e-17
2.040000e+01 2.160803e-16
2.045000e+01 4.324202e-16
2.050000e+01 6.160425e-16
2.055000e+01 6.926930e-16
2.060000e+01 6.382071e-16
2.065000e+01 4.819503e-16
2.070000e+01 2.865463e-16
2.075000e+01 1.189136e-16
2.080000e+01 2.598510e-17
2.085000e+01 2.262931e-17
2.090000e+01 9.306962e-17
2.095000e+01 2.020201e-16
2.100000e+01 3.091119e-16
2.105000e+01 3.809391e-16
2.110000e+01 3.982031e-16
2.115000e+01 3.583018e-16
2.120000e+01 2.743924e-16
2.125000e+01 1.711759e-16
2.130000e+01 7.751729e-17
2.135000e+01 1.747239e-17
2.140000e+01 3.000695e-18
2.145000e+01 3.154932e-17
2.150000e+01 8.930004e-17
2.155000e+01 1.578408e-16
2.160000e+01 2.205988e-16
2.165000e+01 2.663921e-16
2.170000e+01 2.898081e-16
2.175000e+01 2.899046e-16
2.180000e+01 2.689083e-16
2.185000e+01 2.315315e-16
2.190000e+01 1.844596e-16
2.195000e+01 1.353309e-16
2.200000e+01 9.111051e-17
2.205000e+01 5.646193e-17
2.210000e+01 3.291251e-17
2.215000e+01 1.918487e-17
2.220000e+01 1.241346e-17
2.225000e+01 9.557938e-18
2.230000e+01 8.376588e-18
2.235000e+01 7.702367e-18
2.240000e+01 7.171870e-18
2.245000e+01 6.761012e-18
2.250000e+01 6.436612e-18
2.255000e+01 6.048647e-18
2.260000e+01 5.410735e-18
2.265000e+01 4.435630e-18
2.270000e+01 3.212367e-18
2.275000e+01 1.982959e-18
2.280000e+01 1.043621e-18
2.285000e+01 6.276002e-19
2.290000e+01 8.221156e-19
2.295000e+01 1.546133e-18
2.300000e+01 2.586733e-18
2.305000e+01 3.671804e-18
2.310000e+01 4.549681e-18
2.315000e+01 5.050528e-18
2.320000e+01 5.115167e-18
2.325000e+01 4.789631e-18
2.330000e+01 4.193870e-18
2.335000e+01 3.478464e-18
2.340000e+01 2.783369e-18
2.345000e+01 2.208884e-18
2.350000e+01 1.803266e-18
2.355000e+01 1.565868e-18
2.360000e+01 1.460912e-18
2.365000e+01 1.435568e-18
2.370000e+01 1.436758e-18
2.375000e+01 1.423009e-18
2.380000e+01 1.370087e-18
2.385000e+01 1.271038e-18
2.390000e+01 1.132369e-18
2.395000e+01 9.685653e-19
2.400000e+01 7.966380e-19
2.405000e+01 6.319005e-19
2.410000e+01 4.855522e-19
2.415000e+01 3.637647e-19
2.420000e+01 2.681483e-19
2.425000e+01 1.969040e-19
2.430000e+01 1.460977e-19
2.435000e+01 1.110747e-19
2.440000e+01 8.727022e-20
2.445000e+01 7.082960e-20
2.450000e+01 5.894535e-20
2.455000e+01 4.961488e-20
2.460000e+01 4.175592e-20
2.465000e+01 3.481951e-20
2.470000e+01 2.850106e-20
2.475000e+01 2.291347e-20
2.480000e+01 1.800470e-20
2.485000e+01 1.377460e-20
2.490000e+01 1.038784e-20
2.495000e+01 7.599194e-21
2.500000e+01 5.421778e-21
2.505000e+01 3.886858e-21
2.510000e+01 2.620960e-21
2.515000e+01 1.765567e-21
2.520000e+01 1.251907e-21
2.525000e+01 7.237237e-22
2.530000e+01 4.978827e-22
2.535000e+01 3.816506e-22
2.540000e+01 1.267373e-22
2.545000e+01 1.596503e-22
2.550000e+01 1.460822e-22
2.555000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/real1dX/real1dX-out.txt <==
 Real time propagation 1dX,   OPTION = 2

  Number of Atoms N = 1000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 66.4984, Strength of DDI GD_3D = 21.06654
  Nonlinearity G_1D = 42.3342, Strength of DDI GD_1D = 13.41138
  Parameter of trap: GAMMA = 1.00
  Radial Gaussian Width = 0.50

 # Space Stp:  N = 1024
  Space Step: DX = 0.050000
 # Time Stp : NSTP = 0, NPAS = 2000, NRUN = 20000
   Time Step:   DT = 0.000250

 * Change for dynamics: GPAR = 1.100, GDPAR = 1.100 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000     9.90224     5.93396    1.95817    0.17116
After NPAS iter.:  1.0000     9.90228     5.93396    1.95815    0.17116
After NRUN iter.:  1.0000    10.52131     6.32521    2.04134    0.16405
                  --------------------------------------------------------
 Clock Time: 2 seconds
 CPU Time: 3 seconds


==> DBEC-GP/c_programs/output/real1dZ/real1dZ-den.txt <==
-2.560000e+01 0.000000e+00
-2.555000e+01 1.306867e-16
-2.550000e+01 4.236035e-17
-2.545000e+01 4.036816e-17
-2.540000e+01 7.308840e-17
-2.535000e+01 2.515394e-18
-2.530000e+01 2.711712e-17
-2.525000e+01 1.548499e-17
-2.520000e+01 2.816298e-18
-2.515000e+01 5.991300e-18
-2.510000e+01 1.885113e-17
-2.505000e+01 4.413334e-18
-2.500000e+01 1.003449e-17
-2.495000e+01 2.061931e-17
-2.490000e+01 3.656084e-18
-2.485000e+01 1.567408e-17
-2.480000e+01 2.086810e-17
-2.475000e+01 2.796862e-18
-2.470000e+01 2.365769e-17
-2.465000e+01 1.911840e-19
-2.460000e+01 1.156431e-17
-2.455000e+01 1.950794e-18
-2.450000e+01 5.382653e-18
-2.445000e+01 5.894736e-18
-2.440000e+01 1.474939e-17
-2.435000e+01 1.100535e-17
-2.430000e+01 3.088395e-17
-2.425000e+01 1.120113e-17
-2.420000e+01 2.431886e-17
-2.415000e+01 7.696795e-18
-2.410000e+01 3.864280e-18
-2.405000e+01 1.699291e-17
-2.400000e+01 1.004596e-17
-2.395000e+01 2.722229e-17
-2.390000e+01 2.627252e-17
-2.385000e+01 1.285289e-17
-2.380000e+01 1.694074e-17
-2.375000e+01 1.228690e-19
-2.370000e+01 3.170725e-18
-2.365000e+01 7.833687e-18
-2.360000e+01 1.348769e-18
-2.355000e+01 1.121019e-17
-2.350000e+01 1.571151e-18
-2.345000e+01 1.011331e-17
-2.340000e+01 2.073593e-18
-2.335000e+01 9.483294e-18
-2.330000e+01 3.267069e-18
-2.325000e+01 9.651086e-18
-2.320000e+01 1.046000e-17
-2.315000e+01 6.798349e-18
-2.310000e+01 6.508780e-18
-2.305000e+01 2.065260e-18
-2.300000e+01 9.040349e-18
-2.295000e+01 3.003842e-17
-2.290000e+01 2.762824e-17
-2.285000e+01 3.800334e-17
-2.280000e+01 2.260356e-17
-2.275000e+01 1.956017e-17
-2.270000e+01 3.449447e-17
-2.265000e+01 3.166310e-17
-2.260000e+01 3.822783e-17
-2.255000e+01 2.469207e-17
-2.250000e+01 1.160913e-17
-2.245000e+01 1.068227e-17
-2.240000e+01 6.489583e-18
-2.235000e+01 7.512124e-18
-2.230000e+01 5.027842e-18
-2.225000e+01 1.863253e-18
-2.220000e+01 1.716783e-18
-2.215000e+01 8.522609e-19
-2.210000e+01 1.881756e-18
-2.205000e+01 1.196699e-18
-2.200000e+01 5.248247e-19
-2.195000e+01 1.271597e-18
-2.190000e+01 2.977061e-18
-2.185000e+01 4.897604e-18
-2.180000e+01 3.666939e-18
-2.175000e+01 4.816120e-18
-2.170000e+01 9.528102e-18
-2.165000e+01 1.346714e-17
-2.160000e+01 8.574485e-18
-2.155000e+01 1.698081e-18
-2.150000e+01 3.931283e-18
-2.145000e+01 1.314497e-17
-2.140000e+01 1.610284e-17
-2.135000e+01 1.145160e-17
-2.130000e+01 1.246164e-17
-2.125000e+01 1.944643e-17
-2.120000e+01 1.822503e-17
-2.115000e+01 8.449503e-18
-2.110000e+01 7.030471e-18
-2.105000e+01 1.503164e-17
-2.100000e+01 1.307719e-17
-2.095000e+01 2.034176e-18
-2.090000e+01 8.484905e-18
-2.085000e+01 3.410108e-17
-2.080000e+01 4.285196e-17
-2.075000e+01 2.068936e-17
-2.070000e+01 1.710788e-18
-2.065000e+01 1.027313e-17
-2.060000e+01 2.299738e-17
-2.055000e+01 1.555696e-17
-2.050000e+01 2.608778e-18
-2.045000e+01 5.038909e-18
-2.040000e+01 1.658104e-17
-2.035000e+01 2.270429e-17
-2.030000e+01 2.115848e-17
-2.025000e+01 1.415140e-17
-2.020000e+01 4.629433e-18
-2.015000e+01 4.595367e-20
-2.010000e+01 3.751080e-18
-2.005000e+01 1.101426e-17
-2.000000e+01 1.876204e-17
-1.995000e+01 2.424575e-17
-1.990000e+01 2.041716e-17
-1.985000e+01 1.211773e-17
-1.980000e+01 1.920208e-17
-1.975000e+01 4.072651e-17
-1.970000e+01 4.496638e-17
-1.965000e+01 2.319929e-17
-1.960000e+01 1.376086e-17
-1.955000e+01 3.563728e-17
-1.950000e+01 4.854409e-17
-1.945000e+01 2.601980e-17
-1.940000e+01 4.299553e-18
-1.935000e+01 6.911083e-18
-1.930000e+01 5.604881e-18
-1.925000e+01 8.155350e-19
-1.920000e+01 2.748853e-17
-1.915000e+01 5.867722e-17
-1.910000e+01 4.113818e-17
-1.905000e+01 6.599270e-18
-1.900000e+01 5.186836e-18
-1.895000e+01 9.552688e-18
-1.890000e+01 2.652891e-18
-1.885000e+01 1.818530e-17
-1.880000e+01 3.651147e-17
-1.875000e+01 1.759775e-17
-1.870000e+01 4.669160e-18
-1.865000e+01 2.842571e-17
-1.860000e+01 3.353963e-17
-1.855000e+01 8.741890e-18
-1.850000e+01 8.885446e-18
-1.845000e+01 2.784447e-17
-1.840000e+01 2.290185e-17
-1.835000e+01 5.501849e-18
-1.830000e+01 1.097970e-18
-1.825000e+01 7.531361e-18
-1.820000e+01 1.360729e-17
-1.815000e+01 9.815572e-18
-1.810000e+01 9.215917e-18
-1.805000e+01 2.553185e-17
-1.800000e+01 2.745417e-17
-1.795000e+01 6.759558e-18
-1.790000e+01 8.315149e-18
-1.785000e+01 2.122931e-17
-1.780000e+01 7.583893e-18
-1.775000e+01 4.991923e-18
-1.770000e+01 2.782964e-17
-1.765000e+01 2.522280e-17
-1.760000e+01 9.286864e-18
-1.755000e+01 1.543594e-17
-1.750000e+01 1.381853e-17
-1.745000e+01 1.062797e-18
-1.740000e+01 6.017187e-18
-1.735000e+01 8.738529e-18
-1.730000e+01 5.307976e-19
-1.725000e+01 4.565434e-18
-1.720000e+01 9.271881e-18
-1.715000e+01 5.165045e-18
-1.710000e+01 6.692027e-18
-1.705000e+01 5.834994e-18
-1.700000e+01 3.179470e-19
-1.695000e+01 4.426364e-18
-1.690000e+01 7.051538e-18
-1.685000e+01 1.374053e-18
-1.680000e+01 2.808760e-18
-1.675000e+01 8.600677e-18
-1.670000e+01 9.379709e-18
-1.665000e+01 9.485790e-18
-1.660000e+01 7.316636e-18
-1.655000e+01 1.610263e-18
-1.650000e+01 6.059741e-19
-1.645000e+01 3.761903e-18
-1.640000e+01 3.541260e-18
-1.635000e+01 1.321133e-18
-1.630000e+01 1.878437e-18
-1.625000e+01 1.629924e-18
-1.620000e+01 3.429368e-19
-1.615000e+01 1.202788e-17
-1.610000e+01 3.142138e-17
-1.605000e+01 2.702790e-17
-1.600000e+01 6.948897e-18
-1.595000e+01 9.247264e-18
-1.590000e+01 2.018804e-17
-1.585000e+01 1.503847e-17
-1.580000e+01 1.475826e-17
-1.575000e+01 1.945438e-17
-1.570000e+01 1.304417e-17
-1.565000e+01 1.341014e-17
-1.560000e+01 1.507105e-17
-1.555000e+01 6.965628e-18
-1.550000e+01 1.247166e-17
-1.545000e+01 1.385819e-17
-1.540000e+01 3.031180e-18
-1.535000e+01 1.770776e-17
-1.530000e+01 2.786215e-17
-1.525000e+01 9.195825e-18
-1.520000e+01 1.204490e-19
-1.515000e+01 5.335745e-18
-1.510000e+01 1.600306e-17
-1.505000e+01 9.715806e-18
-1.500000e+01 2.316590e-18
-1.495000e+01 3.615366e-17
-1.490000e+01 3.248923e-17
-1.485000e+01 5.050617e-19
-1.480000e+01 1.184498e-17
-1.475000e+01 1.037729e-18
-1.470000e+01 3.588084e-17
-1.465000e+01 1.018322e-16
-1.460000e+01 4.567930e-17
-1.455000e+01 6.190460e-18
-1.450000e+01 1.909809e-17
-1.445000e+01 5.516393e-18
-1.440000e+01 7.461668e-17
-1.435000e+01 1.395150e-16
-1.430000e+01 7.854587e-17
-1.425000e+01 5.522480e-18
-1.420000e+01 2.581936e-17
-1.415000e+01 6.495623e-17
-1.410000e+01 7.348838e-17
-1.405000e+01 1.239017e-16
-1.400000e+01 1.199968e-16
-1.395000e+01 1.040333e-16
-1.390000e+01 1.116430e-16
-1.385000e+01 8.229357e-17
-1.380000e+01 1.951784e-16
-1.375000e+01 2.323734e-16
-1.370000e+01 2.576499e-16
-1.365000e+01 3.781806e-16
-1.360000e+01 1.793914e-16
-1.355000e+01 1.153118e-16
-1.350000e+01 3.928777e-16
-1.345000e+01 6.868363e-16
-1.340000e+01 7.195192e-16
-1.335000e+01 5.304253e-16
-1.330000e+01 6.836687e-16
-1.325000e+01 6.077157e-16
-1.320000e+01 7.213642e-16
-1.315000e+01 1.298285e-15
-1.310000e+01 1.341154e-15
-1.305000e+01 1.640488e-15
-1.300000e+01 1.670821e-15
-1.295000e+01 1.842909e-15
-1.290000e+01 3.283175e-15
-1.285000e+01 3.893235e-15
-1.280000e+01 4.126944e-15
-1.275000e+01 5.075136e-15
-1.270000e+01 6.615707e-15
-1.265000e+01 9.292215e-15
-1.260000e+01 1.269147e-14
-1.255000e+01 1.610227e-14
-1.250000e+01 2.081192e-14
-1.245000e+01 2.853543e-14
-1.240000e+01 3.648596e-14
-1.235000e+01 4.978429e-14
-1.230000e+01 6.583526e-14
-1.225000e+01 8.333682e-14
-1.220000e+01 1.170706e-13
-1.215000e+01 1.610657e-13
-1.210000e+01 2.242152e-13
-1.205000e+01 3.071702e-13
-1.200000e+01 4.199462e-13
-1.195000e+01 6.055390e-13
-1.190000e+01 8.842649e-13
-1.185000e+01 1.295355e-12
-1.180000e+01 1.899249e-12
-1.175000e+01 2.837530e-12
-1.170000e+01 4.273996e-12
-1.165000e+01 6.484170e-12
-1.160000e+01 9.879691e-12
-1.155000e+01 1.505607e-11
-1.150000e+01 2.297447e-11
-1.145000e+01 3.499357e-11
-1.140000e+01 5.323919e-11
-1.135000e+01 8.080145e-11
-1.130000e+01 1.222527e-10
-1.125000e+01 1.842779e-10
-1.120000e+01 2.768810e-10
-1.115000e+01 4.142166e-10
-1.110000e+01 6.171083e-10
-1.105000e+01 9.157947e-10
-1.100000e+01 1.353408e-09
-1.095000e+01 1.991905e-09
-1.090000e+01 2.919492e-09
-1.085000e+01 4.259398e-09
-1.080000e+01 6.190007e-09
-1.075000e+01 8.957892e-09
-1.070000e+01 1.291027e-08
-1.065000e+01 1.853355e-08
-1.060000e+01 2.649312e-08
-1.055000e+01 3.772138e-08
-1.050000e+01 5.348495e-08
-1.045000e+01 7.553504e-08
-1.040000e+01 1.062416e-07
-1.035000e+01 1.488336e-07
-1.030000e+01 2.076439e-07
-1.025000e+01 2.885225e-07
-1.020000e+01 3.992723e-07
-1.015000e+01 5.502619e-07
-1.010000e+01 7.552774e-07
-1.005000e+01 1.032360e-06
-1.000000e+01 1.405262e-06
-9.950000e+00 1.904851e-06
-9.900000e+00 2.571173e-06
-9.850000e+00 3.455860e-06
-9.800000e+00 4.625099e-06
-9.750000e+00 6.163205e-06
-9.700000e+00 8.177056e-06
-9.650000e+00 1.080119e-05
-9.600000e+00 1.420403e-05
-9.550000e+00 1.859494e-05
-9.500000e+00 2.423268e-05
-9.450000e+00 3.143446e-05
-9.400000e+00 4.058691e-05
-9.350000e+00 5.215729e-05
-9.300000e+00 6.670644e-05
-9.250000e+00 8.490184e-05
-9.200000e+00 1.075314e-04
-9.150000e+00 1.355173e-04
-9.100000e+00 1.699283e-04
-9.050000e+00 2.119926e-04
-9.000000e+00 2.631050e-04
-8.950000e+00 3.248355e-04
-8.900000e+00 3.989285e-04
-8.850000e+00 4.873004e-04
-8.800000e+00 5.920285e-04
-8.750000e+00 7.153340e-04
-8.700000e+00 8.595542e-04
-8.650000e+00 1.027111e-03
-8.600000e+00 1.220464e-03
-8.550000e+00 1.442065e-03
-8.500000e+00 1.694296e-03
-8.450000e+00 1.979413e-03
-8.400000e+00 2.299478e-03
-8.350000e+00 2.656298e-03
-8.300000e+00 3.051366e-03
-8.250000e+00 3.485810e-03
-8.200000e+00 3.960347e-03
-8.150000e+00 4.475257e-03
-8.100000e+00 5.030368e-03
-8.050000e+00 5.625051e-03
-8.000000e+00 6.258243e-03
-7.950000e+00 6.928470e-03
-7.900000e+00 7.633893e-03
-7.850000e+00 8.372362e-03
-7.800000e+00 9.141473e-03
-7.750000e+00 9.938638e-03
-7.700000e+00 1.076114e-02
-7.650000e+00 1.160622e-02
-7.600000e+00 1.247110e-02
-7.550000e+00 1.335308e-02
-7.500000e+00 1.424953e-02
-7.450000e+00 1.515799e-02
-7.400000e+00 1.607614e-02
-7.350000e+00 1.700184e-02
-7.300000e+00 1.793317e-02
-7.250000e+00 1.886837e-02
-7.200000e+00 1.980592e-02
-7.150000e+00 2.074444e-02
-7.100000e+00 2.168277e-02
-7.050000e+00 2.261989e-02
-7.000000e+00 2.355495e-02
-6.950000e+00 2.448720e-02
-6.900000e+00 2.541606e-02
-6.850000e+00 2.634101e-02
-6.800000e+00 2.726166e-02
-6.750000e+00 2.817765e-02
-6.700000e+00 2.908872e-02
-6.650000e+00 2.999466e-02
-6.600000e+00 3.089529e-02
-6.550000e+00 3.179046e-02
-6.500000e+00 3.268008e-02
-6.450000e+00 3.356406e-02
-6.400000e+00 3.444232e-02
-6.350000e+00 3.531482e-02
-6.300000e+00 3.618150e-02
-6.250000e+00 3.704233e-02
-6.200000e+00 3.789727e-02
-6.150000e+00 3.874630e-02
-6.100000e+00 3.958939e-02
-6.050000e+00 4.042651e-02
-6.000000e+00 4.125764e-02
-5.950000e+00 4.208276e-02
-5.900000e+00 4.290185e-02
-5.850000e+00 4.371486e-02
-5.800000e+00 4.452180e-02
-5.750000e+00 4.532262e-02
-5.700000e+00 4.611730e-02
-5.650000e+00 4.690583e-02
-5.600000e+00 4.768817e-02
-5.550000e+00 4.846430e-02
-5.500000e+00 4.923419e-02
-5.450000e+00 4.999782e-02
-5.400000e+00 5.075516e-02
-5.350000e+00 5.150619e-02
-5.300000e+00 5.225089e-02
-5.250000e+00 5.298922e-02
-5.200000e+00 5.372117e-02
-5.150000e+00 5.444670e-02
-5.100000e+00 5.516580e-02
-5.050000e+00 5.587845e-02
-5.000000e+00 5.658462e-02
-4.950000e+00 5.728428e-02
-4.900000e+00 5.797743e-02
-4.850000e+00 5.866402e-02
-4.800000e+00 5.934405e-02
-4.750000e+00 6.001750e-02
-4.700000e+00 6.068434e-02
-4.650000e+00 6.134455e-02
-4.600000e+00 6.199812e-02
-4.550000e+00 6.264503e-02
-4.500000e+00 6.328526e-02
-4.450000e+00 6.391878e-02
-4.400000e+00 6.454560e-02
-4.350000e+00 6.516568e-02
-4.300000e+00 6.577901e-02
-4.250000e+00 6.638558e-02
-4.200000e+00 6.698536e-02
-4.150000e+00 6.757835e-02
-4.100000e+00 6.816454e-02
-4.050000e+00 6.874390e-02
-4.000000e+00 6.931642e-02
-3.950000e+00 6.988209e-02
-3.900000e+00 7.044090e-02
-3.850000e+00 7.099283e-02
-3.800000e+00 7.153787e-02
-3.750000e+00 7.207601e-02
-3.700000e+00 7.260724e-02
-3.650000e+00 7.313155e-02
-3.600000e+00 7.364892e-02
-3.550000e+00 7.415935e-02
-3.500000e+00 7.466282e-02
-3.450000e+00 7.515933e-02
-3.400000e+00 7.564887e-02
-3.350000e+00 7.613143e-02
-3.300000e+00 7.660699e-02
-3.250000e+00 7.707556e-02
-3.200000e+00 7.753712e-02
-3.150000e+00 7.799166e-02
-3.100000e+00 7.843918e-02
-3.050000e+00 7.887968e-02
-3.000000e+00 7.931313e-02
-2.950000e+00 7.973955e-02
-2.900000e+00 8.015891e-02
-2.850000e+00 8.057121e-02
-2.800000e+00 8.097645e-02
-2.750000e+00 8.137463e-02
-2.700000e+00 8.176572e-02
-2.650000e+00 8.214973e-02
-2.600000e+00 8.252666e-02
-2.550000e+00 8.289649e-02
-2.500000e+00 8.325922e-02
-2.450000e+00 8.361485e-02
-2.400000e+00 8.396336e-02
-2.350000e+00 8.430476e-02
-2.300000e+00 8.463904e-02
-2.250000e+00 8.496620e-02
-2.200000e+00 8.528623e-02
-2.150000e+00 8.559912e-02
-2.100000e+00 8.590487e-02
-2.050000e+00 8.620348e-02
-2.000000e+00 8.649494e-02
-1.950000e+00 8.677926e-02
-1.900000e+00 8.705641e-02
-1.850000e+00 8.732641e-02
-1.800000e+00 8.758926e-02
-1.750000e+00 8.784493e-02
-1.700000e+00 8.809344e-02
-1.650000e+00 8.833477e-02
-1.600000e+00 8.856894e-02
-1.550000e+00 8.879592e-02
-1.500000e+00 8.901573e-02
-1.450000e+00 8.922836e-02
-1.400000e+00 8.943380e-02
-1.350000e+00 8.963205e-02
-1.300000e+00 8.982312e-02
-1.250000e+00 9.000699e-02
-1.200000e+00 9.018367e-02
-1.150000e+00 9.035315e-02
-1.100000e+00 9.051544e-02
-1.050000e+00 9.067053e-02
-1.000000e+00 9.081841e-02
-9.500000e-01 9.095909e-02
-9.000000e-01 9.109256e-02
-8.500000e-01 9.121883e-02
-8.000000e-01 9.133789e-02
-7.500000e-01 9.144975e-02
-7.000000e-01 9.155439e-02
-6.500000e-01 9.165182e-02
-6.000000e-01 9.174204e-02
-5.500000e-01 9.182504e-02
-5.000000e-01 9.190083e-02
-4.500000e-01 9.196940e-02
-4.000000e-01 9.203076e-02
-3.500000e-01 9.208490e-02
-3.000000e-01 9.213182e-02
-2.500000e-01 9.217153e-02
-2.000000e-01 9.220401e-02
-1.500000e-01 9.222928e-02
-1.000000e-01 9.224733e-02
-5.000000e-02 9.225816e-02
0.000000e+00 9.226177e-02
5.000000e-02 9.225816e-02
1.000000e-01 9.224733e-02
1.500000e-01 9.222928e-02
2.000000e-01 9.220401e-02
2.500000e-01 9.217153e-02
3.000000e-01 9.213182e-02
3.500000e-01 9.208490e-02
4.000000e-01 9.203076e-02
4.500000e-01 9.196940e-02
5.000000e-01 9.190083e-02
5.500000e-01 9.182504e-02
6.000000e-01 9.174204e-02
6.500000e-01 9.165182e-02
7.000000e-01 9.155439e-02
7.500000e-01 9.144975e-02
8.000000e-01 9.133789e-02
8.500000e-01 9.121883e-02
9.000000e-01 9.109256e-02
9.500000e-01 9.095909e-02
1.000000e+00 9.081841e-02
1.050000e+00 9.067053e-02
1.100000e+00 9.051544e-02
1.150000e+00 9.035315e-02
1.200000e+00 9.018367e-02
1.250000e+00 9.000699e-02
1.300000e+00 8.982312e-02
1.350000e+00 8.963205e-02
1.400000e+00 8.943380e-02
1.450000e+00 8.922836e-02
1.500000e+00 8.901573e-02
1.550000e+00 8.879592e-02
1.600000e+00 8.856894e-02
1.650000e+00 8.833477e-02
1.700000e+00 8.809344e-02
1.750000e+00 8.784493e-02
1.800000e+00 8.758926e-02
1.850000e+00 8.732641e-02
1.900000e+00 8.705641e-02
1.950000e+00 8.677926e-02
2.000000e+00 8.649494e-02
2.050000e+00 8.620348e-02
2.100000e+00 8.590487e-02
2.150000e+00 8.559912e-02
2.200000e+00 8.528623e-02
2.250000e+00 8.496620e-02
2.300000e+00 8.463904e-02
2.350000e+00 8.430476e-02
2.400000e+00 8.396336e-02
2.450000e+00 8.361485e-02
2.500000e+00 8.325922e-02
2.550000e+00 8.289649e-02
2.600000e+00 8.252666e-02
2.650000e+00 8.214973e-02
2.700000e+00 8.176572e-02
2.750000e+00 8.137463e-02
2.800000e+00 8.097645e-02
2.850000e+00 8.057121e-02
2.900000e+00 8.015891e-02
2.950000e+00 7.973955e-02
3.000000e+00 7.931313e-02
3.050000e+00 7.887968e-02
3.100000e+00 7.843918e-02
3.150000e+00 7.799166e-02
3.200000e+00 7.753712e-02
3.250000e+00 7.707556e-02
3.300000e+00 7.660699e-02
3.350000e+00 7.613143e-02
3.400000e+00 7.564887e-02
3.450000e+00 7.515933e-02
3.500000e+00 7.466282e-02
3.550000e+00 7.415935e-02
3.600000e+00 7.364892e-02
3.650000e+00 7.313155e-02
3.700000e+00 7.260724e-02
3.750000e+00 7.207601e-02
3.800000e+00 7.153787e-02
3.850000e+00 7.099283e-02
3.900000e+00 7.044090e-02
3.950000e+00 6.988209e-02
4.000000e+00 6.931642e-02
4.050000e+00 6.874390e-02
4.100000e+00 6.816454e-02
4.150000e+00 6.757835e-02
4.200000e+00 6.698536e-02
4.250000e+00 6.638558e-02
4.300000e+00 6.577901e-02
4.350000e+00 6.516568e-02
4.400000e+00 6.454560e-02
4.450000e+00 6.391878e-02
4.500000e+00 6.328526e-02
4.550000e+00 6.264503e-02
4.600000e+00 6.199812e-02
4.650000e+00 6.134455e-02
4.700000e+00 6.068434e-02
4.750000e+00 6.001750e-02
4.800000e+00 5.934405e-02
4.850000e+00 5.866402e-02
4.900000e+00 5.797743e-02
4.950000e+00 5.728428e-02
5.000000e+00 5.658462e-02
5.050000e+00 5.587845e-02
5.100000e+00 5.516580e-02
5.150000e+00 5.444670e-02
5.200000e+00 5.372117e-02
5.250000e+00 5.298922e-02
5.300000e+00 5.225089e-02
5.350000e+00 5.150619e-02
5.400000e+00 5.075516e-02
5.450000e+00 4.999782e-02
5.500000e+00 4.923419e-02
5.550000e+00 4.846430e-02
5.600000e+00 4.768817e-02
5.650000e+00 4.690583e-02
5.700000e+00 4.611730e-02
5.750000e+00 4.532262e-02
5.800000e+00 4.452180e-02
5.850000e+00 4.371486e-02
5.900000e+00 4.290185e-02
5.950000e+00 4.208276e-02
6.000000e+00 4.125764e-02
6.050000e+00 4.042651e-02
6.100000e+00 3.958939e-02
6.150000e+00 3.874630e-02
6.200000e+00 3.789727e-02
6.250000e+00 3.704233e-02
6.300000e+00 3.618150e-02
6.350000e+00 3.531482e-02
6.400000e+00 3.444232e-02
6.450000e+00 3.356406e-02
6.500000e+00 3.268008e-02
6.550000e+00 3.179046e-02
6.600000e+00 3.089529e-02
6.650000e+00 2.999466e-02
6.700000e+00 2.908872e-02
6.750000e+00 2.817765e-02
6.800000e+00 2.726166e-02
6.850000e+00 2.634101e-02
6.900000e+00 2.541606e-02
6.950000e+00 2.448720e-02
7.000000e+00 2.355495e-02
7.050000e+00 2.261989e-02
7.100000e+00 2.168277e-02
7.150000e+00 2.074444e-02
7.200000e+00 1.980592e-02
7.250000e+00 1.886837e-02
7.300000e+00 1.793317e-02
7.350000e+00 1.700184e-02
7.400000e+00 1.607614e-02
7.450000e+00 1.515799e-02
7.500000e+00 1.424953e-02
7.550000e+00 1.335308e-02
7.600000e+00 1.247110e-02
7.650000e+00 1.160622e-02
7.700000e+00 1.076114e-02
7.750000e+00 9.938638e-03
7.800000e+00 9.141473e-03
7.850000e+00 8.372362e-03
7.900000e+00 7.633893e-03
7.950000e+00 6.928470e-03
8.000000e+00 6.258243e-03
8.050000e+00 5.625051e-03
8.100000e+00 5.030368e-03
8.150000e+00 4.475257e-03
8.200000e+00 3.960347e-03
8.250000e+00 3.485810e-03
8.300000e+00 3.051366e-03
8.350000e+00 2.656298e-03
8.400000e+00 2.299478e-03
8.450000e+00 1.979413e-03
8.500000e+00 1.694296e-03
8.550000e+00 1.442065e-03
8.600000e+00 1.220464e-03
8.650000e+00 1.027111e-03
8.700000e+00 8.595542e-04
8.750000e+00 7.153340e-04
8.800000e+00 5.920285e-04
8.850000e+00 4.873004e-04
8.900000e+00 3.989285e-04
8.950000e+00 3.248355e-04
9.000000e+00 2.631050e-04
9.050000e+00 2.119926e-04
9.100000e+00 1.699283e-04
9.150000e+00 1.355173e-04
9.200000e+00 1.075314e-04
9.250000e+00 8.490184e-05
9.300000e+00 6.670644e-05
9.350000e+00 5.215729e-05
9.400000e+00 4.058691e-05
9.450000e+00 3.143446e-05
9.500000e+00 2.423268e-05
9.550000e+00 1.859494e-05
9.600000e+00 1.420403e-05
9.650000e+00 1.080119e-05
9.700000e+00 8.177056e-06
9.750000e+00 6.163205e-06
9.800000e+00 4.625099e-06
9.850000e+00 3.455860e-06
9.900000e+00 2.571173e-06
9.950000e+00 1.904851e-06
1.000000e+01 1.405262e-06
1.005000e+01 1.032360e-06
1.010000e+01 7.552774e-07
1.015000e+01 5.502619e-07
1.020000e+01 3.992723e-07
1.025000e+01 2.885225e-07
1.030000e+01 2.076439e-07
1.035000e+01 1.488336e-07
1.040000e+01 1.062416e-07
1.045000e+01 7.553504e-08
1.050000e+01 5.348495e-08
1.055000e+01 3.772138e-08
1.060000e+01 2.649312e-08
1.065000e+01 1.853355e-08
1.070000e+01 1.291027e-08
1.075000e+01 8.957892e-09
1.080000e+01 6.190007e-09
1.085000e+01 4.259398e-09
1.090000e+01 2.919492e-09
1.095000e+01 1.991905e-09
1.100000e+01 1.353408e-09
1.105000e+01 9.157947e-10
1.110000e+01 6.171083e-10
1.115000e+01 4.142166e-10
1.120000e+01 2.768810e-10
1.125000e+01 1.842779e-10
1.130000e+01 1.222527e-10
1.135000e+01 8.080145e-11
1.140000e+01 5.323919e-11
1.145000e+01 3.499357e-11
1.150000e+01 2.297447e-11
1.155000e+01 1.505607e-11
1.160000e+01 9.879691e-12
1.165000e+01 6.484170e-12
1.170000e+01 4.273996e-12
1.175000e+01 2.837530e-12
1.180000e+01 1.899249e-12
1.185000e+01 1.295355e-12
1.190000e+01 8.842649e-13
1.195000e+01 6.055390e-13
1.200000e+01 4.199462e-13
1.205000e+01 3.071702e-13
1.210000e+01 2.242152e-13
1.215000e+01 1.610657e-13
1.220000e+01 1.170706e-13
1.225000e+01 8.333682e-14
1.230000e+01 6.583526e-14
1.235000e+01 4.978429e-14
1.240000e+01 3.648596e-14
1.245000e+01 2.853543e-14
1.250000e+01 2.081192e-14
1.255000e+01 1.610227e-14
1.260000e+01 1.269147e-14
1.265000e+01 9.292215e-15
1.270000e+01 6.615707e-15
1.275000e+01 5.075136e-15
1.280000e+01 4.126944e-15
1.285000e+01 3.893235e-15
1.290000e+01 3.283175e-15
1.295000e+01 1.842909e-15
1.300000e+01 1.670821e-15
1.305000e+01 1.640488e-15
1.310000e+01 1.341154e-15
1.315000e+01 1.298285e-15
1.320000e+01 7.213641e-16
1.325000e+01 6.077158e-16
1.330000e+01 6.836687e-16
1.335000e+01 5.304252e-16
1.340000e+01 7.195192e-16
1.345000e+01 6.868363e-16
1.350000e+01 3.928777e-16
1.355000e+01 1.153118e-16
1.360000e+01 1.793914e-16
1.365000e+01 3.781806e-16
1.370000e+01 2.576499e-16
1.375000e+01 2.323734e-16
1.380000e+01 1.951784e-16
1.385000e+01 8.229354e-17
1.390000e+01 1.116430e-16
1.395000e+01 1.040333e-16
1.400000e+01 1.199968e-16
1.405000e+01 1.239017e-16
1.410000e+01 7.348837e-17
1.415000e+01 6.495622e-17
1.420000e+01 2.581935e-17
1.425000e+01 5.522482e-18
1.430000e+01 7.854589e-17
1.435000e+01 1.395150e-16
1.440000e+01 7.461669e-17
1.445000e+01 5.516396e-18
1.450000e+01 1.909809e-17
1.455000e+01 6.190459e-18
1.460000e+01 4.567929e-17
1.465000e+01 1.018322e-16
1.470000e+01 3.588084e-17
1.475000e+01 1.037729e-18
1.480000e+01 1.184497e-17
1.485000e+01 5.050623e-19
1.490000e+01 3.248924e-17
1.495000e+01 3.615366e-17
1.500000e+01 2.316588e-18
1.505000e+01 9.715810e-18
1.510000e+01 1.600306e-17
1.515000e+01 5.335745e-18
1.520000e+01 1.204490e-19
1.525000e+01 9.195827e-18
1.530000e+01 2.786215e-17
1.535000e+01 1.770776e-17
1.540000e+01 3.031180e-18
1.545000e+01 1.385819e-17
1.550000e+01 1.247165e-17
1.555000e+01 6.965621e-18
1.560000e+01 1.507104e-17
1.565000e+01 1.341014e-17
1.570000e+01 1.304417e-17
1.575000e+01 1.945438e-17
1.580000e+01 1.475826e-17
1.585000e+01 1.503847e-17
1.590000e+01 2.018804e-17
1.595000e+01 9.247262e-18
1.600000e+01 6.948901e-18
1.605000e+01 2.702792e-17
1.610000e+01 3.142139e-17
1.615000e+01 1.202789e-17
1.620000e+01 3.429377e-19
1.625000e+01 1.629924e-18
1.630000e+01 1.878438e-18
1.635000e+01 1.321133e-18
1.640000e+01 3.541260e-18
1.645000e+01 3.761902e-18
1.650000e+01 6.059730e-19
1.655000e+01 1.610265e-18
1.660000e+01 7.316641e-18
1.665000e+01 9.485792e-18
1.670000e+01 9.379708e-18
1.675000e+01 8.600677e-18
1.680000e+01 2.808761e-18
1.685000e+01 1.374053e-18
1.690000e+01 7.051535e-18
1.695000e+01 4.426360e-18
1.700000e+01 3.179474e-19
1.705000e+01 5.834999e-18
1.710000e+01 6.692030e-18
1.715000e+01 5.165044e-18
1.720000e+01 9.271880e-18
1.725000e+01 4.565434e-18
1.730000e+01 5.307978e-19
1.735000e+01 8.738529e-18
1.740000e+01 6.017186e-18
1.745000e+01 1.062797e-18
1.750000e+01 1.381853e-17
1.755000e+01 1.543595e-17
1.760000e+01 9.286861e-18
1.765000e+01 2.522279e-17
1.770000e+01 2.782964e-17
1.775000e+01 4.991923e-18
1.780000e+01 7.583892e-18
1.785000e+01 2.122931e-17
1.790000e+01 8.315148e-18
1.795000e+01 6.759554e-18
1.800000e+01 2.745416e-17
1.805000e+01 2.553184e-17
1.810000e+01 9.215916e-18
1.815000e+01 9.815573e-18
1.820000e+01 1.360730e-17
1.825000e+01 7.531362e-18
1.830000e+01 1.097969e-18
1.835000e+01 5.501850e-18
1.840000e+01 2.290186e-17
1.845000e+01 2.784448e-17
1.850000e+01 8.885452e-18
1.855000e+01 8.741890e-18
1.860000e+01 3.353962e-17
1.865000e+01 2.842572e-17
1.870000e+01 4.669160e-18
1.875000e+01 1.759773e-17
1.880000e+01 3.651148e-17
1.885000e+01 1.818529e-17
1.890000e+01 2.652887e-18
1.895000e+01 9.552703e-18
1.900000e+01 5.186824e-18
1.905000e+01 6.599252e-18
1.910000e+01 4.113823e-17
1.915000e+01 5.867715e-17
1.920000e+01 2.748856e-17
1.925000e+01 8.155275e-19
1.930000e+01 5.604876e-18
1.935000e+01 6.911079e-18
1.940000e+01 4.299584e-18
1.945000e+01 2.601976e-17
1.950000e+01 4.854413e-17
1.955000e+01 3.563730e-17
1.960000e+01 1.376078e-17
1.965000e+01 2.319941e-17
1.970000e+01 4.496629e-17
1.975000e+01 4.072645e-17
1.980000e+01 1.920230e-17
1.985000e+01 1.211753e-17
1.990000e+01 2.041704e-17
1.995000e+01 2.424628e-17
2.000000e+01 1.876143e-17
2.005000e+01 1.101446e-17
2.010000e+01 3.751316e-18
2.015000e+01 4.593218e-20
2.020000e+01 4.628559e-18
2.025000e+01 1.415276e-17
2.030000e+01 2.115828e-17
2.035000e+01 2.270182e-17
2.040000e+01 1.658537e-17
2.045000e+01 5.036088e-18
2.050000e+01 2.606499e-18
2.055000e+01 1.556474e-17
2.060000e+01 2.298808e-17
2.065000e+01 1.027782e-17
2.070000e+01 1.715025e-18
2.075000e+01 2.067616e-17
2.080000e+01 4.287030e-17
2.085000e+01 3.408318e-17
2.090000e+01 8.497347e-18
2.095000e+01 2.028961e-18
2.100000e+01 1.307946e-17
2.105000e+01 1.502166e-17
2.110000e+01 7.059374e-18
2.115000e+01 8.401879e-18
2.120000e+01 1.827064e-17
2.125000e+01 1.944058e-17
2.130000e+01 1.239383e-17
2.135000e+01 1.159777e-17
2.140000e+01 1.591821e-17
2.145000e+01 1.329444e-17
2.150000e+01 3.896669e-18
2.155000e+01 1.571873e-18
2.160000e+01 8.857173e-18
2.165000e+01 1.308332e-17
2.170000e+01 9.961307e-18
2.175000e+01 4.354065e-18
2.180000e+01 4.209105e-18
2.185000e+01 4.260820e-18
2.190000e+01 3.663246e-18
2.195000e+01 7.676330e-19
2.200000e+01 6.653862e-19
2.205000e+01 1.577258e-18
2.210000e+01 1.146711e-18
2.215000e+01 1.857789e-18
2.220000e+01 7.046086e-19
2.225000e+01 2.788133e-18
2.230000e+01 4.874942e-18
2.235000e+01 6.202720e-18
2.240000e+01 9.932845e-18
2.245000e+01 6.123566e-18
2.250000e+01 1.487680e-17
2.255000e+01 2.610140e-17
2.260000e+01 3.079418e-17
2.265000e+01 4.328587e-17
2.270000e+01 2.404234e-17
2.275000e+01 2.346392e-17
2.280000e+01 2.787084e-17
2.285000e+01 2.591867e-17
2.290000e+01 4.123390e-17
2.295000e+01 2.039833e-17
2.300000e+01 1.230904e-17
2.305000e+01 4.332494e-18
2.310000e+01 1.955269e-18
2.315000e+01 1.054154e-17
2.320000e+01 1.010971e-17
2.325000e+01 6.442966e-18
2.330000e+01 1.007878e-17
2.335000e+01 1.574699e-18
2.340000e+01 1.095063e-17
2.345000e+01 2.085655e-18
2.350000e+01 1.079935e-17
2.355000e+01 1.911441e-18
2.360000e+01 1.054720e-17
2.365000e+01 2.630946e-18
2.370000e+01 1.743498e-18
2.375000e+01 8.095991e-18
2.380000e+01 5.968815e-18
2.385000e+01 1.966608e-17
2.390000e+01 2.828550e-17
2.395000e+01 1.552336e-17
2.400000e+01 2.672495e-17
2.405000e+01 3.180949e-18
2.410000e+01 8.577731e-18
2.415000e+01 1.409241e-17
2.420000e+01 8.831506e-18
2.425000e+01 2.793623e-17
2.430000e+01 1.607913e-17
2.435000e+01 1.812706e-17
2.440000e+01 1.206399e-17
2.445000e+01 8.225217e-18
2.450000e+01 4.214265e-18
2.455000e+01 1.459536e-17
2.460000e+01 1.058608e-18
2.465000e+01 2.582708e-17
2.470000e+01 3.218173e-18
2.475000e+01 2.300773e-17
2.480000e+01 1.431766e-17
2.485000e+01 4.336320e-18
2.490000e+01 1.889770e-17
2.495000e+01 8.413213e-18
2.500000e+01 4.003183e-18
2.505000e+01 2.154912e-17
2.510000e+01 4.494785e-18
2.515000e+01 5.349972e-18
2.520000e+01 1.214195e-17
2.525000e+01 2.049690e-17
2.530000e+01 6.636183e-20
2.535000e+01 6.516558e-17
2.540000e+01 4.378043e-17
2.545000e+01 4.017439e-17
2.550000e+01 1.428031e-16
2.555000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/real1dZ/real1dZ-out.txt <==
 Real time propagation 1dZ,   OPTION = 2

  Number of Atoms N = 10000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 664.9837, Strength of DDI GD_3D = 210.66545
  Nonlinearity G_1D = 105.8354, Strength of DDI GD_1D = 33.52845
  Parameter of trap: LAMBDA = 0.50
  Radial Gaussian Width = 1.00

 # Space Stp:  N = 1024
  Space Step: DZ = 0.050000
 # Time Stp : NSTP = 0, NPAS = 2000, NRUN = 30000
   Time Step:   DT = 0.000250

 * Change for dynamics: GPAR = 1.100, GDPAR = 1.100 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N      <z>      |Psi(0)|^2
                  --------------------------------------------------------
Initial :          1.0000     8.04198     4.87047    3.67039    0.09226
After NPAS iter.:  1.0000     8.04198     4.87047    3.67039    0.09226
After NRUN iter.:  1.0000     8.64932     5.18560    3.69548    0.09163
                  --------------------------------------------------------
 Clock Time: 4 seconds
 CPU Time: 4 seconds


==> DBEC-GP/c_programs/output/real2dXY/real2dXY-den1d_x.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 3.540140e-16
-1.240000e+01 1.368261e-15
-1.220000e+01 3.474365e-15
-1.200000e+01 7.084988e-15
-1.180000e+01 1.364256e-14
-1.160000e+01 2.633777e-14
-1.140000e+01 5.171951e-14
-1.120000e+01 1.057326e-13
-1.100000e+01 2.249521e-13
-1.080000e+01 5.003484e-13
-1.060000e+01 1.189183e-12
-1.040000e+01 3.077278e-12
-1.020000e+01 8.735081e-12
-1.000000e+01 2.705928e-11
-9.800000e+00 8.976491e-11
-9.600000e+00 3.110070e-10
-9.400000e+00 1.098276e-09
-9.200000e+00 3.873229e-09
-9.000000e+00 1.343351e-08
-8.800000e+00 4.530970e-08
-8.600000e+00 1.474329e-07
-8.400000e+00 4.601590e-07
-8.200000e+00 1.371780e-06
-8.000000e+00 3.893309e-06
-7.800000e+00 1.049278e-05
-7.600000e+00 2.679573e-05
-7.400000e+00 6.472179e-05
-7.200000e+00 1.476260e-04
-7.000000e+00 3.175668e-04
-6.800000e+00 6.436355e-04
-6.600000e+00 1.228388e-03
-6.400000e+00 2.207630e-03
-6.200000e+00 3.738753e-03
-6.000000e+00 5.976121e-03
-5.800000e+00 9.038229e-03
-5.600000e+00 1.297738e-02
-5.400000e+00 1.776373e-02
-5.200000e+00 2.329016e-02
-5.000000e+00 2.939525e-02
-4.800000e+00 3.589476e-02
-4.600000e+00 4.261070e-02
-4.400000e+00 4.939095e-02
-4.200000e+00 5.611766e-02
-4.000000e+00 6.270662e-02
-3.800000e+00 6.910147e-02
-3.600000e+00 7.526611e-02
-3.400000e+00 8.117758e-02
-3.200000e+00 8.682053e-02
-3.000000e+00 9.218346e-02
-2.800000e+00 9.725647e-02
-2.600000e+00 1.020302e-01
-2.400000e+00 1.064953e-01
-2.200000e+00 1.106428e-01
-2.000000e+00 1.144637e-01
-1.800000e+00 1.179495e-01
-1.600000e+00 1.210919e-01
-1.400000e+00 1.238836e-01
-1.200000e+00 1.263175e-01
-1.000000e+00 1.283877e-01
-8.000000e-01 1.300890e-01
-6.000000e-01 1.314169e-01
-4.000000e-01 1.323680e-01
-2.000000e-01 1.329397e-01
0.000000e+00 1.331305e-01
2.000000e-01 1.329397e-01
4.000000e-01 1.323680e-01
6.000000e-01 1.314169e-01
8.000000e-01 1.300890e-01
1.000000e+00 1.283877e-01
1.200000e+00 1.263175e-01
1.400000e+00 1.238836e-01
1.600000e+00 1.210919e-01
1.800000e+00 1.179495e-01
2.000000e+00 1.144637e-01
2.200000e+00 1.106428e-01
2.400000e+00 1.064953e-01
2.600000e+00 1.020302e-01
2.800000e+00 9.725647e-02
3.000000e+00 9.218346e-02
3.200000e+00 8.682053e-02
3.400000e+00 8.117758e-02
3.600000e+00 7.526611e-02
3.800000e+00 6.910147e-02
4.000000e+00 6.270662e-02
4.200000e+00 5.611766e-02
4.400000e+00 4.939095e-02
4.600000e+00 4.261070e-02
4.800000e+00 3.589476e-02
5.000000e+00 2.939525e-02
5.200000e+00 2.329016e-02
5.400000e+00 1.776373e-02
5.600000e+00 1.297738e-02
5.800000e+00 9.038229e-03
6.000000e+00 5.976121e-03
6.200000e+00 3.738753e-03
6.400000e+00 2.207630e-03
6.600000e+00 1.228388e-03
6.800000e+00 6.436355e-04
7.000000e+00 3.175668e-04
7.200000e+00 1.476260e-04
7.400000e+00 6.472179e-05
7.600000e+00 2.679573e-05
7.800000e+00 1.049278e-05
8.000000e+00 3.893308e-06
8.200000e+00 1.371780e-06
8.400000e+00 4.601590e-07
8.600000e+00 1.474328e-07
8.800000e+00 4.530970e-08
9.000000e+00 1.343358e-08
9.200000e+00 3.873238e-09
9.400000e+00 1.098239e-09
9.600000e+00 3.109975e-10
9.800000e+00 8.977716e-11
1.000000e+01 2.706439e-11
1.020000e+01 8.734422e-12
1.040000e+01 3.077412e-12
1.060000e+01 1.188225e-12
1.080000e+01 4.977940e-13
1.100000e+01 2.236171e-13
1.120000e+01 1.066415e-13
1.140000e+01 5.363203e-14
1.160000e+01 2.790695e-14
1.180000e+01 1.428404e-14
1.200000e+01 6.670177e-15
1.220000e+01 2.578236e-15
1.240000e+01 6.567733e-16
1.260000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/real2dXY/real2dXY-den1d_y.txt <==
-2.560000e+01 0.000000e+00
-2.540000e+01 7.903511e-23
-2.520000e+01 9.267376e-23
-2.500000e+01 2.055751e-22
-2.480000e+01 4.954639e-22
-2.460000e+01 1.017340e-21
-2.440000e+01 2.197403e-21
-2.420000e+01 4.494365e-21
-2.400000e+01 8.845781e-21
-2.380000e+01 1.670133e-20
-2.360000e+01 3.013108e-20
-2.340000e+01 5.215543e-20
-2.320000e+01 8.660079e-20
-2.300000e+01 1.375704e-19
-2.280000e+01 2.075259e-19
-2.260000e+01 2.945083e-19
-2.240000e+01 3.913536e-19
-2.220000e+01 4.918471e-19
-2.200000e+01 6.055624e-19
-2.180000e+01 7.734826e-19
-2.160000e+01 1.074852e-18
-2.140000e+01 1.634921e-18
-2.120000e+01 2.643228e-18
-2.100000e+01 4.289995e-18
-2.080000e+01 6.427119e-18
-2.060000e+01 8.200500e-18
-2.040000e+01 9.058452e-18
-2.020000e+01 1.175292e-17
-2.000000e+01 2.258011e-17
-1.980000e+01 4.553748e-17
-1.960000e+01 8.490099e-17
-1.940000e+01 1.683070e-16
-1.920000e+01 3.864084e-16
-1.900000e+01 1.024043e-15
-1.880000e+01 3.080519e-15
-1.860000e+01 9.730216e-15
-1.840000e+01 2.916619e-14
-1.820000e+01 8.189574e-14
-1.800000e+01 2.229645e-13
-1.780000e+01 5.951099e-13
-1.760000e+01 1.586442e-12
-1.740000e+01 4.355276e-12
-1.720000e+01 1.244234e-11
-1.700000e+01 3.674686e-11
-1.680000e+01 1.103544e-10
-1.660000e+01 3.307039e-10
-1.640000e+01 9.749924e-10
-1.620000e+01 2.802156e-09
-1.600000e+01 7.810728e-09
-1.580000e+01 2.106147e-08
-1.560000e+01 5.487489e-08
-1.540000e+01 1.380842e-07
-1.520000e+01 3.355205e-07
-1.500000e+01 7.871011e-07
-1.480000e+01 1.782343e-06
-1.460000e+01 3.894757e-06
-1.440000e+01 8.209783e-06
-1.420000e+01 1.668561e-05
-1.400000e+01 3.267993e-05
-1.380000e+01 6.164633e-05
-1.360000e+01 1.119404e-04
-1.340000e+01 1.955771e-04
-1.320000e+01 3.286701e-04
-1.300000e+01 5.312091e-04
-1.280000e+01 8.258734e-04
-1.260000e+01 1.235780e-03
-1.240000e+01 1.781425e-03
-1.220000e+01 2.477451e-03
-1.200000e+01 3.330087e-03
-1.180000e+01 4.336024e-03
-1.160000e+01 5.483018e-03
-1.140000e+01 6.752031e-03
-1.120000e+01 8.120228e-03
-1.100000e+01 9.564036e-03
-1.080000e+01 1.106162e-02
-1.060000e+01 1.259445e-02
-1.040000e+01 1.414791e-02
-1.020000e+01 1.571122e-02
-1.000000e+01 1.727687e-02
-9.800000e+00 1.883986e-02
-9.600000e+00 2.039696e-02
-9.400000e+00 2.194607e-02
-9.200000e+00 2.348571e-02
-9.000000e+00 2.501470e-02
-8.800000e+00 2.653193e-02
-8.600000e+00 2.803625e-02
-8.400000e+00 2.952645e-02
-8.200000e+00 3.100120e-02
-8.000000e+00 3.245912e-02
-7.800000e+00 3.389876e-02
-7.600000e+00 3.531867e-02
-7.400000e+00 3.671739e-02
-7.200000e+00 3.809352e-02
-7.000000e+00 3.944569e-02
-6.800000e+00 4.077259e-02
-6.600000e+00 4.207299e-02
-6.400000e+00 4.334573e-02
-6.200000e+00 4.458971e-02
-6.000000e+00 4.580387e-02
-5.800000e+00 4.698723e-02
-5.600000e+00 4.813882e-02
-5.400000e+00 4.925771e-02
-5.200000e+00 5.034302e-02
-5.000000e+00 5.139391e-02
-4.800000e+00 5.240958e-02
-4.600000e+00 5.338928e-02
-4.400000e+00 5.433229e-02
-4.200000e+00 5.523794e-02
-4.000000e+00 5.610558e-02
-3.800000e+00 5.693462e-02
-3.600000e+00 5.772447e-02
-3.400000e+00 5.847459e-02
-3.200000e+00 5.918448e-02
-3.000000e+00 5.985367e-02
-2.800000e+00 6.048172e-02
-2.600000e+00 6.106820e-02
-2.400000e+00 6.161275e-02
-2.200000e+00 6.211501e-02
-2.000000e+00 6.257465e-02
-1.800000e+00 6.299139e-02
-1.600000e+00 6.336497e-02
-1.400000e+00 6.369514e-02
-1.200000e+00 6.398171e-02
-1.000000e+00 6.422449e-02
-8.000000e-01 6.442333e-02
-6.000000e-01 6.457811e-02
-4.000000e-01 6.468874e-02
-2.000000e-01 6.475515e-02
0.000000e+00 6.477729e-02
2.000000e-01 6.475515e-02
4.000000e-01 6.468874e-02
6.000000e-01 6.457811e-02
8.000000e-01 6.442333e-02
1.000000e+00 6.422449e-02
1.200000e+00 6.398171e-02
1.400000e+00 6.369514e-02
1.600000e+00 6.336497e-02
1.800000e+00 6.299139e-02
2.000000e+00 6.257465e-02
2.200000e+00 6.211501e-02
2.400000e+00 6.161275e-02
2.600000e+00 6.106820e-02
2.800000e+00 6.048172e-02
3.000000e+00 5.985367e-02
3.200000e+00 5.918448e-02
3.400000e+00 5.847459e-02
3.600000e+00 5.772447e-02
3.800000e+00 5.693462e-02
4.000000e+00 5.610558e-02
4.200000e+00 5.523794e-02
4.400000e+00 5.433229e-02
4.600000e+00 5.338928e-02
4.800000e+00 5.240958e-02
5.000000e+00 5.139391e-02
5.200000e+00 5.034302e-02
5.400000e+00 4.925771e-02
5.600000e+00 4.813882e-02
5.800000e+00 4.698723e-02
6.000000e+00 4.580387e-02
6.200000e+00 4.458971e-02
6.400000e+00 4.334573e-02
6.600000e+00 4.207299e-02
6.800000e+00 4.077259e-02
7.000000e+00 3.944569e-02
7.200000e+00 3.809352e-02
7.400000e+00 3.671739e-02
7.600000e+00 3.531867e-02
7.800000e+00 3.389876e-02
8.000000e+00 3.245912e-02
8.200000e+00 3.100120e-02
8.400000e+00 2.952645e-02
8.600000e+00 2.803625e-02
8.800000e+00 2.653193e-02
9.000000e+00 2.501470e-02
9.200000e+00 2.348571e-02
9.400000e+00 2.194607e-02
9.600000e+00 2.039696e-02
9.800000e+00 1.883986e-02
1.000000e+01 1.727687e-02
1.020000e+01 1.571122e-02
1.040000e+01 1.414791e-02
1.060000e+01 1.259445e-02
1.080000e+01 1.106162e-02
1.100000e+01 9.564036e-03
1.120000e+01 8.120228e-03
1.140000e+01 6.752031e-03
1.160000e+01 5.483018e-03
1.180000e+01 4.336024e-03
1.200000e+01 3.330087e-03
1.220000e+01 2.477451e-03
1.240000e+01 1.781425e-03
1.260000e+01 1.235780e-03
1.280000e+01 8.258734e-04
1.300000e+01 5.312091e-04
1.320000e+01 3.286701e-04
1.340000e+01 1.955771e-04
1.360000e+01 1.119404e-04
1.380000e+01 6.164633e-05
1.400000e+01 3.267993e-05
1.420000e+01 1.668561e-05
1.440000e+01 8.209783e-06
1.460000e+01 3.894757e-06
1.480000e+01 1.782343e-06
1.500000e+01 7.871011e-07
1.520000e+01 3.355205e-07
1.540000e+01 1.380842e-07
1.560000e+01 5.487489e-08
1.580000e+01 2.106147e-08
1.600000e+01 7.810728e-09
1.620000e+01 2.802156e-09
1.640000e+01 9.749924e-10
1.660000e+01 3.307039e-10
1.680000e+01 1.103544e-10
1.700000e+01 3.674686e-11
1.720000e+01 1.244234e-11
1.740000e+01 4.355276e-12
1.760000e+01 1.586442e-12
1.780000e+01 5.951099e-13
1.800000e+01 2.229645e-13
1.820000e+01 8.189574e-14
1.840000e+01 2.916619e-14
1.860000e+01 9.730216e-15
1.880000e+01 3.080519e-15
1.900000e+01 1.024043e-15
1.920000e+01 3.864084e-16
1.940000e+01 1.683070e-16
1.960000e+01 8.490099e-17
1.980000e+01 4.553748e-17
2.000000e+01 2.258011e-17
2.020000e+01 1.175292e-17
2.040000e+01 9.058452e-18
2.060000e+01 8.200500e-18
2.080000e+01 6.427119e-18
2.100000e+01 4.289995e-18
2.120000e+01 2.643228e-18
2.140000e+01 1.634921e-18
2.160000e+01 1.074852e-18
2.180000e+01 7.734825e-19
2.200000e+01 6.055624e-19
2.220000e+01 4.918475e-19
2.240000e+01 3.913523e-19
2.260000e+01 2.945108e-19
2.280000e+01 2.075228e-19
2.300000e+01 1.375721e-19
2.320000e+01 8.660377e-20
2.340000e+01 5.214469e-20
2.360000e+01 3.014970e-20
2.380000e+01 1.668057e-20
2.400000e+01 8.857031e-21
2.420000e+01 4.506409e-21
2.440000e+01 2.157320e-21
2.460000e+01 1.076037e-21
2.480000e+01 4.547124e-22
2.500000e+01 2.059435e-22
2.520000e+01 1.799342e-22
2.540000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/real2dXY/real2dXY-dyna.txt <==
0.000000e+00   2.602292e+00   5.325845e+00   5.927609e+00
1.000000e-02   2.602291e+00   5.325845e+00   5.927609e+00
2.000000e-02   2.602290e+00   5.325845e+00   5.927608e+00
3.000000e-02   2.602289e+00   5.325845e+00   5.927608e+00
4.000000e-02   2.602288e+00   5.325845e+00   5.927607e+00
5.000000e-02   2.602286e+00   5.325845e+00   5.927606e+00
6.000000e-02   2.602285e+00   5.325845e+00   5.927606e+00
7.000000e-02   2.602284e+00   5.325844e+00   5.927605e+00
8.000000e-02   2.602283e+00   5.325844e+00   5.927604e+00
9.000000e-02   2.602282e+00   5.325844e+00   5.927604e+00
1.000000e-01   2.602280e+00   5.325844e+00   5.927603e+00
1.100000e-01   2.602279e+00   5.325844e+00   5.927602e+00
1.200000e-01   2.602278e+00   5.325843e+00   5.927601e+00
1.300000e-01   2.602277e+00   5.325843e+00   5.927601e+00
1.400000e-01   2.602275e+00   5.325843e+00   5.927600e+00
1.500000e-01   2.602274e+00   5.325843e+00   5.927599e+00
1.600000e-01   2.602273e+00   5.325843e+00   5.927598e+00
1.700000e-01   2.602271e+00   5.325843e+00   5.927598e+00
1.800000e-01   2.602270e+00   5.325842e+00   5.927597e+00
1.900000e-01   2.602269e+00   5.325842e+00   5.927596e+00
2.000000e-01   2.602267e+00   5.325842e+00   5.927595e+00
2.100000e-01   2.602266e+00   5.325842e+00   5.927595e+00
2.200000e-01   2.602264e+00   5.325841e+00   5.927594e+00
2.300000e-01   2.602263e+00   5.325841e+00   5.927593e+00
2.400000e-01   2.602262e+00   5.325841e+00   5.927592e+00
2.500000e-01   2.602260e+00   5.325841e+00   5.927591e+00
2.600000e-01   2.602259e+00   5.325841e+00   5.927590e+00
2.700000e-01   2.602257e+00   5.325840e+00   5.927590e+00
2.800000e-01   2.602256e+00   5.325840e+00   5.927589e+00
2.900000e-01   2.602254e+00   5.325840e+00   5.927588e+00
3.000000e-01   2.602253e+00   5.325840e+00   5.927587e+00
3.100000e-01   2.602251e+00   5.325839e+00   5.927586e+00
3.200000e-01   2.602250e+00   5.325839e+00   5.927585e+00
3.300000e-01   2.602248e+00   5.325839e+00   5.927584e+00
3.400000e-01   2.602247e+00   5.325839e+00   5.927583e+00
3.500000e-01   2.602245e+00   5.325838e+00   5.927582e+00
3.600000e-01   2.602243e+00   5.325838e+00   5.927582e+00
3.700000e-01   2.602242e+00   5.325838e+00   5.927581e+00
3.800000e-01   2.602240e+00   5.325838e+00   5.927580e+00
3.900000e-01   2.602239e+00   5.325837e+00   5.927579e+00
4.000000e-01   2.602237e+00   5.325837e+00   5.927578e+00
4.100000e-01   2.602235e+00   5.325837e+00   5.927577e+00
4.200000e-01   2.602234e+00   5.325837e+00   5.927576e+00
4.300000e-01   2.602232e+00   5.325836e+00   5.927575e+00
4.400000e-01   2.602230e+00   5.325836e+00   5.927574e+00
4.500000e-01   2.602229e+00   5.325836e+00   5.927573e+00
4.600000e-01   2.602227e+00   5.325835e+00   5.927572e+00
4.700000e-01   2.602225e+00   5.325835e+00   5.927571e+00
4.800000e-01   2.602224e+00   5.325835e+00   5.927570e+00
4.900000e-01   2.602222e+00   5.325835e+00   5.927569e+00
5.000000e-01   2.602220e+00   5.325834e+00   5.927568e+00
5.100000e-01   2.602219e+00   5.325834e+00   5.927567e+00
5.200000e-01   2.602217e+00   5.325834e+00   5.927566e+00
5.300000e-01   2.602215e+00   5.325833e+00   5.927565e+00
5.400000e-01   2.602213e+00   5.325833e+00   5.927564e+00
5.500000e-01   2.602212e+00   5.325833e+00   5.927563e+00
5.600000e-01   2.602210e+00   5.325832e+00   5.927562e+00
5.700000e-01   2.602208e+00   5.325832e+00   5.927561e+00
5.800000e-01   2.602206e+00   5.325832e+00   5.927559e+00
5.900000e-01   2.602204e+00   5.325831e+00   5.927558e+00
6.000000e-01   2.602203e+00   5.325831e+00   5.927557e+00
6.100000e-01   2.602201e+00   5.325831e+00   5.927556e+00
6.200000e-01   2.602199e+00   5.325830e+00   5.927555e+00
6.300000e-01   2.602197e+00   5.325830e+00   5.927554e+00
6.400000e-01   2.602195e+00   5.325830e+00   5.927553e+00
6.500000e-01   2.602194e+00   5.325829e+00   5.927552e+00
6.600000e-01   2.602192e+00   5.325829e+00   5.927551e+00
6.700000e-01   2.602190e+00   5.325829e+00   5.927550e+00
6.800000e-01   2.602188e+00   5.325828e+00   5.927548e+00
6.900000e-01   2.602186e+00   5.325828e+00   5.927547e+00
7.000000e-01   2.602184e+00   5.325828e+00   5.927546e+00
7.100000e-01   2.602182e+00   5.325827e+00   5.927545e+00
7.200000e-01   2.602181e+00   5.325827e+00   5.927544e+00
7.300000e-01   2.602179e+00   5.325827e+00   5.927543e+00
7.400000e-01   2.602177e+00   5.325826e+00   5.927542e+00
7.500000e-01   2.602175e+00   5.325826e+00   5.927540e+00
7.600000e-01   2.602173e+00   5.325826e+00   5.927539e+00
7.700000e-01   2.602171e+00   5.325825e+00   5.927538e+00
7.800000e-01   2.602169e+00   5.325825e+00   5.927537e+00
7.900000e-01   2.602167e+00   5.325825e+00   5.927536e+00
8.000000e-01   2.602165e+00   5.325824e+00   5.927535e+00
8.100000e-01   2.602163e+00   5.325824e+00   5.927533e+00
8.200000e-01   2.602161e+00   5.325823e+00   5.927532e+00
8.300000e-01   2.602160e+00   5.325823e+00   5.927531e+00
8.400000e-01   2.602158e+00   5.325823e+00   5.927530e+00
8.500000e-01   2.602156e+00   5.325822e+00   5.927529e+00
8.600000e-01   2.602154e+00   5.325822e+00   5.927527e+00
8.700000e-01   2.602152e+00   5.325821e+00   5.927526e+00
8.800000e-01   2.602150e+00   5.325821e+00   5.927525e+00
8.900000e-01   2.602148e+00   5.325821e+00   5.927524e+00
9.000000e-01   2.602146e+00   5.325820e+00   5.927523e+00
9.100000e-01   2.602144e+00   5.325820e+00   5.927521e+00
9.200000e-01   2.602142e+00   5.325819e+00   5.927520e+00
9.300000e-01   2.602140e+00   5.325819e+00   5.927519e+00
9.400000e-01   2.602138e+00   5.325819e+00   5.927518e+00
9.500000e-01   2.602136e+00   5.325818e+00   5.927517e+00
9.600000e-01   2.602134e+00   5.325818e+00   5.927515e+00
9.700000e-01   2.602132e+00   5.325817e+00   5.927514e+00
9.800000e-01   2.602130e+00   5.325817e+00   5.927513e+00
9.900000e-01   2.602128e+00   5.325817e+00   5.927512e+00
1.000000e+00   2.602126e+00   5.325816e+00   5.927510e+00
1.010000e+00   2.602124e+00   5.325816e+00   5.927509e+00
1.020000e+00   2.602122e+00   5.325815e+00   5.927508e+00
1.030000e+00   2.602120e+00   5.325815e+00   5.927507e+00
1.040000e+00   2.602118e+00   5.325815e+00   5.927505e+00
1.050000e+00   2.602116e+00   5.325814e+00   5.927504e+00
1.060000e+00   2.602114e+00   5.325814e+00   5.927503e+00
1.070000e+00   2.602112e+00   5.325813e+00   5.927502e+00
1.080000e+00   2.602110e+00   5.325813e+00   5.927500e+00
1.090000e+00   2.602108e+00   5.325812e+00   5.927499e+00
1.100000e+00   2.602106e+00   5.325812e+00   5.927498e+00
1.110000e+00   2.602105e+00   5.325812e+00   5.927497e+00
1.120000e+00   2.602103e+00   5.325811e+00   5.927495e+00
1.130000e+00   2.602101e+00   5.325811e+00   5.927494e+00
1.140000e+00   2.602099e+00   5.325810e+00   5.927493e+00
1.150000e+00   2.602097e+00   5.325810e+00   5.927492e+00
1.160000e+00   2.602095e+00   5.325809e+00   5.927490e+00
1.170000e+00   2.602093e+00   5.325809e+00   5.927489e+00
1.180000e+00   2.602091e+00   5.325809e+00   5.927488e+00
1.190000e+00   2.602089e+00   5.325808e+00   5.927487e+00
1.200000e+00   2.602087e+00   5.325808e+00   5.927485e+00
1.210000e+00   2.602085e+00   5.325807e+00   5.927484e+00
1.220000e+00   2.602083e+00   5.325807e+00   5.927483e+00
1.230000e+00   2.602081e+00   5.325806e+00   5.927482e+00
1.240000e+00   2.602079e+00   5.325806e+00   5.927480e+00
1.250000e+00   2.602077e+00   5.325805e+00   5.927479e+00
1.260000e+00   2.602075e+00   5.325805e+00   5.927478e+00
1.270000e+00   2.602073e+00   5.325804e+00   5.927476e+00
1.280000e+00   2.602071e+00   5.325804e+00   5.927475e+00
1.290000e+00   2.602069e+00   5.325804e+00   5.927474e+00
1.300000e+00   2.602067e+00   5.325803e+00   5.927473e+00
1.310000e+00   2.602065e+00   5.325803e+00   5.927471e+00
1.320000e+00   2.602063e+00   5.325802e+00   5.927470e+00
1.330000e+00   2.602061e+00   5.325802e+00   5.927469e+00
1.340000e+00   2.602059e+00   5.325801e+00   5.927468e+00
1.350000e+00   2.602058e+00   5.325801e+00   5.927466e+00
1.360000e+00   2.602056e+00   5.325800e+00   5.927465e+00
1.370000e+00   2.602054e+00   5.325800e+00   5.927464e+00
1.380000e+00   2.602052e+00   5.325799e+00   5.927463e+00
1.390000e+00   2.602050e+00   5.325799e+00   5.927461e+00
1.400000e+00   2.602048e+00   5.325799e+00   5.927460e+00
1.410000e+00   2.602046e+00   5.325798e+00   5.927459e+00
1.420000e+00   2.602044e+00   5.325798e+00   5.927458e+00
1.430000e+00   2.602042e+00   5.325797e+00   5.927456e+00
1.440000e+00   2.602040e+00   5.325797e+00   5.927455e+00
1.450000e+00   2.602038e+00   5.325796e+00   5.927454e+00
1.460000e+00   2.602037e+00   5.325796e+00   5.927453e+00
1.470000e+00   2.602035e+00   5.325795e+00   5.927451e+00
1.480000e+00   2.602033e+00   5.325795e+00   5.927450e+00
1.490000e+00   2.602031e+00   5.325794e+00   5.927449e+00
1.500000e+00   2.602029e+00   5.325794e+00   5.927448e+00
1.510000e+00   2.602027e+00   5.325793e+00   5.927446e+00
1.520000e+00   2.602025e+00   5.325793e+00   5.927445e+00
1.530000e+00   2.602024e+00   5.325792e+00   5.927444e+00
1.540000e+00   2.602022e+00   5.325792e+00   5.927443e+00
1.550000e+00   2.602020e+00   5.325792e+00   5.927442e+00
1.560000e+00   2.602018e+00   5.325791e+00   5.927440e+00
1.570000e+00   2.602016e+00   5.325791e+00   5.927439e+00
1.580000e+00   2.602014e+00   5.325790e+00   5.927438e+00
1.590000e+00   2.602013e+00   5.325790e+00   5.927437e+00
1.600000e+00   2.602011e+00   5.325789e+00   5.927435e+00
1.610000e+00   2.602009e+00   5.325789e+00   5.927434e+00
1.620000e+00   2.602007e+00   5.325788e+00   5.927433e+00
1.630000e+00   2.602005e+00   5.325788e+00   5.927432e+00
1.640000e+00   2.602004e+00   5.325787e+00   5.927431e+00
1.650000e+00   2.602002e+00   5.325787e+00   5.927429e+00
1.660000e+00   2.602000e+00   5.325786e+00   5.927428e+00
1.670000e+00   2.601998e+00   5.325786e+00   5.927427e+00
1.680000e+00   2.601997e+00   5.325786e+00   5.927426e+00
1.690000e+00   2.601995e+00   5.325785e+00   5.927425e+00
1.700000e+00   2.601993e+00   5.325785e+00   5.927424e+00
1.710000e+00   2.601991e+00   5.325784e+00   5.927422e+00
1.720000e+00   2.601990e+00   5.325784e+00   5.927421e+00
1.730000e+00   2.601988e+00   5.325783e+00   5.927420e+00
1.740000e+00   2.601986e+00   5.325783e+00   5.927419e+00
1.750000e+00   2.601985e+00   5.325782e+00   5.927418e+00
1.760000e+00   2.601983e+00   5.325782e+00   5.927417e+00
1.770000e+00   2.601981e+00   5.325781e+00   5.927415e+00
1.780000e+00   2.601980e+00   5.325781e+00   5.927414e+00
1.790000e+00   2.601978e+00   5.325780e+00   5.927413e+00
1.800000e+00   2.601976e+00   5.325780e+00   5.927412e+00
1.810000e+00   2.601975e+00   5.325780e+00   5.927411e+00
1.820000e+00   2.601973e+00   5.325779e+00   5.927410e+00
1.830000e+00   2.601971e+00   5.325779e+00   5.927409e+00
1.840000e+00   2.601970e+00   5.325778e+00   5.927408e+00
1.850000e+00   2.601968e+00   5.325778e+00   5.927406e+00
1.860000e+00   2.601967e+00   5.325777e+00   5.927405e+00
1.870000e+00   2.601965e+00   5.325777e+00   5.927404e+00
1.880000e+00   2.601963e+00   5.325776e+00   5.927403e+00
1.890000e+00   2.601962e+00   5.325776e+00   5.927402e+00
1.900000e+00   2.601960e+00   5.325775e+00   5.927401e+00
1.910000e+00   2.601959e+00   5.325775e+00   5.927400e+00
1.920000e+00   2.601957e+00   5.325775e+00   5.927399e+00
1.930000e+00   2.601956e+00   5.325774e+00   5.927398e+00
1.940000e+00   2.601954e+00   5.325774e+00   5.927397e+00
1.950000e+00   2.601953e+00   5.325773e+00   5.927396e+00
1.960000e+00   2.601951e+00   5.325773e+00   5.927395e+00
1.970000e+00   2.601950e+00   5.325772e+00   5.927393e+00
1.980000e+00   2.601948e+00   5.325772e+00   5.927392e+00
1.990000e+00   2.601947e+00   5.325772e+00   5.927391e+00
2.000000e+00   2.601951e+00   5.325774e+00   5.927396e+00
2.010000e+00   2.601963e+00   5.325781e+00   5.927406e+00
2.020000e+00   2.601980e+00   5.325790e+00   5.927423e+00
2.030000e+00   2.602004e+00   5.325803e+00   5.927444e+00
2.040000e+00   2.602033e+00   5.325819e+00   5.927472e+00
2.050000e+00   2.602070e+00   5.325838e+00   5.927505e+00
2.060000e+00   2.602112e+00   5.325861e+00   5.927544e+00
2.070000e+00   2.602161e+00   5.325887e+00   5.927589e+00
2.080000e+00   2.602216e+00   5.325916e+00   5.927640e+00
2.090000e+00   2.602277e+00   5.325949e+00   5.927696e+00
2.100000e+00   2.602345e+00   5.325984e+00   5.927758e+00
2.110000e+00   2.602419e+00   5.326024e+00   5.927825e+00
2.120000e+00   2.602499e+00   5.326066e+00   5.927898e+00
2.130000e+00   2.602585e+00   5.326112e+00   5.927977e+00
2.140000e+00   2.602678e+00   5.326161e+00   5.928062e+00
2.150000e+00   2.602776e+00   5.326213e+00   5.928152e+00
2.160000e+00   2.602881e+00   5.326268e+00   5.928248e+00
2.170000e+00   2.602993e+00   5.326327e+00   5.928350e+00
2.180000e+00   2.603110e+00   5.326389e+00   5.928457e+00
2.190000e+00   2.603234e+00   5.326455e+00   5.928570e+00
2.200000e+00   2.603363e+00   5.326523e+00   5.928689e+00
2.210000e+00   2.603499e+00   5.326595e+00   5.928813e+00
2.220000e+00   2.603641e+00   5.326670e+00   5.928943e+00
2.230000e+00   2.603790e+00   5.326749e+00   5.929079e+00
2.240000e+00   2.603944e+00   5.326831e+00   5.929220e+00
2.250000e+00   2.604105e+00   5.326915e+00   5.929367e+00
2.260000e+00   2.604271e+00   5.327004e+00   5.929519e+00
2.270000e+00   2.604444e+00   5.327095e+00   5.929677e+00
2.280000e+00   2.604623e+00   5.327190e+00   5.929841e+00
2.290000e+00   2.604808e+00   5.327288e+00   5.930010e+00
2.300000e+00   2.604999e+00   5.327389e+00   5.930185e+00
2.310000e+00   2.605196e+00   5.327493e+00   5.930365e+00
2.320000e+00   2.605399e+00   5.327601e+00   5.930551e+00
2.330000e+00   2.605608e+00   5.327712e+00   5.930742e+00
2.340000e+00   2.605823e+00   5.327826e+00   5.930939e+00
2.350000e+00   2.606044e+00   5.327943e+00   5.931141e+00
2.360000e+00   2.606270e+00   5.328063e+00   5.931349e+00
2.370000e+00   2.606503e+00   5.328187e+00   5.931563e+00
2.380000e+00   2.606742e+00   5.328314e+00   5.931781e+00
2.390000e+00   2.606987e+00   5.328444e+00   5.932006e+00
2.400000e+00   2.607237e+00   5.328577e+00   5.932236e+00
2.410000e+00   2.607494e+00   5.328713e+00   5.932471e+00
2.420000e+00   2.607756e+00   5.328853e+00   5.932711e+00
2.430000e+00   2.608024e+00   5.328996e+00   5.932957e+00
2.440000e+00   2.608298e+00   5.329141e+00   5.933209e+00
2.450000e+00   2.608578e+00   5.329290e+00   5.933466e+00
2.460000e+00   2.608863e+00   5.329443e+00   5.933728e+00
2.470000e+00   2.609154e+00   5.329598e+00   5.933995e+00
2.480000e+00   2.609451e+00   5.329756e+00   5.934268e+00
2.490000e+00   2.609754e+00   5.329918e+00   5.934546e+00
2.500000e+00   2.610062e+00   5.330083e+00   5.934830e+00
2.510000e+00   2.610376e+00   5.330250e+00   5.935118e+00
2.520000e+00   2.610695e+00   5.330421e+00   5.935412e+00
2.530000e+00   2.611020e+00   5.330595e+00   5.935711e+00
2.540000e+00   2.611350e+00   5.330772e+00   5.936016e+00
2.550000e+00   2.611687e+00   5.330952e+00   5.936326e+00
2.560000e+00   2.612028e+00   5.331136e+00   5.936640e+00
2.570000e+00   2.612375e+00   5.331322e+00   5.936960e+00
2.580000e+00   2.612728e+00   5.331511e+00   5.937286e+00
2.590000e+00   2.613086e+00   5.331704e+00   5.937616e+00
2.600000e+00   2.613449e+00   5.331899e+00   5.937951e+00
2.610000e+00   2.613818e+00   5.332098e+00   5.938292e+00
2.620000e+00   2.614192e+00   5.332299e+00   5.938637e+00
2.630000e+00   2.614571e+00   5.332504e+00   5.938988e+00
2.640000e+00   2.614956e+00   5.332711e+00   5.939344e+00
2.650000e+00   2.615345e+00   5.332922e+00   5.939704e+00
2.660000e+00   2.615740e+00   5.333135e+00   5.940070e+00
2.670000e+00   2.616141e+00   5.333352e+00   5.940440e+00
2.680000e+00   2.616546e+00   5.333571e+00   5.940816e+00
2.690000e+00   2.616956e+00   5.333794e+00   5.941196e+00
2.700000e+00   2.617372e+00   5.334019e+00   5.941582e+00
2.710000e+00   2.617793e+00   5.334247e+00   5.941972e+00
2.720000e+00   2.618218e+00   5.334479e+00   5.942367e+00
2.730000e+00   2.618649e+00   5.334713e+00   5.942767e+00
2.740000e+00   2.619084e+00   5.334950e+00   5.943172e+00
2.750000e+00   2.619525e+00   5.335190e+00   5.943581e+00
2.760000e+00   2.619970e+00   5.335433e+00   5.943996e+00
2.770000e+00   2.620420e+00   5.335678e+00   5.944415e+00
2.780000e+00   2.620875e+00   5.335927e+00   5.944838e+00
2.790000e+00   2.621335e+00   5.336178e+00   5.945267e+00
2.800000e+00   2.621799e+00   5.336433e+00   5.945700e+00
2.810000e+00   2.622269e+00   5.336690e+00   5.946138e+00
2.820000e+00   2.622742e+00   5.336950e+00   5.946580e+00
2.830000e+00   2.623221e+00   5.337213e+00   5.947027e+00
2.840000e+00   2.623704e+00   5.337478e+00   5.947478e+00
2.850000e+00   2.624191e+00   5.337747e+00   5.947934e+00
2.860000e+00   2.624683e+00   5.338018e+00   5.948395e+00
2.870000e+00   2.625180e+00   5.338292e+00   5.948859e+00
2.880000e+00   2.625681e+00   5.338569e+00   5.949329e+00
2.890000e+00   2.626186e+00   5.338848e+00   5.949803e+00
2.900000e+00   2.626696e+00   5.339130e+00   5.950281e+00
2.910000e+00   2.627210e+00   5.339415e+00   5.950763e+00
2.920000e+00   2.627728e+00   5.339703e+00   5.951250e+00
2.930000e+00   2.628250e+00   5.339993e+00   5.951741e+00
2.940000e+00   2.628777e+00   5.340286e+00   5.952237e+00
2.950000e+00   2.629308e+00   5.340582e+00   5.952737e+00
2.960000e+00   2.629842e+00   5.340880e+00   5.953241e+00
2.970000e+00   2.630381e+00   5.341181e+00   5.953749e+00
2.980000e+00   2.630924e+00   5.341485e+00   5.954261e+00
2.990000e+00   2.631471e+00   5.341791e+00   5.954777e+00
3.000000e+00   2.632022e+00   5.342100e+00   5.955298e+00
3.010000e+00   2.632577e+00   5.342412e+00   5.955822e+00
3.020000e+00   2.633135e+00   5.342726e+00   5.956351e+00
3.030000e+00   2.633697e+00   5.343042e+00   5.956884e+00
3.040000e+00   2.634263e+00   5.343362e+00   5.957420e+00
3.050000e+00   2.634833e+00   5.343683e+00   5.957961e+00
3.060000e+00   2.635406e+00   5.344008e+00   5.958505e+00
3.070000e+00   2.635983e+00   5.344334e+00   5.959054e+00
3.080000e+00   2.636564e+00   5.344664e+00   5.959606e+00
3.090000e+00   2.637148e+00   5.344996e+00   5.960162e+00
3.100000e+00   2.637736e+00   5.345330e+00   5.960721e+00
3.110000e+00   2.638327e+00   5.345667e+00   5.961285e+00
3.120000e+00   2.638921e+00   5.346006e+00   5.961852e+00
3.130000e+00   2.639519e+00   5.346348e+00   5.962423e+00
3.140000e+00   2.640119e+00   5.346692e+00   5.962998e+00
3.150000e+00   2.640724e+00   5.347038e+00   5.963576e+00
3.160000e+00   2.641331e+00   5.347387e+00   5.964158e+00
3.170000e+00   2.641942e+00   5.347738e+00   5.964743e+00
3.180000e+00   2.642555e+00   5.348092e+00   5.965332e+00
3.190000e+00   2.643172e+00   5.348448e+00   5.965924e+00
3.200000e+00   2.643791e+00   5.348806e+00   5.966520e+00
3.210000e+00   2.644414e+00   5.349167e+00   5.967119e+00
3.220000e+00   2.645039e+00   5.349530e+00   5.967722e+00
3.230000e+00   2.645668e+00   5.349895e+00   5.968328e+00
3.240000e+00   2.646299e+00   5.350263e+00   5.968937e+00
3.250000e+00   2.646933e+00   5.350633e+00   5.969550e+00
3.260000e+00   2.647569e+00   5.351005e+00   5.970165e+00
3.270000e+00   2.648208e+00   5.351379e+00   5.970784e+00
3.280000e+00   2.648850e+00   5.351756e+00   5.971406e+00
3.290000e+00   2.649494e+00   5.352134e+00   5.972032e+00
3.300000e+00   2.650141e+00   5.352515e+00   5.972660e+00
3.310000e+00   2.650790e+00   5.352898e+00   5.973291e+00
3.320000e+00   2.651442e+00   5.353284e+00   5.973926e+00
3.330000e+00   2.652096e+00   5.353671e+00   5.974563e+00
3.340000e+00   2.652752e+00   5.354061e+00   5.975204e+00
3.350000e+00   2.653411e+00   5.354452e+00   5.975847e+00
3.360000e+00   2.654071e+00   5.354846e+00   5.976493e+00
3.370000e+00   2.654734e+00   5.355242e+00   5.977142e+00
3.380000e+00   2.655399e+00   5.355640e+00   5.977794e+00
3.390000e+00   2.656066e+00   5.356040e+00   5.978449e+00
3.400000e+00   2.656735e+00   5.356442e+00   5.979106e+00
3.410000e+00   2.657406e+00   5.356846e+00   5.979766e+00
3.420000e+00   2.658078e+00   5.357252e+00   5.980429e+00
3.430000e+00   2.658753e+00   5.357660e+00   5.981094e+00
3.440000e+00   2.659429e+00   5.358070e+00   5.981762e+00
3.450000e+00   2.660107e+00   5.358482e+00   5.982432e+00
3.460000e+00   2.660787e+00   5.358896e+00   5.983105e+00
3.470000e+00   2.661468e+00   5.359312e+00   5.983781e+00
3.480000e+00   2.662151e+00   5.359729e+00   5.984459e+00
3.490000e+00   2.662835e+00   5.360149e+00   5.985139e+00
3.500000e+00   2.663520e+00   5.360571e+00   5.985821e+00
3.510000e+00   2.664207e+00   5.360994e+00   5.986506e+00
3.520000e+00   2.664896e+00   5.361419e+00   5.987193e+00
3.530000e+00   2.665586e+00   5.361846e+00   5.987883e+00
3.540000e+00   2.666276e+00   5.362275e+00   5.988574e+00
3.550000e+00   2.666968e+00   5.362706e+00   5.989268e+00
3.560000e+00   2.667662e+00   5.363138e+00   5.989964e+00
3.570000e+00   2.668356e+00   5.363572e+00   5.990662e+00
3.580000e+00   2.669051e+00   5.364008e+00   5.991362e+00
3.590000e+00   2.669747e+00   5.364446e+00   5.992064e+00
3.600000e+00   2.670444e+00   5.364885e+00   5.992768e+00
3.610000e+00   2.671142e+00   5.365326e+00   5.993474e+00
3.620000e+00   2.671841e+00   5.365769e+00   5.994182e+00
3.630000e+00   2.672540e+00   5.366214e+00   5.994891e+00
3.640000e+00   2.673240e+00   5.366660e+00   5.995603e+00
3.650000e+00   2.673941e+00   5.367107e+00   5.996316e+00
3.660000e+00   2.674642e+00   5.367557e+00   5.997031e+00
3.670000e+00   2.675344e+00   5.368008e+00   5.997747e+00
3.680000e+00   2.676046e+00   5.368460e+00   5.998465e+00
3.690000e+00   2.676749e+00   5.368914e+00   5.999185e+00
3.700000e+00   2.677452e+00   5.369370e+00   5.999907e+00
3.710000e+00   2.678155e+00   5.369827e+00   6.000630e+00
3.720000e+00   2.678859e+00   5.370286e+00   6.001354e+00
3.730000e+00   2.679563e+00   5.370746e+00   6.002080e+00
3.740000e+00   2.680266e+00   5.371207e+00   6.002807e+00
3.750000e+00   2.680970e+00   5.371670e+00   6.003536e+00
3.760000e+00   2.681674e+00   5.372135e+00   6.004266e+00
3.770000e+00   2.682378e+00   5.372601e+00   6.004997e+00
3.780000e+00   2.683082e+00   5.373068e+00   6.005730e+00
3.790000e+00   2.683785e+00   5.373537e+00   6.006463e+00
3.800000e+00   2.684489e+00   5.374007e+00   6.007198e+00
3.810000e+00   2.685192e+00   5.374479e+00   6.007934e+00
3.820000e+00   2.685895e+00   5.374951e+00   6.008671e+00
3.830000e+00   2.686597e+00   5.375425e+00   6.009410e+00
3.840000e+00   2.687299e+00   5.375901e+00   6.010149e+00
3.850000e+00   2.688001e+00   5.376378e+00   6.010889e+00
3.860000e+00   2.688702e+00   5.376856e+00   6.011630e+00
3.870000e+00   2.689402e+00   5.377335e+00   6.012372e+00
3.880000e+00   2.690102e+00   5.377816e+00   6.013115e+00
3.890000e+00   2.690801e+00   5.378297e+00   6.013858e+00
3.900000e+00   2.691500e+00   5.378780e+00   6.014603e+00
3.910000e+00   2.692197e+00   5.379264e+00   6.015348e+00
3.920000e+00   2.692894e+00   5.379750e+00   6.016094e+00
3.930000e+00   2.693589e+00   5.380236e+00   6.016840e+00
3.940000e+00   2.694284e+00   5.380724e+00   6.017587e+00
3.950000e+00   2.694978e+00   5.381212e+00   6.018335e+00
3.960000e+00   2.695671e+00   5.381702e+00   6.019083e+00
3.970000e+00   2.696362e+00   5.382193e+00   6.019831e+00
3.980000e+00   2.697052e+00   5.382685e+00   6.020580e+00
3.990000e+00   2.697741e+00   5.383178e+00   6.021330e+00
4.000000e+00   2.698429e+00   5.383672e+00   6.022080e+00
4.010000e+00   2.699116e+00   5.384167e+00   6.022830e+00
4.020000e+00   2.699801e+00   5.384663e+00   6.023580e+00
4.030000e+00   2.700484e+00   5.385160e+00   6.024331e+00
4.040000e+00   2.701166e+00   5.385658e+00   6.025082e+00
4.050000e+00   2.701847e+00   5.386157e+00   6.025833e+00
4.060000e+00   2.702526e+00   5.386657e+00   6.026584e+00
4.070000e+00   2.703203e+00   5.387158e+00   6.027336e+00
4.080000e+00   2.703878e+00   5.387659e+00   6.028087e+00
4.090000e+00   2.704552e+00   5.388162e+00   6.028838e+00
4.100000e+00   2.705224e+00   5.388665e+00   6.029590e+00
4.110000e+00   2.705894e+00   5.389170e+00   6.030341e+00
4.120000e+00   2.706562e+00   5.389675e+00   6.031092e+00
4.130000e+00   2.707228e+00   5.390181e+00   6.031843e+00
4.140000e+00   2.707892e+00   5.390687e+00   6.032594e+00
4.150000e+00   2.708554e+00   5.391195e+00   6.033344e+00
4.160000e+00   2.709214e+00   5.391703e+00   6.034095e+00
4.170000e+00   2.709871e+00   5.392212e+00   6.034845e+00
4.180000e+00   2.710527e+00   5.392722e+00   6.035595e+00
4.190000e+00   2.711180e+00   5.393232e+00   6.036344e+00
4.200000e+00   2.711831e+00   5.393743e+00   6.037093e+00
4.210000e+00   2.712479e+00   5.394255e+00   6.037841e+00
4.220000e+00   2.713125e+00   5.394767e+00   6.038589e+00
4.230000e+00   2.713768e+00   5.395280e+00   6.039337e+00
4.240000e+00   2.714409e+00   5.395794e+00   6.040084e+00
4.250000e+00   2.715047e+00   5.396308e+00   6.040830e+00
4.260000e+00   2.715683e+00   5.396823e+00   6.041575e+00
4.270000e+00   2.716316e+00   5.397339e+00   6.042320e+00
4.280000e+00   2.716946e+00   5.397855e+00   6.043065e+00
4.290000e+00   2.717573e+00   5.398371e+00   6.043808e+00
4.300000e+00   2.718198e+00   5.398888e+00   6.044551e+00
4.310000e+00   2.718819e+00   5.399406e+00   6.045292e+00
4.320000e+00   2.719438e+00   5.399924e+00   6.046033e+00
4.330000e+00   2.720054e+00   5.400442e+00   6.046773e+00
4.340000e+00   2.720666e+00   5.400961e+00   6.047513e+00
4.350000e+00   2.721276e+00   5.401481e+00   6.048251e+00
4.360000e+00   2.721882e+00   5.402001e+00   6.048988e+00
4.370000e+00   2.722485e+00   5.402521e+00   6.049724e+00
4.380000e+00   2.723085e+00   5.403042e+00   6.050459e+00
4.390000e+00   2.723682e+00   5.403563e+00   6.051193e+00
4.400000e+00   2.724275e+00   5.404084e+00   6.051925e+00
4.410000e+00   2.724865e+00   5.404606e+00   6.052657e+00
4.420000e+00   2.725452e+00   5.405128e+00   6.053387e+00
4.430000e+00   2.726035e+00   5.405650e+00   6.054116e+00
4.440000e+00   2.726614e+00   5.406173e+00   6.054844e+00
4.450000e+00   2.727191e+00   5.406696e+00   6.055570e+00
4.460000e+00   2.727763e+00   5.407219e+00   6.056295e+00
4.470000e+00   2.728332e+00   5.407742e+00   6.057018e+00
4.480000e+00   2.728897e+00   5.408266e+00   6.057741e+00
4.490000e+00   2.729458e+00   5.408790e+00   6.058461e+00
4.500000e+00   2.730016e+00   5.409314e+00   6.059180e+00
4.510000e+00   2.730570e+00   5.409838e+00   6.059898e+00
4.520000e+00   2.731119e+00   5.410363e+00   6.060614e+00
4.530000e+00   2.731665e+00   5.410887e+00   6.061328e+00
4.540000e+00   2.732207e+00   5.411412e+00   6.062041e+00
4.550000e+00   2.732745e+00   5.411937e+00   6.062752e+00
4.560000e+00   2.733279e+00   5.412462e+00   6.063461e+00
4.570000e+00   2.733809e+00   5.412987e+00   6.064169e+00
4.580000e+00   2.734335e+00   5.413512e+00   6.064874e+00
4.590000e+00   2.734857e+00   5.414037e+00   6.065578e+00
4.600000e+00   2.735374e+00   5.414562e+00   6.066280e+00
4.610000e+00   2.735887e+00   5.415088e+00   6.066981e+00
4.620000e+00   2.736396e+00   5.415613e+00   6.067679e+00
4.630000e+00   2.736901e+00   5.416138e+00   6.068375e+00
4.640000e+00   2.737401e+00   5.416663e+00   6.069070e+00
4.650000e+00   2.737897e+00   5.417189e+00   6.069762e+00
4.660000e+00   2.738388e+00   5.417714e+00   6.070452e+00
4.670000e+00   2.738875e+00   5.418239e+00   6.071140e+00
4.680000e+00   2.739357e+00   5.418764e+00   6.071827e+00
4.690000e+00   2.739835e+00   5.419289e+00   6.072511e+00
4.700000e+00   2.740308e+00   5.419813e+00   6.073192e+00
4.710000e+00   2.740777e+00   5.420338e+00   6.073872e+00
4.720000e+00   2.741241e+00   5.420863e+00   6.074549e+00
4.730000e+00   2.741700e+00   5.421387e+00   6.075224e+00
4.740000e+00   2.742154e+00   5.421911e+00   6.075897e+00
4.750000e+00   2.742604e+00   5.422435e+00   6.076568e+00
4.760000e+00   2.743048e+00   5.422959e+00   6.077236e+00
4.770000e+00   2.743488e+00   5.423482e+00   6.077902e+00
4.780000e+00   2.743923e+00   5.424006e+00   6.078565e+00
4.790000e+00   2.744353e+00   5.424529e+00   6.079226e+00
4.800000e+00   2.744778e+00   5.425052e+00   6.079885e+00
4.810000e+00   2.745198e+00   5.425574e+00   6.080540e+00
4.820000e+00   2.745613e+00   5.426097e+00   6.081194e+00
4.830000e+00   2.746023e+00   5.426619e+00   6.081845e+00
4.840000e+00   2.746428e+00   5.427141e+00   6.082493e+00
4.850000e+00   2.746828e+00   5.427662e+00   6.083139e+00
4.860000e+00   2.747223e+00   5.428183e+00   6.083782e+00
4.870000e+00   2.747612e+00   5.428704e+00   6.084422e+00
4.880000e+00   2.747996e+00   5.429224e+00   6.085060e+00
4.890000e+00   2.748375e+00   5.429744e+00   6.085695e+00
4.900000e+00   2.748749e+00   5.430263e+00   6.086327e+00
4.910000e+00   2.749117e+00   5.430783e+00   6.086957e+00
4.920000e+00   2.749480e+00   5.431301e+00   6.087584e+00
4.930000e+00   2.749837e+00   5.431820e+00   6.088207e+00
4.940000e+00   2.750190e+00   5.432337e+00   6.088829e+00
4.950000e+00   2.750536e+00   5.432855e+00   6.089447e+00
4.960000e+00   2.750877e+00   5.433372e+00   6.090062e+00
4.970000e+00   2.751213e+00   5.433888e+00   6.090674e+00
4.980000e+00   2.751543e+00   5.434404e+00   6.091284e+00
4.990000e+00   2.751868e+00   5.434920e+00   6.091890e+00
5.000000e+00   2.752187e+00   5.435434e+00   6.092494e+00
5.010000e+00   2.752500e+00   5.435949e+00   6.093094e+00
5.020000e+00   2.752808e+00   5.436463e+00   6.093692e+00
5.030000e+00   2.753110e+00   5.436976e+00   6.094286e+00
5.040000e+00   2.753407e+00   5.437488e+00   6.094877e+00
5.050000e+00   2.753697e+00   5.438000e+00   6.095465e+00
5.060000e+00   2.753982e+00   5.438512e+00   6.096050e+00
5.070000e+00   2.754261e+00   5.439023e+00   6.096632e+00
5.080000e+00   2.754535e+00   5.439533e+00   6.097211e+00
5.090000e+00   2.754802e+00   5.440043e+00   6.097786e+00
5.100000e+00   2.755064e+00   5.440552e+00   6.098359e+00
5.110000e+00   2.755320e+00   5.441060e+00   6.098928e+00
5.120000e+00   2.755570e+00   5.441567e+00   6.099493e+00
5.130000e+00   2.755814e+00   5.442074e+00   6.100056e+00
5.140000e+00   2.756052e+00   5.442580e+00   6.100615e+00
5.150000e+00   2.756284e+00   5.443086e+00   6.101171e+00
5.160000e+00   2.756511e+00   5.443591e+00   6.101724e+00
5.170000e+00   2.756731e+00   5.444095e+00   6.102273e+00
5.180000e+00   2.756945e+00   5.444598e+00   6.102819e+00
5.190000e+00   2.757153e+00   5.445101e+00   6.103361e+00
5.200000e+00   2.757355e+00   5.445602e+00   6.103900e+00
5.210000e+00   2.757551e+00   5.446103e+00   6.104436e+00
5.220000e+00   2.757741e+00   5.446604e+00   6.104968e+00
5.230000e+00   2.757925e+00   5.447103e+00   6.105496e+00
5.240000e+00   2.758103e+00   5.447602e+00   6.106021e+00
5.250000e+00   2.758275e+00   5.448099e+00   6.106543e+00
5.260000e+00   2.758440e+00   5.448596e+00   6.107061e+00
5.270000e+00   2.758599e+00   5.449093e+00   6.107576e+00
5.280000e+00   2.758753e+00   5.449588e+00   6.108087e+00
5.290000e+00   2.758899e+00   5.450082e+00   6.108594e+00
5.300000e+00   2.759040e+00   5.450576e+00   6.109098e+00
5.310000e+00   2.759175e+00   5.451068e+00   6.109598e+00
5.320000e+00   2.759303e+00   5.451560e+00   6.110095e+00
5.330000e+00   2.759425e+00   5.452051e+00   6.110588e+00
5.340000e+00   2.759540e+00   5.452541e+00   6.111077e+00
5.350000e+00   2.759650e+00   5.453030e+00   6.111563e+00
5.360000e+00   2.759753e+00   5.453518e+00   6.112045e+00
5.370000e+00   2.759849e+00   5.454005e+00   6.112523e+00
5.380000e+00   2.759940e+00   5.454491e+00   6.112998e+00
5.390000e+00   2.760024e+00   5.454976e+00   6.113469e+00
5.400000e+00   2.760102e+00   5.455460e+00   6.113936e+00
5.410000e+00   2.760173e+00   5.455944e+00   6.114399e+00
5.420000e+00   2.760238e+00   5.456426e+00   6.114859e+00
5.430000e+00   2.760297e+00   5.456907e+00   6.115315e+00
5.440000e+00   2.760349e+00   5.457387e+00   6.115767e+00
5.450000e+00   2.760395e+00   5.457866e+00   6.116215e+00
5.460000e+00   2.760434e+00   5.458345e+00   6.116659e+00
5.470000e+00   2.760467e+00   5.458822e+00   6.117100e+00
5.480000e+00   2.760494e+00   5.459298e+00   6.117537e+00
5.490000e+00   2.760514e+00   5.459773e+00   6.117970e+00
5.500000e+00   2.760528e+00   5.460247e+00   6.118399e+00
5.510000e+00   2.760535e+00   5.460720e+00   6.118824e+00
5.520000e+00   2.760536e+00   5.461191e+00   6.119246e+00
5.530000e+00   2.760530e+00   5.461662e+00   6.119663e+00
5.540000e+00   2.760518e+00   5.462132e+00   6.120077e+00
5.550000e+00   2.760500e+00   5.462600e+00   6.120487e+00
5.560000e+00   2.760475e+00   5.463068e+00   6.120893e+00
5.570000e+00   2.760443e+00   5.463534e+00   6.121295e+00
5.580000e+00   2.760405e+00   5.463999e+00   6.121693e+00
5.590000e+00   2.760361e+00   5.464463e+00   6.122087e+00
5.600000e+00   2.760310e+00   5.464926e+00   6.122477e+00
5.610000e+00   2.760253e+00   5.465387e+00   6.122863e+00
5.620000e+00   2.760189e+00   5.465848e+00   6.123246e+00
5.630000e+00   2.760119e+00   5.466307e+00   6.123624e+00
5.640000e+00   2.760042e+00   5.466765e+00   6.123998e+00
5.650000e+00   2.759959e+00   5.467222e+00   6.124369e+00
5.660000e+00   2.759869e+00   5.467678e+00   6.124735e+00
5.670000e+00   2.759773e+00   5.468133e+00   6.125098e+00
5.680000e+00   2.759670e+00   5.468586e+00   6.125456e+00
5.690000e+00   2.759561e+00   5.469038e+00   6.125811e+00
5.700000e+00   2.759446e+00   5.469489e+00   6.126161e+00
5.710000e+00   2.759324e+00   5.469939e+00   6.126508e+00
5.720000e+00   2.759195e+00   5.470387e+00   6.126850e+00
5.730000e+00   2.759060e+00   5.470835e+00   6.127189e+00
5.740000e+00   2.758919e+00   5.471281e+00   6.127523e+00
5.750000e+00   2.758771e+00   5.471725e+00   6.127854e+00
5.760000e+00   2.758616e+00   5.472169e+00   6.128180e+00
5.770000e+00   2.758456e+00   5.472611e+00   6.128503e+00
5.780000e+00   2.758289e+00   5.473052e+00   6.128821e+00
5.790000e+00   2.758115e+00   5.473492e+00   6.129136e+00
5.800000e+00   2.757935e+00   5.473930e+00   6.129446e+00
5.810000e+00   2.757748e+00   5.474367e+00   6.129753e+00
5.820000e+00   2.757556e+00   5.474803e+00   6.130055e+00
5.830000e+00   2.757356e+00   5.475237e+00   6.130354e+00
5.840000e+00   2.757151e+00   5.475670e+00   6.130648e+00
5.850000e+00   2.756939e+00   5.476102e+00   6.130938e+00
5.860000e+00   2.756720e+00   5.476533e+00   6.131225e+00
5.870000e+00   2.756495e+00   5.476962e+00   6.131507e+00
5.880000e+00   2.756264e+00   5.477390e+00   6.131786e+00
5.890000e+00   2.756027e+00   5.477816e+00   6.132060e+00
5.900000e+00   2.755783e+00   5.478242e+00   6.132330e+00
5.910000e+00   2.755533e+00   5.478666e+00   6.132596e+00
5.920000e+00   2.755277e+00   5.479088e+00   6.132859e+00
5.930000e+00   2.755014e+00   5.479509e+00   6.133117e+00
5.940000e+00   2.754745e+00   5.479929e+00   6.133371e+00
5.950000e+00   2.754470e+00   5.480348e+00   6.133622e+00
5.960000e+00   2.754188e+00   5.480765e+00   6.133868e+00
5.970000e+00   2.753901e+00   5.481180e+00   6.134110e+00
5.980000e+00   2.753607e+00   5.481595e+00   6.134348e+00
5.990000e+00   2.753307e+00   5.482008e+00   6.134583e+00
6.000000e+00   2.753000e+00   5.482419e+00   6.134813e+00
6.010000e+00   2.752688e+00   5.482829e+00   6.135039e+00
6.020000e+00   2.752369e+00   5.483238e+00   6.135262e+00
6.030000e+00   2.752044e+00   5.483646e+00   6.135480e+00
6.040000e+00   2.751713e+00   5.484052e+00   6.135695e+00
6.050000e+00   2.751376e+00   5.484456e+00   6.135905e+00
6.060000e+00   2.751033e+00   5.484859e+00   6.136112e+00
6.070000e+00   2.750684e+00   5.485261e+00   6.136314e+00
6.080000e+00   2.750329e+00   5.485662e+00   6.136513e+00
6.090000e+00   2.749967e+00   5.486061e+00   6.136708e+00
6.100000e+00   2.749600e+00   5.486458e+00   6.136898e+00
6.110000e+00   2.749227e+00   5.486854e+00   6.137085e+00
6.120000e+00   2.748848e+00   5.487249e+00   6.137268e+00
6.130000e+00   2.748462e+00   5.487642e+00   6.137447e+00
6.140000e+00   2.748071e+00   5.488034e+00   6.137623e+00
6.150000e+00   2.747674e+00   5.488424e+00   6.137794e+00
6.160000e+00   2.747271e+00   5.488813e+00   6.137961e+00
6.170000e+00   2.746862e+00   5.489201e+00   6.138125e+00
6.180000e+00   2.746448e+00   5.489587e+00   6.138285e+00
6.190000e+00   2.746027e+00   5.489972e+00   6.138441e+00
6.200000e+00   2.745601e+00   5.490355e+00   6.138593e+00
6.210000e+00   2.745169e+00   5.490736e+00   6.138741e+00
6.220000e+00   2.744731e+00   5.491117e+00   6.138885e+00
6.230000e+00   2.744288e+00   5.491496e+00   6.139026e+00
6.240000e+00   2.743839e+00   5.491873e+00   6.139163e+00
6.250000e+00   2.743384e+00   5.492249e+00   6.139296e+00
6.260000e+00   2.742923e+00   5.492623e+00   6.139425e+00
6.270000e+00   2.742457e+00   5.492996e+00   6.139551e+00
6.280000e+00   2.741986e+00   5.493368e+00   6.139672e+00
6.290000e+00   2.741508e+00   5.493738e+00   6.139790e+00
6.300000e+00   2.741026e+00   5.494107e+00   6.139905e+00
6.310000e+00   2.740537e+00   5.494474e+00   6.140015e+00
6.320000e+00   2.740044e+00   5.494839e+00   6.140122e+00
6.330000e+00   2.739544e+00   5.495204e+00   6.140225e+00
6.340000e+00   2.739040e+00   5.495566e+00   6.140325e+00
6.350000e+00   2.738530e+00   5.495928e+00   6.140421e+00
6.360000e+00   2.738014e+00   5.496288e+00   6.140513e+00
6.370000e+00   2.737494e+00   5.496646e+00   6.140602e+00
6.380000e+00   2.736968e+00   5.497003e+00   6.140687e+00
6.390000e+00   2.736437e+00   5.497358e+00   6.140768e+00
6.400000e+00   2.735900e+00   5.497712e+00   6.140846e+00
6.410000e+00   2.735359e+00   5.498065e+00   6.140920e+00
6.420000e+00   2.734812e+00   5.498416e+00   6.140991e+00
6.430000e+00   2.734260e+00   5.498765e+00   6.141058e+00
6.440000e+00   2.733703e+00   5.499113e+00   6.141122e+00
6.450000e+00   2.733141e+00   5.499460e+00   6.141182e+00
6.460000e+00   2.732574e+00   5.499805e+00   6.141239e+00
6.470000e+00   2.732001e+00   5.500148e+00   6.141292e+00
6.480000e+00   2.731424e+00   5.500491e+00   6.141341e+00
6.490000e+00   2.730842e+00   5.500831e+00   6.141388e+00
6.500000e+00   2.730255e+00   5.501170e+00   6.141431e+00
6.510000e+00   2.729664e+00   5.501508e+00   6.141470e+00
6.520000e+00   2.729067e+00   5.501844e+00   6.141506e+00
6.530000e+00   2.728466e+00   5.502179e+00   6.141539e+00
6.540000e+00   2.727860e+00   5.502512e+00   6.141568e+00
6.550000e+00   2.727249e+00   5.502844e+00   6.141594e+00
6.560000e+00   2.726633e+00   5.503175e+00   6.141617e+00
6.570000e+00   2.726013e+00   5.503504e+00   6.141637e+00
6.580000e+00   2.725388e+00   5.503831e+00   6.141653e+00
6.590000e+00   2.724759e+00   5.504157e+00   6.141666e+00
6.600000e+00   2.724125e+00   5.504481e+00   6.141675e+00
6.610000e+00   2.723487e+00   5.504805e+00   6.141682e+00
6.620000e+00   2.722844e+00   5.505126e+00   6.141685e+00
6.630000e+00   2.722197e+00   5.505446e+00   6.141685e+00
6.640000e+00   2.721546e+00   5.505765e+00   6.141682e+00
6.650000e+00   2.720890e+00   5.506082e+00   6.141676e+00
6.660000e+00   2.720230e+00   5.506398e+00   6.141666e+00
6.670000e+00   2.719566e+00   5.506712e+00   6.141654e+00
6.680000e+00   2.718897e+00   5.507025e+00   6.141639e+00
6.690000e+00   2.718224e+00   5.507336e+00   6.141620e+00
6.700000e+00   2.717548e+00   5.507646e+00   6.141598e+00
6.710000e+00   2.716867e+00   5.507955e+00   6.141574e+00
6.720000e+00   2.716182e+00   5.508262e+00   6.141546e+00
6.730000e+00   2.715493e+00   5.508567e+00   6.141516e+00
6.740000e+00   2.714800e+00   5.508871e+00   6.141482e+00
6.750000e+00   2.714104e+00   5.509174e+00   6.141446e+00
6.760000e+00   2.713403e+00   5.509475e+00   6.141407e+00
6.770000e+00   2.712699e+00   5.509775e+00   6.141365e+00
6.780000e+00   2.711991e+00   5.510074e+00   6.141320e+00
6.790000e+00   2.711279e+00   5.510371e+00   6.141272e+00
6.800000e+00   2.710563e+00   5.510666e+00   6.141221e+00
6.810000e+00   2.709844e+00   5.510960e+00   6.141168e+00
6.820000e+00   2.709122e+00   5.511253e+00   6.141111e+00
6.830000e+00   2.708395e+00   5.511544e+00   6.141053e+00
6.840000e+00   2.707666e+00   5.511834e+00   6.140991e+00
6.850000e+00   2.706933e+00   5.512123e+00   6.140927e+00
6.860000e+00   2.706196e+00   5.512410e+00   6.140860e+00
6.870000e+00   2.705456e+00   5.512695e+00   6.140790e+00
6.880000e+00   2.704713e+00   5.512979e+00   6.140718e+00
6.890000e+00   2.703966e+00   5.513262e+00   6.140643e+00
6.900000e+00   2.703217e+00   5.513544e+00   6.140566e+00
6.910000e+00   2.702464e+00   5.513824e+00   6.140486e+00
6.920000e+00   2.701708e+00   5.514102e+00   6.140403e+00
6.930000e+00   2.700949e+00   5.514380e+00   6.140318e+00
6.940000e+00   2.700187e+00   5.514656e+00   6.140231e+00
6.950000e+00   2.699422e+00   5.514930e+00   6.140141e+00
6.960000e+00   2.698654e+00   5.515203e+00   6.140049e+00
6.970000e+00   2.697884e+00   5.515475e+00   6.139954e+00
6.980000e+00   2.697110e+00   5.515745e+00   6.139857e+00
6.990000e+00   2.696334e+00   5.516014e+00   6.139758e+00
7.000000e+00   2.695555e+00   5.516282e+00   6.139656e+00
7.010000e+00   2.694773e+00   5.516548e+00   6.139553e+00
7.020000e+00   2.693989e+00   5.516813e+00   6.139446e+00
7.030000e+00   2.693202e+00   5.517077e+00   6.139338e+00
7.040000e+00   2.692412e+00   5.517339e+00   6.139227e+00
7.050000e+00   2.691621e+00   5.517600e+00   6.139115e+00
7.060000e+00   2.690826e+00   5.517859e+00   6.139000e+00
7.070000e+00   2.690030e+00   5.518118e+00   6.138883e+00
7.080000e+00   2.689231e+00   5.518375e+00   6.138764e+00
7.090000e+00   2.688430e+00   5.518630e+00   6.138643e+00
7.100000e+00   2.687626e+00   5.518884e+00   6.138519e+00
7.110000e+00   2.686821e+00   5.519137e+00   6.138394e+00
7.120000e+00   2.686013e+00   5.519389e+00   6.138267e+00
7.130000e+00   2.685204e+00   5.519639e+00   6.138138e+00
7.140000e+00   2.684392e+00   5.519888e+00   6.138007e+00
7.150000e+00   2.683578e+00   5.520136e+00   6.137874e+00
7.160000e+00   2.682763e+00   5.520382e+00   6.137739e+00
7.170000e+00   2.681946e+00   5.520628e+00   6.137602e+00
7.180000e+00   2.681127e+00   5.520871e+00   6.137464e+00
7.190000e+00   2.680306e+00   5.521114e+00   6.137324e+00
7.200000e+00   2.679484e+00   5.521355e+00   6.137182e+00
7.210000e+00   2.678660e+00   5.521595e+00   6.137038e+00
7.220000e+00   2.677834e+00   5.521834e+00   6.136892e+00
7.230000e+00   2.677007e+00   5.522072e+00   6.136745e+00
7.240000e+00   2.676178e+00   5.522308e+00   6.136596e+00
7.250000e+00   2.675348e+00   5.522543e+00   6.136446e+00
7.260000e+00   2.674517e+00   5.522777e+00   6.136294e+00
7.270000e+00   2.673685e+00   5.523009e+00   6.136141e+00
7.280000e+00   2.672851e+00   5.523241e+00   6.135985e+00
7.290000e+00   2.672016e+00   5.523471e+00   6.135829e+00
7.300000e+00   2.671180e+00   5.523699e+00   6.135671e+00
7.310000e+00   2.670343e+00   5.523927e+00   6.135511e+00
7.320000e+00   2.669505e+00   5.524154e+00   6.135351e+00
7.330000e+00   2.668666e+00   5.524379e+00   6.135188e+00
7.340000e+00   2.667826e+00   5.524603e+00   6.135025e+00
7.350000e+00   2.666985e+00   5.524826e+00   6.134860e+00
7.360000e+00   2.666143e+00   5.525047e+00   6.134694e+00
7.370000e+00   2.665301e+00   5.525268e+00   6.134526e+00
7.380000e+00   2.664458e+00   5.525487e+00   6.134357e+00
7.390000e+00   2.663614e+00   5.525705e+00   6.134188e+00
7.400000e+00   2.662770e+00   5.525922e+00   6.134017e+00
7.410000e+00   2.661926e+00   5.526138e+00   6.133844e+00
7.420000e+00   2.661080e+00   5.526352e+00   6.133671e+00
7.430000e+00   2.660235e+00   5.526566e+00   6.133497e+00
7.440000e+00   2.659389e+00   5.526778e+00   6.133321e+00
7.450000e+00   2.658543e+00   5.526989e+00   6.133145e+00
7.460000e+00   2.657697e+00   5.527199e+00   6.132967e+00
7.470000e+00   2.656850e+00   5.527408e+00   6.132789e+00
7.480000e+00   2.656004e+00   5.527616e+00   6.132609e+00
7.490000e+00   2.655157e+00   5.527823e+00   6.132429e+00
7.500000e+00   2.654311e+00   5.528028e+00   6.132248e+00
7.510000e+00   2.653464e+00   5.528233e+00   6.132066e+00
7.520000e+00   2.652618e+00   5.528436e+00   6.131883e+00
7.530000e+00   2.651772e+00   5.528639e+00   6.131699e+00
7.540000e+00   2.650926e+00   5.528840e+00   6.131515e+00
7.550000e+00   2.650080e+00   5.529040e+00   6.131330e+00
7.560000e+00   2.649235e+00   5.529239e+00   6.131144e+00
7.570000e+00   2.648390e+00   5.529437e+00   6.130958e+00
7.580000e+00   2.647546e+00   5.529634e+00   6.130771e+00
7.590000e+00   2.646702e+00   5.529830e+00   6.130583e+00
7.600000e+00   2.645858e+00   5.530025e+00   6.130395e+00
7.610000e+00   2.645016e+00   5.530218e+00   6.130206e+00
7.620000e+00   2.644174e+00   5.530411e+00   6.130017e+00
7.630000e+00   2.643333e+00   5.530603e+00   6.129827e+00
7.640000e+00   2.642492e+00   5.530794e+00   6.129637e+00
7.650000e+00   2.641653e+00   5.530983e+00   6.129446e+00
7.660000e+00   2.640814e+00   5.531172e+00   6.129255e+00
7.670000e+00   2.639977e+00   5.531360e+00   6.129063e+00
7.680000e+00   2.639140e+00   5.531546e+00   6.128872e+00
7.690000e+00   2.638305e+00   5.531732e+00   6.128680e+00
7.700000e+00   2.637471e+00   5.531917e+00   6.128487e+00
7.710000e+00   2.636638e+00   5.532101e+00   6.128295e+00
7.720000e+00   2.635806e+00   5.532283e+00   6.128102e+00
7.730000e+00   2.634975e+00   5.532465e+00   6.127909e+00
7.740000e+00   2.634146e+00   5.532646e+00   6.127716e+00
7.750000e+00   2.633319e+00   5.532826e+00   6.127522e+00
7.760000e+00   2.632493e+00   5.533005e+00   6.127329e+00
7.770000e+00   2.631668e+00   5.533183e+00   6.127135e+00
7.780000e+00   2.630845e+00   5.533360e+00   6.126942e+00
7.790000e+00   2.630024e+00   5.533536e+00   6.126748e+00
7.800000e+00   2.629205e+00   5.533711e+00   6.126555e+00
7.810000e+00   2.628387e+00   5.533885e+00   6.126362e+00
7.820000e+00   2.627571e+00   5.534059e+00   6.126168e+00
7.830000e+00   2.626757e+00   5.534231e+00   6.125975e+00
7.840000e+00   2.625945e+00   5.534403e+00   6.125782e+00
7.850000e+00   2.625135e+00   5.534574e+00   6.125589e+00
7.860000e+00   2.624327e+00   5.534743e+00   6.125396e+00
7.870000e+00   2.623521e+00   5.534912e+00   6.125204e+00
7.880000e+00   2.622718e+00   5.535080e+00   6.125011e+00
7.890000e+00   2.621916e+00   5.535248e+00   6.124819e+00
7.900000e+00   2.621117e+00   5.535414e+00   6.124628e+00
7.910000e+00   2.620320e+00   5.535579e+00   6.124436e+00
7.920000e+00   2.619526e+00   5.535744e+00   6.124245e+00
7.930000e+00   2.618734e+00   5.535908e+00   6.124055e+00
7.940000e+00   2.617945e+00   5.536071e+00   6.123864e+00
7.950000e+00   2.617158e+00   5.536233e+00   6.123675e+00
7.960000e+00   2.616374e+00   5.536394e+00   6.123485e+00
7.970000e+00   2.615592e+00   5.536555e+00   6.123297e+00
7.980000e+00   2.614813e+00   5.536715e+00   6.123109e+00
7.990000e+00   2.614037e+00   5.536874e+00   6.122921e+00
8.000000e+00   2.613264e+00   5.537032e+00   6.122734e+00
8.010000e+00   2.612494e+00   5.537189e+00   6.122547e+00
8.020000e+00   2.611727e+00   5.537346e+00   6.122362e+00
8.030000e+00   2.610962e+00   5.537501e+00   6.122176e+00
8.040000e+00   2.610201e+00   5.537656e+00   6.121992e+00
8.050000e+00   2.609443e+00   5.537811e+00   6.121808e+00
8.060000e+00   2.608688e+00   5.537964e+00   6.121625e+00
8.070000e+00   2.607936e+00   5.538117e+00   6.121443e+00
8.080000e+00   2.607188e+00   5.538269e+00   6.121262e+00
8.090000e+00   2.606442e+00   5.538420e+00   6.121081e+00
8.100000e+00   2.605701e+00   5.538570e+00   6.120902e+00
8.110000e+00   2.604962e+00   5.538720e+00   6.120723e+00
8.120000e+00   2.604227e+00   5.538869e+00   6.120545e+00
8.130000e+00   2.603496e+00   5.539018e+00   6.120368e+00
8.140000e+00   2.602768e+00   5.539165e+00   6.120192e+00
8.150000e+00   2.602044e+00   5.539312e+00   6.120017e+00
8.160000e+00   2.601323e+00   5.539458e+00   6.119843e+00
8.170000e+00   2.600606e+00   5.539604e+00   6.119670e+00
8.180000e+00   2.599893e+00   5.539749e+00   6.119498e+00
8.190000e+00   2.599184e+00   5.539893e+00   6.119328e+00
8.200000e+00   2.598479e+00   5.540036e+00   6.119158e+00
8.210000e+00   2.597778e+00   5.540179e+00   6.118990e+00
8.220000e+00   2.597080e+00   5.540321e+00   6.118822e+00
8.230000e+00   2.596387e+00   5.540463e+00   6.118656e+00
8.240000e+00   2.595698e+00   5.540604e+00   6.118491e+00
8.250000e+00   2.595013e+00   5.540744e+00   6.118328e+00
8.260000e+00   2.594332e+00   5.540883e+00   6.118165e+00
8.270000e+00   2.593655e+00   5.541022e+00   6.118004e+00
8.280000e+00   2.592982e+00   5.541161e+00   6.117844e+00
8.290000e+00   2.592314e+00   5.541298e+00   6.117686e+00
8.300000e+00   2.591650e+00   5.541435e+00   6.117529e+00
8.310000e+00   2.590991e+00   5.541572e+00   6.117373e+00
8.320000e+00   2.590336e+00   5.541708e+00   6.117219e+00
8.330000e+00   2.589686e+00   5.541843e+00   6.117066e+00
8.340000e+00   2.589040e+00   5.541977e+00   6.116914e+00
8.350000e+00   2.588399e+00   5.542112e+00   6.116765e+00
8.360000e+00   2.587762e+00   5.542245e+00   6.116616e+00
8.370000e+00   2.587130e+00   5.542378e+00   6.116469e+00
8.380000e+00   2.586503e+00   5.542510e+00   6.116324e+00
8.390000e+00   2.585881e+00   5.542642e+00   6.116180e+00
8.400000e+00   2.585263e+00   5.542773e+00   6.116038e+00
8.410000e+00   2.584650e+00   5.542904e+00   6.115897e+00
8.420000e+00   2.584043e+00   5.543034e+00   6.115758e+00
8.430000e+00   2.583440e+00   5.543163e+00   6.115621e+00
8.440000e+00   2.582842e+00   5.543292e+00   6.115485e+00
8.450000e+00   2.582249e+00   5.543420e+00   6.115351e+00
8.460000e+00   2.581662e+00   5.543548e+00   6.115219e+00
8.470000e+00   2.581079e+00   5.543676e+00   6.115089e+00
8.480000e+00   2.580502e+00   5.543802e+00   6.114960e+00
8.490000e+00   2.579929e+00   5.543929e+00   6.114833e+00
8.500000e+00   2.579362e+00   5.544054e+00   6.114708e+00
8.510000e+00   2.578801e+00   5.544180e+00   6.114584e+00
8.520000e+00   2.578244e+00   5.544304e+00   6.114463e+00
8.530000e+00   2.577693e+00   5.544429e+00   6.114343e+00
8.540000e+00   2.577148e+00   5.544552e+00   6.114225e+00
8.550000e+00   2.576608e+00   5.544676e+00   6.114109e+00
8.560000e+00   2.576073e+00   5.544798e+00   6.113995e+00
8.570000e+00   2.575544e+00   5.544920e+00   6.113883e+00
8.580000e+00   2.575020e+00   5.545042e+00   6.113773e+00
8.590000e+00   2.574502e+00   5.545163e+00   6.113665e+00
8.600000e+00   2.573990e+00   5.545284e+00   6.113559e+00
8.610000e+00   2.573484e+00   5.545405e+00   6.113455e+00
8.620000e+00   2.572983e+00   5.545524e+00   6.113353e+00
8.630000e+00   2.572487e+00   5.545644e+00   6.113253e+00
8.640000e+00   2.571998e+00   5.545763e+00   6.113155e+00
8.650000e+00   2.571514e+00   5.545881e+00   6.113059e+00
8.660000e+00   2.571037e+00   5.545999e+00   6.112965e+00
8.670000e+00   2.570565e+00   5.546117e+00   6.112873e+00
8.680000e+00   2.570099e+00   5.546234e+00   6.112783e+00
8.690000e+00   2.569639e+00   5.546351e+00   6.112696e+00
8.700000e+00   2.569185e+00   5.546467e+00   6.112610e+00
8.710000e+00   2.568737e+00   5.546583e+00   6.112527e+00
8.720000e+00   2.568295e+00   5.546698e+00   6.112446e+00
8.730000e+00   2.567859e+00   5.546813e+00   6.112367e+00
8.740000e+00   2.567429e+00   5.546928e+00   6.112291e+00
8.750000e+00   2.567006e+00   5.547042e+00   6.112216e+00
8.760000e+00   2.566588e+00   5.547155e+00   6.112144e+00
8.770000e+00   2.566177e+00   5.547269e+00   6.112074e+00
8.780000e+00   2.565772e+00   5.547381e+00   6.112007e+00
8.790000e+00   2.565373e+00   5.547494e+00   6.111941e+00
8.800000e+00   2.564981e+00   5.547606e+00   6.111878e+00
8.810000e+00   2.564595e+00   5.547717e+00   6.111818e+00
8.820000e+00   2.564215e+00   5.547829e+00   6.111759e+00
8.830000e+00   2.563841e+00   5.547939e+00   6.111703e+00
8.840000e+00   2.563474e+00   5.548050e+00   6.111649e+00
8.850000e+00   2.563114e+00   5.548160e+00   6.111598e+00
8.860000e+00   2.562759e+00   5.548269e+00   6.111549e+00
8.870000e+00   2.562412e+00   5.548379e+00   6.111502e+00
8.880000e+00   2.562071e+00   5.548488e+00   6.111458e+00
8.890000e+00   2.561736e+00   5.548596e+00   6.111416e+00
8.900000e+00   2.561408e+00   5.548704e+00   6.111377e+00
8.910000e+00   2.561086e+00   5.548812e+00   6.111340e+00
8.920000e+00   2.560771e+00   5.548919e+00   6.111305e+00
8.930000e+00   2.560463e+00   5.549026e+00   6.111273e+00
8.940000e+00   2.560161e+00   5.549133e+00   6.111243e+00
8.950000e+00   2.559866e+00   5.549239e+00   6.111216e+00
8.960000e+00   2.559578e+00   5.549344e+00   6.111192e+00
8.970000e+00   2.559296e+00   5.549450e+00   6.111169e+00
8.980000e+00   2.559021e+00   5.549555e+00   6.111150e+00
8.990000e+00   2.558753e+00   5.549660e+00   6.111132e+00
9.000000e+00   2.558491e+00   5.549764e+00   6.111118e+00
9.010000e+00   2.558237e+00   5.549868e+00   6.111105e+00
9.020000e+00   2.557989e+00   5.549971e+00   6.111096e+00
9.030000e+00   2.557748e+00   5.550075e+00   6.111089e+00
9.040000e+00   2.557514e+00   5.550178e+00   6.111084e+00
9.050000e+00   2.557286e+00   5.550280e+00   6.111082e+00
9.060000e+00   2.557066e+00   5.550382e+00   6.111082e+00
9.070000e+00   2.556852e+00   5.550484e+00   6.111085e+00
9.080000e+00   2.556645e+00   5.550585e+00   6.111091e+00
9.090000e+00   2.556445e+00   5.550686e+00   6.111099e+00
9.100000e+00   2.556252e+00   5.550787e+00   6.111110e+00
9.110000e+00   2.556066e+00   5.550887e+00   6.111123e+00
9.120000e+00   2.555887e+00   5.550987e+00   6.111139e+00
9.130000e+00   2.555715e+00   5.551087e+00   6.111158e+00
9.140000e+00   2.555550e+00   5.551186e+00   6.111179e+00
9.150000e+00   2.555392e+00   5.551285e+00   6.111202e+00
9.160000e+00   2.555241e+00   5.551384e+00   6.111229e+00
9.170000e+00   2.555096e+00   5.551482e+00   6.111258e+00
9.180000e+00   2.554959e+00   5.551580e+00   6.111289e+00
9.190000e+00   2.554829e+00   5.551677e+00   6.111323e+00
9.200000e+00   2.554706e+00   5.551774e+00   6.111360e+00
9.210000e+00   2.554590e+00   5.551871e+00   6.111399e+00
9.220000e+00   2.554481e+00   5.551967e+00   6.111441e+00
9.230000e+00   2.554379e+00   5.552063e+00   6.111486e+00
9.240000e+00   2.554284e+00   5.552159e+00   6.111533e+00
9.250000e+00   2.554196e+00   5.552254e+00   6.111583e+00
9.260000e+00   2.554115e+00   5.552349e+00   6.111636e+00
9.270000e+00   2.554042e+00   5.552444e+00   6.111691e+00
9.280000e+00   2.553975e+00   5.552538e+00   6.111748e+00
9.290000e+00   2.553915e+00   5.552632e+00   6.111809e+00
9.300000e+00   2.553863e+00   5.552726e+00   6.111872e+00
9.310000e+00   2.553818e+00   5.552819e+00   6.111938e+00
9.320000e+00   2.553779e+00   5.552912e+00   6.112006e+00
9.330000e+00   2.553748e+00   5.553004e+00   6.112077e+00
9.340000e+00   2.553724e+00   5.553096e+00   6.112150e+00
9.350000e+00   2.553707e+00   5.553188e+00   6.112227e+00
9.360000e+00   2.553697e+00   5.553279e+00   6.112305e+00
9.370000e+00   2.553694e+00   5.553370e+00   6.112387e+00
9.380000e+00   2.553699e+00   5.553461e+00   6.112471e+00
9.390000e+00   2.553710e+00   5.553551e+00   6.112558e+00
9.400000e+00   2.553728e+00   5.553641e+00   6.112647e+00
9.410000e+00   2.553754e+00   5.553730e+00   6.112739e+00
9.420000e+00   2.553787e+00   5.553819e+00   6.112833e+00
9.430000e+00   2.553826e+00   5.553908e+00   6.112931e+00
9.440000e+00   2.553873e+00   5.553996e+00   6.113030e+00
9.450000e+00   2.553927e+00   5.554084e+00   6.113133e+00
9.460000e+00   2.553988e+00   5.554171e+00   6.113238e+00
9.470000e+00   2.554056e+00   5.554259e+00   6.113345e+00
9.480000e+00   2.554131e+00   5.554345e+00   6.113455e+00
9.490000e+00   2.554213e+00   5.554432e+00   6.113568e+00
9.500000e+00   2.554302e+00   5.554517e+00   6.113683e+00
9.510000e+00   2.554399e+00   5.554603e+00   6.113801e+00
9.520000e+00   2.554502e+00   5.554688e+00   6.113922e+00
9.530000e+00   2.554612e+00   5.554773e+00   6.114045e+00
9.540000e+00   2.554729e+00   5.554857e+00   6.114170e+00
9.550000e+00   2.554854e+00   5.554941e+00   6.114298e+00
9.560000e+00   2.554985e+00   5.555024e+00   6.114429e+00
9.570000e+00   2.555123e+00   5.555108e+00   6.114562e+00
9.580000e+00   2.555268e+00   5.555190e+00   6.114698e+00
9.590000e+00   2.555420e+00   5.555272e+00   6.114836e+00
9.600000e+00   2.555579e+00   5.555354e+00   6.114977e+00
9.610000e+00   2.555745e+00   5.555435e+00   6.115120e+00
9.620000e+00   2.555918e+00   5.555516e+00   6.115266e+00
9.630000e+00   2.556098e+00   5.555597e+00   6.115414e+00
9.640000e+00   2.556285e+00   5.555677e+00   6.115565e+00
9.650000e+00   2.556478e+00   5.555756e+00   6.115718e+00
9.660000e+00   2.556679e+00   5.555836e+00   6.115874e+00
9.670000e+00   2.556886e+00   5.555914e+00   6.116032e+00
9.680000e+00   2.557100e+00   5.555993e+00   6.116193e+00
9.690000e+00   2.557321e+00   5.556070e+00   6.116356e+00
9.700000e+00   2.557549e+00   5.556148e+00   6.116521e+00
9.710000e+00   2.557783e+00   5.556224e+00   6.116689e+00
9.720000e+00   2.558024e+00   5.556301e+00   6.116859e+00
9.730000e+00   2.558272e+00   5.556377e+00   6.117032e+00
9.740000e+00   2.558527e+00   5.556452e+00   6.117207e+00
9.750000e+00   2.558788e+00   5.556527e+00   6.117384e+00
9.760000e+00   2.559056e+00   5.556601e+00   6.117564e+00
9.770000e+00   2.559331e+00   5.556675e+00   6.117746e+00
9.780000e+00   2.559612e+00   5.556749e+00   6.117930e+00
9.790000e+00   2.559900e+00   5.556822e+00   6.118117e+00
9.800000e+00   2.560195e+00   5.556894e+00   6.118306e+00
9.810000e+00   2.560496e+00   5.556966e+00   6.118497e+00
9.820000e+00   2.560803e+00   5.557037e+00   6.118691e+00
9.830000e+00   2.561118e+00   5.557108e+00   6.118887e+00
9.840000e+00   2.561438e+00   5.557178e+00   6.119085e+00
9.850000e+00   2.561765e+00   5.557248e+00   6.119285e+00
9.860000e+00   2.562099e+00   5.557317e+00   6.119487e+00
9.870000e+00   2.562439e+00   5.557386e+00   6.119692e+00
9.880000e+00   2.562785e+00   5.557454e+00   6.119899e+00
9.890000e+00   2.563138e+00   5.557522e+00   6.120108e+00
9.900000e+00   2.563497e+00   5.557589e+00   6.120319e+00
9.910000e+00   2.563862e+00   5.557655e+00   6.120533e+00
9.920000e+00   2.564234e+00   5.557721e+00   6.120748e+00
9.930000e+00   2.564612e+00   5.557786e+00   6.120966e+00
9.940000e+00   2.564996e+00   5.557851e+00   6.121185e+00
9.950000e+00   2.565386e+00   5.557915e+00   6.121407e+00
9.960000e+00   2.565782e+00   5.557979e+00   6.121631e+00
9.970000e+00   2.566185e+00   5.558042e+00   6.121857e+00
9.980000e+00   2.566594e+00   5.558104e+00   6.122085e+00
9.990000e+00   2.567008e+00   5.558166e+00   6.122315e+00
1.000000e+01   2.567429e+00   5.558227e+00   6.122547e+00
1.001000e+01   2.567856e+00   5.558287e+00   6.122780e+00
1.002000e+01   2.568289e+00   5.558347e+00   6.123016e+00
1.003000e+01   2.568727e+00   5.558406e+00   6.123254e+00
1.004000e+01   2.569172e+00   5.558465e+00   6.123494e+00
1.005000e+01   2.569622e+00   5.558523e+00   6.123735e+00
1.006000e+01   2.570079e+00   5.558580e+00   6.123979e+00
1.007000e+01   2.570541e+00   5.558637e+00   6.124224e+00
1.008000e+01   2.571009e+00   5.558692e+00   6.124471e+00
1.009000e+01   2.571482e+00   5.558748e+00   6.124720e+00
1.010000e+01   2.571961e+00   5.558802e+00   6.124971e+00
1.011000e+01   2.572446e+00   5.558856e+00   6.125223e+00
1.012000e+01   2.572937e+00   5.558909e+00   6.125478e+00
1.013000e+01   2.573433e+00   5.558962e+00   6.125734e+00
1.014000e+01   2.573935e+00   5.559014e+00   6.125992e+00
1.015000e+01   2.574442e+00   5.559065e+00   6.126251e+00
1.016000e+01   2.574955e+00   5.559115e+00   6.126512e+00
1.017000e+01   2.575473e+00   5.559165e+00   6.126775e+00
1.018000e+01   2.575997e+00   5.559213e+00   6.127039e+00
1.019000e+01   2.576525e+00   5.559261e+00   6.127305e+00
1.020000e+01   2.577060e+00   5.559309e+00   6.127573e+00
1.021000e+01   2.577599e+00   5.559355e+00   6.127842e+00
1.022000e+01   2.578144e+00   5.559401e+00   6.128113e+00
1.023000e+01   2.578694e+00   5.559446e+00   6.128385e+00
1.024000e+01   2.579249e+00   5.559491e+00   6.128659e+00
1.025000e+01   2.579809e+00   5.559534e+00   6.128934e+00
1.026000e+01   2.580374e+00   5.559577e+00   6.129211e+00
1.027000e+01   2.580945e+00   5.559619e+00   6.129489e+00
1.028000e+01   2.581520e+00   5.559660e+00   6.129768e+00
1.029000e+01   2.582100e+00   5.559700e+00   6.130049e+00
1.030000e+01   2.582685e+00   5.559739e+00   6.130332e+00
1.031000e+01   2.583275e+00   5.559778e+00   6.130615e+00
1.032000e+01   2.583870e+00   5.559816e+00   6.130900e+00
1.033000e+01   2.584469e+00   5.559853e+00   6.131186e+00
1.034000e+01   2.585074e+00   5.559889e+00   6.131474e+00
1.035000e+01   2.585682e+00   5.559924e+00   6.131762e+00
1.036000e+01   2.586296e+00   5.559958e+00   6.132052e+00
1.037000e+01   2.586914e+00   5.559992e+00   6.132343e+00
1.038000e+01   2.587537e+00   5.560024e+00   6.132635e+00
1.039000e+01   2.588164e+00   5.560056e+00   6.132929e+00
1.040000e+01   2.588796e+00   5.560087e+00   6.133223e+00
1.041000e+01   2.589432e+00   5.560117e+00   6.133519e+00
1.042000e+01   2.590072e+00   5.560146e+00   6.133815e+00
1.043000e+01   2.590717e+00   5.560174e+00   6.134113e+00
1.044000e+01   2.591366e+00   5.560201e+00   6.134412e+00
1.045000e+01   2.592019e+00   5.560227e+00   6.134711e+00
1.046000e+01   2.592676e+00   5.560252e+00   6.135012e+00
1.047000e+01   2.593337e+00   5.560276e+00   6.135313e+00
1.048000e+01   2.594003e+00   5.560299e+00   6.135616e+00
1.049000e+01   2.594672e+00   5.560322e+00   6.135919e+00
1.050000e+01   2.595346e+00   5.560343e+00   6.136223e+00
1.051000e+01   2.596023e+00   5.560363e+00   6.136528e+00
1.052000e+01   2.596704e+00   5.560382e+00   6.136834e+00
1.053000e+01   2.597389e+00   5.560401e+00   6.137140e+00
1.054000e+01   2.598078e+00   5.560418e+00   6.137447e+00
1.055000e+01   2.598771e+00   5.560434e+00   6.137755e+00
1.056000e+01   2.599467e+00   5.560449e+00   6.138064e+00
1.057000e+01   2.600167e+00   5.560464e+00   6.138373e+00
1.058000e+01   2.600870e+00   5.560477e+00   6.138683e+00
1.059000e+01   2.601577e+00   5.560489e+00   6.138993e+00
1.060000e+01   2.602287e+00   5.560500e+00   6.139304e+00
1.061000e+01   2.603001e+00   5.560510e+00   6.139616e+00
1.062000e+01   2.603718e+00   5.560519e+00   6.139928e+00
1.063000e+01   2.604438e+00   5.560526e+00   6.140240e+00
1.064000e+01   2.605162e+00   5.560533e+00   6.140553e+00
1.065000e+01   2.605889e+00   5.560538e+00   6.140867e+00
1.066000e+01   2.606619e+00   5.560543e+00   6.141181e+00
1.067000e+01   2.607352e+00   5.560546e+00   6.141495e+00
1.068000e+01   2.608088e+00   5.560548e+00   6.141809e+00
1.069000e+01   2.608827e+00   5.560549e+00   6.142124e+00
1.070000e+01   2.609569e+00   5.560549e+00   6.142439e+00
1.071000e+01   2.610314e+00   5.560548e+00   6.142754e+00
1.072000e+01   2.611062e+00   5.560545e+00   6.143070e+00
1.073000e+01   2.611812e+00   5.560542e+00   6.143386e+00
1.074000e+01   2.612566e+00   5.560537e+00   6.143701e+00
1.075000e+01   2.613321e+00   5.560531e+00   6.144017e+00
1.076000e+01   2.614080e+00   5.560523e+00   6.144333e+00
1.077000e+01   2.614841e+00   5.560515e+00   6.144650e+00
1.078000e+01   2.615604e+00   5.560505e+00   6.144966e+00
1.079000e+01   2.616370e+00   5.560494e+00   6.145282e+00
1.080000e+01   2.617139e+00   5.560482e+00   6.145598e+00
1.081000e+01   2.617909e+00   5.560469e+00   6.145914e+00
1.082000e+01   2.618682e+00   5.560454e+00   6.146230e+00
1.083000e+01   2.619458e+00   5.560438e+00   6.146546e+00
1.084000e+01   2.620235e+00   5.560421e+00   6.146862e+00
1.085000e+01   2.621014e+00   5.560402e+00   6.147177e+00
1.086000e+01   2.621796e+00   5.560383e+00   6.147493e+00
1.087000e+01   2.622579e+00   5.560362e+00   6.147808e+00
1.088000e+01   2.623365e+00   5.560339e+00   6.148123e+00
1.089000e+01   2.624152e+00   5.560315e+00   6.148437e+00
1.090000e+01   2.624941e+00   5.560290e+00   6.148752e+00
1.091000e+01   2.625732e+00   5.560264e+00   6.149065e+00
1.092000e+01   2.626525e+00   5.560236e+00   6.149379e+00
1.093000e+01   2.627319e+00   5.560207e+00   6.149692e+00
1.094000e+01   2.628115e+00   5.560177e+00   6.150004e+00
1.095000e+01   2.628913e+00   5.560145e+00   6.150316e+00
1.096000e+01   2.629711e+00   5.560112e+00   6.150628e+00
1.097000e+01   2.630512e+00   5.560077e+00   6.150939e+00
1.098000e+01   2.631314e+00   5.560041e+00   6.151249e+00
1.099000e+01   2.632117e+00   5.560004e+00   6.151559e+00
1.100000e+01   2.632921e+00   5.559965e+00   6.151868e+00
1.101000e+01   2.633727e+00   5.559925e+00   6.152177e+00
1.102000e+01   2.634533e+00   5.559883e+00   6.152485e+00
1.103000e+01   2.635341e+00   5.559840e+00   6.152792e+00
1.104000e+01   2.636150e+00   5.559796e+00   6.153098e+00
1.105000e+01   2.636960e+00   5.559750e+00   6.153403e+00
1.106000e+01   2.637770e+00   5.559702e+00   6.153708e+00
1.107000e+01   2.638582e+00   5.559653e+00   6.154012e+00
1.108000e+01   2.639394e+00   5.559603e+00   6.154315e+00
1.109000e+01   2.640208e+00   5.559551e+00   6.154616e+00
1.110000e+01   2.641021e+00   5.559498e+00   6.154917e+00
1.111000e+01   2.641836e+00   5.559443e+00   6.155217e+00
1.112000e+01   2.642651e+00   5.559386e+00   6.155516e+00
1.113000e+01   2.643467e+00   5.559328e+00   6.155814e+00
1.114000e+01   2.644283e+00   5.559269e+00   6.156111e+00
1.115000e+01   2.645099e+00   5.559208e+00   6.156407e+00
1.116000e+01   2.645916e+00   5.559146e+00   6.156701e+00
1.117000e+01   2.646733e+00   5.559081e+00   6.156995e+00
1.118000e+01   2.647550e+00   5.559016e+00   6.157287e+00
1.119000e+01   2.648368e+00   5.558949e+00   6.157578e+00
1.120000e+01   2.649185e+00   5.558880e+00   6.157867e+00
1.121000e+01   2.650003e+00   5.558809e+00   6.158155e+00
1.122000e+01   2.650821e+00   5.558737e+00   6.158442e+00
1.123000e+01   2.651639e+00   5.558664e+00   6.158728e+00
1.124000e+01   2.652456e+00   5.558589e+00   6.159012e+00
1.125000e+01   2.653274e+00   5.558512e+00   6.159295e+00
1.126000e+01   2.654091e+00   5.558433e+00   6.159576e+00
1.127000e+01   2.654908e+00   5.558353e+00   6.159856e+00
1.128000e+01   2.655724e+00   5.558271e+00   6.160134e+00
1.129000e+01   2.656541e+00   5.558188e+00   6.160411e+00
1.130000e+01   2.657356e+00   5.558103e+00   6.160686e+00
1.131000e+01   2.658172e+00   5.558016e+00   6.160959e+00
1.132000e+01   2.658986e+00   5.557928e+00   6.161231e+00
1.133000e+01   2.659800e+00   5.557838e+00   6.161501e+00
1.134000e+01   2.660614e+00   5.557746e+00   6.161770e+00
1.135000e+01   2.661427e+00   5.557653e+00   6.162037e+00
1.136000e+01   2.662239e+00   5.557558e+00   6.162302e+00
1.137000e+01   2.663050e+00   5.557461e+00   6.162565e+00
1.138000e+01   2.663860e+00   5.557362e+00   6.162826e+00
1.139000e+01   2.664669e+00   5.557262e+00   6.163085e+00
1.140000e+01   2.665478e+00   5.557160e+00   6.163343e+00
1.141000e+01   2.666285e+00   5.557056e+00   6.163598e+00
1.142000e+01   2.667091e+00   5.556950e+00   6.163852e+00
1.143000e+01   2.667896e+00   5.556843e+00   6.164104e+00
1.144000e+01   2.668700e+00   5.556734e+00   6.164353e+00
1.145000e+01   2.669502e+00   5.556623e+00   6.164601e+00
1.146000e+01   2.670303e+00   5.556511e+00   6.164846e+00
1.147000e+01   2.671103e+00   5.556396e+00   6.165090e+00
1.148000e+01   2.671902e+00   5.556280e+00   6.165331e+00
1.149000e+01   2.672698e+00   5.556162e+00   6.165570e+00
1.150000e+01   2.673494e+00   5.556042e+00   6.165807e+00
1.151000e+01   2.674288e+00   5.555921e+00   6.166041e+00
1.152000e+01   2.675080e+00   5.555797e+00   6.166274e+00
1.153000e+01   2.675870e+00   5.555672e+00   6.166504e+00
1.154000e+01   2.676659e+00   5.555545e+00   6.166732e+00
1.155000e+01   2.677445e+00   5.555416e+00   6.166957e+00
1.156000e+01   2.678230e+00   5.555285e+00   6.167180e+00
1.157000e+01   2.679013e+00   5.555152e+00   6.167401e+00
1.158000e+01   2.679794e+00   5.555018e+00   6.167619e+00
1.159000e+01   2.680574e+00   5.554882e+00   6.167835e+00
1.160000e+01   2.681350e+00   5.554743e+00   6.168048e+00
1.161000e+01   2.682125e+00   5.554603e+00   6.168259e+00
1.162000e+01   2.682898e+00   5.554461e+00   6.168467e+00
1.163000e+01   2.683668e+00   5.554317e+00   6.168672e+00
1.164000e+01   2.684437e+00   5.554172e+00   6.168875e+00
1.165000e+01   2.685203e+00   5.554024e+00   6.169076e+00
1.166000e+01   2.685966e+00   5.553874e+00   6.169273e+00
1.167000e+01   2.686727e+00   5.553723e+00   6.169468e+00
1.168000e+01   2.687486e+00   5.553569e+00   6.169661e+00
1.169000e+01   2.688242e+00   5.553414e+00   6.169850e+00
1.170000e+01   2.688995e+00   5.553257e+00   6.170037e+00
1.171000e+01   2.689746e+00   5.553098e+00   6.170221e+00
1.172000e+01   2.690494e+00   5.552936e+00   6.170402e+00
1.173000e+01   2.691239e+00   5.552773e+00   6.170580e+00
1.174000e+01   2.691982e+00   5.552608e+00   6.170756e+00
1.175000e+01   2.692722e+00   5.552441e+00   6.170928e+00
1.176000e+01   2.693459e+00   5.552272e+00   6.171098e+00
1.177000e+01   2.694193e+00   5.552101e+00   6.171264e+00
1.178000e+01   2.694924e+00   5.551928e+00   6.171428e+00
1.179000e+01   2.695652e+00   5.551753e+00   6.171588e+00
1.180000e+01   2.696377e+00   5.551577e+00   6.171746e+00
1.181000e+01   2.697098e+00   5.551398e+00   6.171900e+00
1.182000e+01   2.697817e+00   5.551217e+00   6.172052e+00
1.183000e+01   2.698533e+00   5.551034e+00   6.172200e+00
1.184000e+01   2.699245e+00   5.550849e+00   6.172345e+00
1.185000e+01   2.699954e+00   5.550662e+00   6.172487e+00
1.186000e+01   2.700659e+00   5.550473e+00   6.172626e+00
1.187000e+01   2.701361e+00   5.550282e+00   6.172762e+00
1.188000e+01   2.702060e+00   5.550089e+00   6.172894e+00
1.189000e+01   2.702755e+00   5.549894e+00   6.173023e+00
1.190000e+01   2.703447e+00   5.549697e+00   6.173149e+00
1.191000e+01   2.704135e+00   5.549498e+00   6.173271e+00
1.192000e+01   2.704819e+00   5.549297e+00   6.173390e+00
1.193000e+01   2.705500e+00   5.549094e+00   6.173506e+00
1.194000e+01   2.706177e+00   5.548889e+00   6.173618e+00
1.195000e+01   2.706851e+00   5.548682e+00   6.173727e+00
1.196000e+01   2.707520e+00   5.548472e+00   6.173833e+00
1.197000e+01   2.708186e+00   5.548261e+00   6.173935e+00
1.198000e+01   2.708848e+00   5.548048e+00   6.174033e+00
1.199000e+01   2.709506e+00   5.547832e+00   6.174128e+00


==> DBEC-GP/c_programs/output/real2dXY/real2dXY-out.txt <==
 Real time propagation 2dXY,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AH0 = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Nonlinearity G_2D = 265.2901, Strength of DDI GD_2D = 84.04335
  Parameters of trap: GAMMA = 0.50, NU = 0.25
  Axial Gaussian Width = 0.50

 # Space Stp: NX = 128, NY = 256
  Space Step: DX = 0.200000, DY = 0.200000
 # Time Stp : NSTP = 0, NPAS = 200, NRUN = 1000
   Time Step:   DT = 0.005000

 * Change for dynamics: GPAR = 1.100, GDPAR = 1.100 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     5.44004     3.60418    5.92761    0.00757
After NPAS iter.:  1.0000     5.44023     3.60418    5.92739    0.00757
After NRUN iter.:  1.0000     5.65793     3.78536    6.17413    0.00696
                  --------------------------------------------------------

 Clock Time: 4 seconds
 CPU Time: 4 seconds


==> DBEC-GP/c_programs/output/real2dXY/real2dXY-rms.txt <==
 Real time propagation 2dXY,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                  --------------------------------------------------------
           Initial:       2.60229         5.32585         5.92761
  After NPAS iter.:       2.60195         5.32577         5.92739
  After NRUN iter.:       2.70951         5.54783         6.17413
                  --------------------------------------------------------


==> DBEC-GP/c_programs/output/real2dXZ/real2dXZ-den1d_x.txt <==
-2.560000e+01 0.000000e+00
-2.540000e+01 4.234738e-40
-2.520000e+01 1.270753e-39
-2.500000e+01 6.001527e-39
-2.480000e+01 2.497116e-38
-2.460000e+01 1.017186e-37
-2.440000e+01 4.044525e-37
-2.420000e+01 1.606954e-36
-2.400000e+01 6.531490e-36
-2.380000e+01 2.747891e-35
-2.360000e+01 1.182214e-34
-2.340000e+01 5.032110e-34
-2.320000e+01 2.044649e-33
-2.300000e+01 7.797104e-33
-2.280000e+01 2.798551e-32
-2.260000e+01 9.407042e-32
-2.240000e+01 2.883537e-31
-2.220000e+01 8.079295e-31
-2.200000e+01 2.305845e-30
-2.180000e+01 7.530939e-30
-2.160000e+01 2.534052e-29
-2.140000e+01 8.213616e-29
-2.120000e+01 3.418358e-28
-2.100000e+01 1.714050e-27
-2.080000e+01 6.251040e-27
-2.060000e+01 1.466424e-26
-2.040000e+01 5.619588e-26
-2.020000e+01 3.841097e-25
-2.000000e+01 1.636623e-24
-1.980000e+01 4.436045e-24
-1.960000e+01 1.614224e-23
-1.940000e+01 9.921211e-23
-1.920000e+01 5.278301e-22
-1.900000e+01 2.269733e-21
-1.880000e+01 9.297644e-21
-1.860000e+01 4.122449e-20
-1.840000e+01 1.890380e-19
-1.820000e+01 8.140669e-19
-1.800000e+01 3.289368e-18
-1.780000e+01 1.317082e-17
-1.760000e+01 5.282118e-17
-1.740000e+01 2.058215e-16
-1.720000e+01 7.725301e-16
-1.700000e+01 2.832491e-15
-1.680000e+01 1.020253e-14
-1.660000e+01 3.587789e-14
-1.640000e+01 1.227134e-13
-1.620000e+01 4.090954e-13
-1.600000e+01 1.330978e-12
-1.580000e+01 4.220531e-12
-1.560000e+01 1.303815e-11
-1.540000e+01 3.924671e-11
-1.520000e+01 1.150695e-10
-1.500000e+01 3.285035e-10
-1.480000e+01 9.128697e-10
-1.460000e+01 2.467720e-09
-1.440000e+01 6.485465e-09
-1.420000e+01 1.656437e-08
-1.400000e+01 4.110044e-08
-1.380000e+01 9.904072e-08
-1.360000e+01 2.317170e-07
-1.340000e+01 5.261857e-07
-1.320000e+01 1.159274e-06
-1.300000e+01 2.476809e-06
-1.280000e+01 5.128750e-06
-1.260000e+01 1.028673e-05
-1.240000e+01 1.997176e-05
-1.220000e+01 3.751114e-05
-1.200000e+01 6.811866e-05
-1.180000e+01 1.195455e-04
-1.160000e+01 2.026848e-04
-1.140000e+01 3.319494e-04
-1.120000e+01 5.252044e-04
-1.100000e+01 8.030752e-04
-1.080000e+01 1.187563e-03
-1.060000e+01 1.700104e-03
-1.040000e+01 2.359382e-03
-1.020000e+01 3.179348e-03
-1.000000e+01 4.167848e-03
-9.800000e+00 5.326113e-03
-9.600000e+00 6.649115e-03
-9.400000e+00 8.126627e-03
-9.200000e+00 9.744669e-03
-9.000000e+00 1.148704e-02
-8.800000e+00 1.333670e-02
-8.600000e+00 1.527688e-02
-8.400000e+00 1.729181e-02
-8.200000e+00 1.936721e-02
-8.000000e+00 2.149041e-02
-7.800000e+00 2.365040e-02
-7.600000e+00 2.583769e-02
-7.400000e+00 2.804403e-02
-7.200000e+00 3.026228e-02
-7.000000e+00 3.248611e-02
-6.800000e+00 3.470984e-02
-6.600000e+00 3.692821e-02
-6.400000e+00 3.913631e-02
-6.200000e+00 4.132946e-02
-6.000000e+00 4.350310e-02
-5.800000e+00 4.565284e-02
-5.600000e+00 4.777431e-02
-5.400000e+00 4.986326e-02
-5.200000e+00 5.191549e-02
-5.000000e+00 5.392689e-02
-4.800000e+00 5.589342e-02
-4.600000e+00 5.781116e-02
-4.400000e+00 5.967628e-02
-4.200000e+00 6.148510e-02
-4.000000e+00 6.323405e-02
-3.800000e+00 6.491971e-02
-3.600000e+00 6.653881e-02
-3.400000e+00 6.808824e-02
-3.200000e+00 6.956504e-02
-3.000000e+00 7.096639e-02
-2.800000e+00 7.228969e-02
-2.600000e+00 7.353247e-02
-2.400000e+00 7.469242e-02
-2.200000e+00 7.576741e-02
-2.000000e+00 7.675550e-02
-1.800000e+00 7.765488e-02
-1.600000e+00 7.846395e-02
-1.400000e+00 7.918124e-02
-1.200000e+00 7.980548e-02
-1.000000e+00 8.033557e-02
-8.000000e-01 8.077056e-02
-6.000000e-01 8.110968e-02
-4.000000e-01 8.135232e-02
-2.000000e-01 8.149809e-02
0.000000e+00 8.154671e-02
2.000000e-01 8.149809e-02
4.000000e-01 8.135232e-02
6.000000e-01 8.110968e-02
8.000000e-01 8.077056e-02
1.000000e+00 8.033557e-02
1.200000e+00 7.980548e-02
1.400000e+00 7.918124e-02
1.600000e+00 7.846395e-02
1.800000e+00 7.765488e-02
2.000000e+00 7.675550e-02
2.200000e+00 7.576741e-02
2.400000e+00 7.469242e-02
2.600000e+00 7.353247e-02
2.800000e+00 7.228969e-02
3.000000e+00 7.096639e-02
3.200000e+00 6.956504e-02
3.400000e+00 6.808824e-02
3.600000e+00 6.653881e-02
3.800000e+00 6.491971e-02
4.000000e+00 6.323405e-02
4.200000e+00 6.148510e-02
4.400000e+00 5.967628e-02
4.600000e+00 5.781116e-02
4.800000e+00 5.589342e-02
5.000000e+00 5.392689e-02
5.200000e+00 5.191549e-02
5.400000e+00 4.986326e-02
5.600000e+00 4.777431e-02
5.800000e+00 4.565284e-02
6.000000e+00 4.350310e-02
6.200000e+00 4.132946e-02
6.400000e+00 3.913631e-02
6.600000e+00 3.692821e-02
6.800000e+00 3.470984e-02
7.000000e+00 3.248611e-02
7.200000e+00 3.026228e-02
7.400000e+00 2.804403e-02
7.600000e+00 2.583769e-02
7.800000e+00 2.365040e-02
8.000000e+00 2.149041e-02
8.200000e+00 1.936721e-02
8.400000e+00 1.729181e-02
8.600000e+00 1.527688e-02
8.800000e+00 1.333670e-02
9.000000e+00 1.148704e-02
9.200000e+00 9.744669e-03
9.400000e+00 8.126627e-03
9.600000e+00 6.649115e-03
9.800000e+00 5.326113e-03
1.000000e+01 4.167848e-03
1.020000e+01 3.179348e-03
1.040000e+01 2.359382e-03
1.060000e+01 1.700104e-03
1.080000e+01 1.187563e-03
1.100000e+01 8.030752e-04
1.120000e+01 5.252044e-04
1.140000e+01 3.319494e-04
1.160000e+01 2.026848e-04
1.180000e+01 1.195455e-04
1.200000e+01 6.811866e-05
1.220000e+01 3.751114e-05
1.240000e+01 1.997176e-05
1.260000e+01 1.028673e-05
1.280000e+01 5.128750e-06
1.300000e+01 2.476809e-06
1.320000e+01 1.159274e-06
1.340000e+01 5.261857e-07
1.360000e+01 2.317170e-07
1.380000e+01 9.904072e-08
1.400000e+01 4.110044e-08
1.420000e+01 1.656437e-08
1.440000e+01 6.485465e-09
1.460000e+01 2.467720e-09
1.480000e+01 9.128697e-10
1.500000e+01 3.285035e-10
1.520000e+01 1.150695e-10
1.540000e+01 3.924671e-11
1.560000e+01 1.303815e-11
1.580000e+01 4.220531e-12
1.600000e+01 1.330978e-12
1.620000e+01 4.090954e-13
1.640000e+01 1.227134e-13
1.660000e+01 3.587789e-14
1.680000e+01 1.020253e-14
1.700000e+01 2.832491e-15
1.720000e+01 7.725301e-16
1.740000e+01 2.058215e-16
1.760000e+01 5.282118e-17
1.780000e+01 1.317082e-17
1.800000e+01 3.289368e-18
1.820000e+01 8.140669e-19
1.840000e+01 1.890380e-19
1.860000e+01 4.122449e-20
1.880000e+01 9.297644e-21
1.900000e+01 2.269733e-21
1.920000e+01 5.278301e-22
1.940000e+01 9.921211e-23
1.960000e+01 1.614224e-23
1.980000e+01 4.436045e-24
2.000000e+01 1.636623e-24
2.020000e+01 3.841097e-25
2.040000e+01 5.619588e-26
2.060000e+01 1.466424e-26
2.080000e+01 6.251040e-27
2.100000e+01 1.714050e-27
2.120000e+01 3.418358e-28
2.140000e+01 8.213616e-29
2.160000e+01 2.534052e-29
2.180000e+01 7.530939e-30
2.200000e+01 2.305845e-30
2.220000e+01 8.079295e-31
2.240000e+01 2.883537e-31
2.260000e+01 9.407042e-32
2.280000e+01 2.798551e-32
2.300000e+01 7.797104e-33
2.320000e+01 2.044649e-33
2.340000e+01 5.032109e-34
2.360000e+01 1.182215e-34
2.380000e+01 2.747882e-35
2.400000e+01 6.531576e-36
2.420000e+01 1.606872e-36
2.440000e+01 4.045521e-37
2.460000e+01 1.015550e-37
2.480000e+01 2.526413e-38
2.500000e+01 5.550930e-39
2.520000e+01 1.956957e-39
2.540000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/real2dXZ/real2dXZ-den1d_z.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 1.548453e-55
-1.240000e+01 1.443615e-53
-1.220000e+01 1.202369e-51
-1.200000e+01 9.125687e-50
-1.180000e+01 6.315482e-48
-1.160000e+01 3.989945e-46
-1.140000e+01 2.306029e-44
-1.120000e+01 1.223103e-42
-1.100000e+01 5.977182e-41
-1.080000e+01 2.702914e-39
-1.060000e+01 1.135178e-37
-1.040000e+01 4.436394e-36
-1.020000e+01 1.612368e-34
-1.000000e+01 5.432161e-33
-9.800000e+00 1.688019e-31
-9.600000e+00 4.811359e-30
-9.400000e+00 1.251840e-28
-9.200000e+00 2.963666e-27
-9.000000e+00 6.376656e-26
-8.800000e+00 1.247752e-24
-8.600000e+00 2.224249e-23
-8.400000e+00 3.617029e-22
-8.200000e+00 5.361891e-21
-8.000000e+00 7.215229e-20
-7.800000e+00 8.742554e-19
-7.600000e+00 9.432500e-18
-7.400000e+00 8.945554e-17
-7.200000e+00 7.357984e-16
-7.000000e+00 5.180519e-15
-6.800000e+00 3.083172e-14
-6.600000e+00 1.533081e-13
-6.400000e+00 6.306703e-13
-6.200000e+00 2.135081e-12
-6.000000e+00 5.981853e-12
-5.800000e+00 1.425230e-11
-5.600000e+00 3.050952e-11
-5.400000e+00 6.233559e-11
-5.200000e+00 1.257097e-10
-5.000000e+00 2.656249e-10
-4.800000e+00 6.975186e-10
-4.600000e+00 2.569546e-09
-4.400000e+00 1.218102e-08
-4.200000e+00 6.831269e-08
-4.000000e+00 4.340187e-07
-3.800000e+00 2.849376e-06
-3.600000e+00 1.746760e-05
-3.400000e+00 9.407925e-05
-3.200000e+00 4.325637e-04
-3.000000e+00 1.669227e-03
-2.800000e+00 5.324977e-03
-2.600000e+00 1.389231e-02
-2.400000e+00 2.973956e-02
-2.200000e+00 5.344673e-02
-2.000000e+00 8.351815e-02
-1.800000e+00 1.175216e-01
-1.600000e+00 1.531113e-01
-1.400000e+00 1.883575e-01
-1.200000e+00 2.217132e-01
-1.000000e+00 2.519254e-01
-8.000000e-01 2.779781e-01
-6.000000e-01 2.990617e-01
-4.000000e-01 3.145574e-01
-2.000000e-01 3.240283e-01
0.000000e+00 3.272141e-01
2.000000e-01 3.240283e-01
4.000000e-01 3.145574e-01
6.000000e-01 2.990617e-01
8.000000e-01 2.779781e-01
1.000000e+00 2.519254e-01
1.200000e+00 2.217132e-01
1.400000e+00 1.883575e-01
1.600000e+00 1.531113e-01
1.800000e+00 1.175216e-01
2.000000e+00 8.351815e-02
2.200000e+00 5.344673e-02
2.400000e+00 2.973956e-02
2.600000e+00 1.389231e-02
2.800000e+00 5.324977e-03
3.000000e+00 1.669227e-03
3.200000e+00 4.325637e-04
3.400000e+00 9.407925e-05
3.600000e+00 1.746760e-05
3.800000e+00 2.849376e-06
4.000000e+00 4.340187e-07
4.200000e+00 6.831269e-08
4.400000e+00 1.218102e-08
4.600000e+00 2.569546e-09
4.800000e+00 6.975186e-10
5.000000e+00 2.656249e-10
5.200000e+00 1.257097e-10
5.400000e+00 6.233559e-11
5.600000e+00 3.050952e-11
5.800000e+00 1.425230e-11
6.000000e+00 5.981853e-12
6.200000e+00 2.135081e-12
6.400000e+00 6.306703e-13
6.600000e+00 1.533081e-13
6.800000e+00 3.083172e-14
7.000000e+00 5.180519e-15
7.200000e+00 7.357984e-16
7.400000e+00 8.945554e-17
7.600000e+00 9.432500e-18
7.800000e+00 8.742554e-19
8.000000e+00 7.215229e-20
8.200000e+00 5.361891e-21
8.400000e+00 3.617029e-22
8.600000e+00 2.224249e-23
8.800000e+00 1.247752e-24
9.000000e+00 6.376656e-26
9.200000e+00 2.963666e-27
9.400000e+00 1.251840e-28
9.600000e+00 4.811359e-30
9.800000e+00 1.688019e-31
1.000000e+01 5.432161e-33
1.020000e+01 1.612368e-34
1.040000e+01 4.436394e-36
1.060000e+01 1.135178e-37
1.080000e+01 2.702914e-39
1.100000e+01 5.977182e-41
1.120000e+01 1.223103e-42
1.140000e+01 2.306029e-44
1.160000e+01 3.989945e-46
1.180000e+01 6.315482e-48
1.200000e+01 9.125653e-50
1.220000e+01 1.202036e-51
1.240000e+01 1.411496e-53
1.260000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/real2dXZ/real2dXZ-dyna.txt <==
0.000000e+00   1.093369e+00   4.329912e+00   4.465825e+00
1.000000e-02   1.093357e+00   4.329912e+00   4.465822e+00
2.000000e-02   1.093343e+00   4.329912e+00   4.465818e+00
3.000000e-02   1.093330e+00   4.329911e+00   4.465815e+00
4.000000e-02   1.093316e+00   4.329911e+00   4.465811e+00
5.000000e-02   1.093302e+00   4.329911e+00   4.465807e+00
6.000000e-02   1.093287e+00   4.329910e+00   4.465803e+00
7.000000e-02   1.093272e+00   4.329910e+00   4.465799e+00
8.000000e-02   1.093257e+00   4.329910e+00   4.465795e+00
9.000000e-02   1.093241e+00   4.329909e+00   4.465791e+00
1.000000e-01   1.093225e+00   4.329909e+00   4.465787e+00
1.100000e-01   1.093209e+00   4.329908e+00   4.465782e+00
1.200000e-01   1.093192e+00   4.329908e+00   4.465778e+00
1.300000e-01   1.093175e+00   4.329907e+00   4.465773e+00
1.400000e-01   1.093158e+00   4.329907e+00   4.465769e+00
1.500000e-01   1.093141e+00   4.329906e+00   4.465764e+00
1.600000e-01   1.093123e+00   4.329906e+00   4.465759e+00
1.700000e-01   1.093105e+00   4.329905e+00   4.465754e+00
1.800000e-01   1.093087e+00   4.329905e+00   4.465749e+00
1.900000e-01   1.093069e+00   4.329904e+00   4.465744e+00
2.000000e-01   1.093051e+00   4.329904e+00   4.465739e+00
2.100000e-01   1.093032e+00   4.329903e+00   4.465734e+00
2.200000e-01   1.093013e+00   4.329902e+00   4.465729e+00
2.300000e-01   1.092995e+00   4.329902e+00   4.465724e+00
2.400000e-01   1.092976e+00   4.329901e+00   4.465718e+00
2.500000e-01   1.092957e+00   4.329901e+00   4.465713e+00
2.600000e-01   1.092938e+00   4.329900e+00   4.465708e+00
2.700000e-01   1.092919e+00   4.329899e+00   4.465702e+00
2.800000e-01   1.092900e+00   4.329898e+00   4.465697e+00
2.900000e-01   1.092880e+00   4.329898e+00   4.465692e+00
3.000000e-01   1.092861e+00   4.329897e+00   4.465686e+00
3.100000e-01   1.092842e+00   4.329896e+00   4.465681e+00
3.200000e-01   1.092823e+00   4.329896e+00   4.465676e+00
3.300000e-01   1.092804e+00   4.329895e+00   4.465670e+00
3.400000e-01   1.092785e+00   4.329894e+00   4.465665e+00
3.500000e-01   1.092766e+00   4.329893e+00   4.465659e+00
3.600000e-01   1.092747e+00   4.329893e+00   4.465654e+00
3.700000e-01   1.092728e+00   4.329892e+00   4.465649e+00
3.800000e-01   1.092710e+00   4.329891e+00   4.465643e+00
3.900000e-01   1.092691e+00   4.329890e+00   4.465638e+00
4.000000e-01   1.092673e+00   4.329889e+00   4.465633e+00
4.100000e-01   1.092655e+00   4.329889e+00   4.465628e+00
4.200000e-01   1.092637e+00   4.329888e+00   4.465622e+00
4.300000e-01   1.092619e+00   4.329887e+00   4.465617e+00
4.400000e-01   1.092601e+00   4.329886e+00   4.465612e+00
4.500000e-01   1.092584e+00   4.329886e+00   4.465607e+00
4.600000e-01   1.092566e+00   4.329885e+00   4.465602e+00
4.700000e-01   1.092549e+00   4.329884e+00   4.465597e+00
4.800000e-01   1.092533e+00   4.329883e+00   4.465593e+00
4.900000e-01   1.092516e+00   4.329883e+00   4.465588e+00
5.000000e-01   1.092500e+00   4.329882e+00   4.465583e+00
5.100000e-01   1.092484e+00   4.329881e+00   4.465579e+00
5.200000e-01   1.092469e+00   4.329880e+00   4.465574e+00
5.300000e-01   1.092453e+00   4.329880e+00   4.465570e+00
5.400000e-01   1.092439e+00   4.329879e+00   4.465565e+00
5.500000e-01   1.092424e+00   4.329878e+00   4.465561e+00
5.600000e-01   1.092410e+00   4.329878e+00   4.465557e+00
5.700000e-01   1.092396e+00   4.329877e+00   4.465553e+00
5.800000e-01   1.092382e+00   4.329877e+00   4.465549e+00
5.900000e-01   1.092369e+00   4.329876e+00   4.465546e+00
6.000000e-01   1.092356e+00   4.329876e+00   4.465542e+00
6.100000e-01   1.092344e+00   4.329875e+00   4.465538e+00
6.200000e-01   1.092332e+00   4.329874e+00   4.465535e+00
6.300000e-01   1.092321e+00   4.329874e+00   4.465532e+00
6.400000e-01   1.092310e+00   4.329874e+00   4.465529e+00
6.500000e-01   1.092299e+00   4.329873e+00   4.465526e+00
6.600000e-01   1.092289e+00   4.329873e+00   4.465523e+00
6.700000e-01   1.092279e+00   4.329872e+00   4.465520e+00
6.800000e-01   1.092270e+00   4.329872e+00   4.465517e+00
6.900000e-01   1.092261e+00   4.329872e+00   4.465515e+00
7.000000e-01   1.092253e+00   4.329872e+00   4.465513e+00
7.100000e-01   1.092245e+00   4.329871e+00   4.465511e+00
7.200000e-01   1.092238e+00   4.329871e+00   4.465509e+00
7.300000e-01   1.092231e+00   4.329871e+00   4.465507e+00
7.400000e-01   1.092225e+00   4.329871e+00   4.465505e+00
7.500000e-01   1.092219e+00   4.329871e+00   4.465504e+00
7.600000e-01   1.092214e+00   4.329871e+00   4.465502e+00
7.700000e-01   1.092209e+00   4.329871e+00   4.465501e+00
7.800000e-01   1.092205e+00   4.329871e+00   4.465500e+00
7.900000e-01   1.092201e+00   4.329871e+00   4.465499e+00
8.000000e-01   1.092198e+00   4.329871e+00   4.465499e+00
8.100000e-01   1.092195e+00   4.329871e+00   4.465498e+00
8.200000e-01   1.092193e+00   4.329871e+00   4.465498e+00
8.300000e-01   1.092192e+00   4.329871e+00   4.465498e+00
8.400000e-01   1.092191e+00   4.329872e+00   4.465498e+00
8.500000e-01   1.092191e+00   4.329872e+00   4.465498e+00
8.600000e-01   1.092191e+00   4.329872e+00   4.465498e+00
8.700000e-01   1.092192e+00   4.329873e+00   4.465499e+00
8.800000e-01   1.092193e+00   4.329873e+00   4.465500e+00
8.900000e-01   1.092195e+00   4.329874e+00   4.465501e+00
9.000000e-01   1.092197e+00   4.329874e+00   4.465502e+00
9.100000e-01   1.092200e+00   4.329875e+00   4.465503e+00
9.200000e-01   1.092204e+00   4.329875e+00   4.465504e+00
9.300000e-01   1.092208e+00   4.329876e+00   4.465506e+00
9.400000e-01   1.092213e+00   4.329877e+00   4.465508e+00
9.500000e-01   1.092218e+00   4.329877e+00   4.465510e+00
9.600000e-01   1.092224e+00   4.329878e+00   4.465512e+00
9.700000e-01   1.092230e+00   4.329879e+00   4.465514e+00
9.800000e-01   1.092237e+00   4.329880e+00   4.465517e+00
9.900000e-01   1.092245e+00   4.329880e+00   4.465519e+00
1.000000e+00   1.092275e+00   4.329884e+00   4.465530e+00
1.010000e+00   1.092327e+00   4.329890e+00   4.465549e+00
1.020000e+00   1.092402e+00   4.329899e+00   4.465576e+00
1.030000e+00   1.092499e+00   4.329911e+00   4.465611e+00
1.040000e+00   1.092619e+00   4.329925e+00   4.465654e+00
1.050000e+00   1.092761e+00   4.329942e+00   4.465706e+00
1.060000e+00   1.092925e+00   4.329962e+00   4.465765e+00
1.070000e+00   1.093111e+00   4.329984e+00   4.465832e+00
1.080000e+00   1.093319e+00   4.330009e+00   4.465907e+00
1.090000e+00   1.093548e+00   4.330037e+00   4.465990e+00
1.100000e+00   1.093798e+00   4.330067e+00   4.466081e+00
1.110000e+00   1.094070e+00   4.330100e+00   4.466179e+00
1.120000e+00   1.094363e+00   4.330135e+00   4.466285e+00
1.130000e+00   1.094676e+00   4.330173e+00   4.466399e+00
1.140000e+00   1.095010e+00   4.330214e+00   4.466520e+00
1.150000e+00   1.095364e+00   4.330257e+00   4.466648e+00
1.160000e+00   1.095737e+00   4.330303e+00   4.466784e+00
1.170000e+00   1.096130e+00   4.330351e+00   4.466927e+00
1.180000e+00   1.096542e+00   4.330401e+00   4.467077e+00
1.190000e+00   1.096973e+00   4.330454e+00   4.467234e+00
1.200000e+00   1.097422e+00   4.330509e+00   4.467398e+00
1.210000e+00   1.097888e+00   4.330567e+00   4.467569e+00
1.220000e+00   1.098373e+00   4.330627e+00   4.467746e+00
1.230000e+00   1.098874e+00   4.330690e+00   4.467930e+00
1.240000e+00   1.099392e+00   4.330754e+00   4.468120e+00
1.250000e+00   1.099926e+00   4.330821e+00   4.468317e+00
1.260000e+00   1.100476e+00   4.330891e+00   4.468519e+00
1.270000e+00   1.101041e+00   4.330962e+00   4.468727e+00
1.280000e+00   1.101621e+00   4.331036e+00   4.468942e+00
1.290000e+00   1.102215e+00   4.331111e+00   4.469161e+00
1.300000e+00   1.102823e+00   4.331189e+00   4.469387e+00
1.310000e+00   1.103444e+00   4.331269e+00   4.469617e+00
1.320000e+00   1.104077e+00   4.331351e+00   4.469853e+00
1.330000e+00   1.104723e+00   4.331435e+00   4.470094e+00
1.340000e+00   1.105380e+00   4.331521e+00   4.470340e+00
1.350000e+00   1.106048e+00   4.331608e+00   4.470590e+00
1.360000e+00   1.106726e+00   4.331698e+00   4.470844e+00
1.370000e+00   1.107414e+00   4.331789e+00   4.471103e+00
1.380000e+00   1.108111e+00   4.331883e+00   4.471366e+00
1.390000e+00   1.108817e+00   4.331978e+00   4.471633e+00
1.400000e+00   1.109530e+00   4.332075e+00   4.471904e+00
1.410000e+00   1.110251e+00   4.332173e+00   4.472178e+00
1.420000e+00   1.110979e+00   4.332273e+00   4.472456e+00
1.430000e+00   1.111712e+00   4.332375e+00   4.472737e+00
1.440000e+00   1.112452e+00   4.332478e+00   4.473021e+00
1.450000e+00   1.113196e+00   4.332583e+00   4.473307e+00
1.460000e+00   1.113944e+00   4.332689e+00   4.473596e+00
1.470000e+00   1.114695e+00   4.332797e+00   4.473888e+00
1.480000e+00   1.115450e+00   4.332906e+00   4.474181e+00
1.490000e+00   1.116207e+00   4.333016e+00   4.474477e+00
1.500000e+00   1.116965e+00   4.333128e+00   4.474774e+00
1.510000e+00   1.117724e+00   4.333241e+00   4.475074e+00
1.520000e+00   1.118484e+00   4.333355e+00   4.475374e+00
1.530000e+00   1.119243e+00   4.333470e+00   4.475676e+00
1.540000e+00   1.120002e+00   4.333587e+00   4.475978e+00
1.550000e+00   1.120758e+00   4.333705e+00   4.476282e+00
1.560000e+00   1.121513e+00   4.333823e+00   4.476585e+00
1.570000e+00   1.122265e+00   4.333943e+00   4.476890e+00
1.580000e+00   1.123013e+00   4.334064e+00   4.477194e+00
1.590000e+00   1.123757e+00   4.334186e+00   4.477499e+00
1.600000e+00   1.124496e+00   4.334309e+00   4.477803e+00
1.610000e+00   1.125230e+00   4.334432e+00   4.478107e+00
1.620000e+00   1.125958e+00   4.334556e+00   4.478411e+00
1.630000e+00   1.126679e+00   4.334682e+00   4.478713e+00
1.640000e+00   1.127394e+00   4.334808e+00   4.479015e+00
1.650000e+00   1.128100e+00   4.334934e+00   4.479315e+00
1.660000e+00   1.128798e+00   4.335062e+00   4.479614e+00
1.670000e+00   1.129487e+00   4.335190e+00   4.479912e+00
1.680000e+00   1.130167e+00   4.335318e+00   4.480208e+00
1.690000e+00   1.130836e+00   4.335448e+00   4.480502e+00
1.700000e+00   1.131495e+00   4.335577e+00   4.480794e+00
1.710000e+00   1.132143e+00   4.335708e+00   4.481083e+00
1.720000e+00   1.132779e+00   4.335839e+00   4.481371e+00
1.730000e+00   1.133403e+00   4.335970e+00   4.481655e+00
1.740000e+00   1.134014e+00   4.336102e+00   4.481937e+00
1.750000e+00   1.134611e+00   4.336234e+00   4.482217e+00
1.760000e+00   1.135195e+00   4.336366e+00   4.482493e+00
1.770000e+00   1.135765e+00   4.336499e+00   4.482765e+00
1.780000e+00   1.136321e+00   4.336632e+00   4.483035e+00
1.790000e+00   1.136861e+00   4.336765e+00   4.483301e+00
1.800000e+00   1.137385e+00   4.336899e+00   4.483563e+00
1.810000e+00   1.137894e+00   4.337033e+00   4.483822e+00
1.820000e+00   1.138386e+00   4.337167e+00   4.484076e+00
1.830000e+00   1.138861e+00   4.337301e+00   4.484327e+00
1.840000e+00   1.139320e+00   4.337435e+00   4.484573e+00
1.850000e+00   1.139760e+00   4.337570e+00   4.484815e+00
1.860000e+00   1.140183e+00   4.337704e+00   4.485053e+00
1.870000e+00   1.140587e+00   4.337839e+00   4.485286e+00
1.880000e+00   1.140973e+00   4.337974e+00   4.485514e+00
1.890000e+00   1.141340e+00   4.338109e+00   4.485738e+00
1.900000e+00   1.141688e+00   4.338244e+00   4.485957e+00
1.910000e+00   1.142016e+00   4.338378e+00   4.486171e+00
1.920000e+00   1.142325e+00   4.338513e+00   4.486380e+00
1.930000e+00   1.142613e+00   4.338648e+00   4.486583e+00
1.940000e+00   1.142882e+00   4.338783e+00   4.486782e+00
1.950000e+00   1.143130e+00   4.338917e+00   4.486975e+00
1.960000e+00   1.143357e+00   4.339052e+00   4.487164e+00
1.970000e+00   1.143563e+00   4.339186e+00   4.487346e+00
1.980000e+00   1.143749e+00   4.339321e+00   4.487523e+00
1.990000e+00   1.143913e+00   4.339455e+00   4.487695e+00
2.000000e+00   1.144056e+00   4.339589e+00   4.487861e+00
2.010000e+00   1.144177e+00   4.339724e+00   4.488022e+00
2.020000e+00   1.144277e+00   4.339858e+00   4.488177e+00
2.030000e+00   1.144356e+00   4.339991e+00   4.488327e+00
2.040000e+00   1.144412e+00   4.340125e+00   4.488470e+00
2.050000e+00   1.144447e+00   4.340259e+00   4.488608e+00
2.060000e+00   1.144461e+00   4.340392e+00   4.488741e+00
2.070000e+00   1.144452e+00   4.340525e+00   4.488867e+00
2.080000e+00   1.144422e+00   4.340658e+00   4.488988e+00
2.090000e+00   1.144370e+00   4.340791e+00   4.489104e+00
2.100000e+00   1.144296e+00   4.340924e+00   4.489213e+00
2.110000e+00   1.144201e+00   4.341057e+00   4.489317e+00
2.120000e+00   1.144084e+00   4.341189e+00   4.489415e+00
2.130000e+00   1.143945e+00   4.341321e+00   4.489508e+00
2.140000e+00   1.143785e+00   4.341454e+00   4.489595e+00
2.150000e+00   1.143604e+00   4.341586e+00   4.489677e+00
2.160000e+00   1.143402e+00   4.341718e+00   4.489753e+00
2.170000e+00   1.143178e+00   4.341849e+00   4.489823e+00
2.180000e+00   1.142934e+00   4.341981e+00   4.489888e+00
2.190000e+00   1.142669e+00   4.342112e+00   4.489948e+00
2.200000e+00   1.142384e+00   4.342244e+00   4.490003e+00
2.210000e+00   1.142079e+00   4.342375e+00   4.490052e+00
2.220000e+00   1.141753e+00   4.342506e+00   4.490096e+00
2.230000e+00   1.141408e+00   4.342637e+00   4.490135e+00
2.240000e+00   1.141043e+00   4.342769e+00   4.490169e+00
2.250000e+00   1.140659e+00   4.342900e+00   4.490198e+00
2.260000e+00   1.140257e+00   4.343031e+00   4.490223e+00
2.270000e+00   1.139835e+00   4.343162e+00   4.490243e+00
2.280000e+00   1.139396e+00   4.343293e+00   4.490258e+00
2.290000e+00   1.138939e+00   4.343424e+00   4.490268e+00
2.300000e+00   1.138464e+00   4.343555e+00   4.490275e+00
2.310000e+00   1.137972e+00   4.343686e+00   4.490277e+00
2.320000e+00   1.137463e+00   4.343817e+00   4.490275e+00
2.330000e+00   1.136937e+00   4.343948e+00   4.490269e+00
2.340000e+00   1.136396e+00   4.344080e+00   4.490259e+00
2.350000e+00   1.135839e+00   4.344211e+00   4.490245e+00
2.360000e+00   1.135268e+00   4.344343e+00   4.490228e+00
2.370000e+00   1.134681e+00   4.344475e+00   4.490207e+00
2.380000e+00   1.134080e+00   4.344607e+00   4.490183e+00
2.390000e+00   1.133466e+00   4.344739e+00   4.490156e+00
2.400000e+00   1.132838e+00   4.344872e+00   4.490126e+00
2.410000e+00   1.132198e+00   4.345005e+00   4.490093e+00
2.420000e+00   1.131546e+00   4.345138e+00   4.490058e+00
2.430000e+00   1.130881e+00   4.345271e+00   4.490020e+00
2.440000e+00   1.130206e+00   4.345405e+00   4.489979e+00
2.450000e+00   1.129520e+00   4.345540e+00   4.489937e+00
2.460000e+00   1.128824e+00   4.345674e+00   4.489892e+00
2.470000e+00   1.128119e+00   4.345810e+00   4.489846e+00
2.480000e+00   1.127405e+00   4.345945e+00   4.489798e+00
2.490000e+00   1.126682e+00   4.346082e+00   4.489748e+00
2.500000e+00   1.125951e+00   4.346218e+00   4.489697e+00
2.510000e+00   1.125214e+00   4.346356e+00   4.489645e+00
2.520000e+00   1.124470e+00   4.346494e+00   4.489593e+00
2.530000e+00   1.123719e+00   4.346633e+00   4.489539e+00
2.540000e+00   1.122964e+00   4.346772e+00   4.489485e+00
2.550000e+00   1.122204e+00   4.346912e+00   4.489431e+00
2.560000e+00   1.121440e+00   4.347053e+00   4.489376e+00
2.570000e+00   1.120672e+00   4.347195e+00   4.489321e+00
2.580000e+00   1.119901e+00   4.347337e+00   4.489267e+00
2.590000e+00   1.119128e+00   4.347481e+00   4.489213e+00
2.600000e+00   1.118354e+00   4.347625e+00   4.489160e+00
2.610000e+00   1.117579e+00   4.347770e+00   4.489108e+00
2.620000e+00   1.116803e+00   4.347916e+00   4.489056e+00
2.630000e+00   1.116028e+00   4.348064e+00   4.489006e+00
2.640000e+00   1.115254e+00   4.348212e+00   4.488957e+00
2.650000e+00   1.114481e+00   4.348361e+00   4.488910e+00
2.660000e+00   1.113711e+00   4.348512e+00   4.488865e+00
2.670000e+00   1.112943e+00   4.348664e+00   4.488821e+00
2.680000e+00   1.112180e+00   4.348816e+00   4.488780e+00
2.690000e+00   1.111420e+00   4.348971e+00   4.488741e+00
2.700000e+00   1.110665e+00   4.349126e+00   4.488705e+00
2.710000e+00   1.109916e+00   4.349283e+00   4.488672e+00
2.720000e+00   1.109173e+00   4.349441e+00   4.488641e+00
2.730000e+00   1.108436e+00   4.349600e+00   4.488614e+00
2.740000e+00   1.107707e+00   4.349761e+00   4.488590e+00
2.750000e+00   1.106986e+00   4.349924e+00   4.488569e+00
2.760000e+00   1.106274e+00   4.350087e+00   4.488552e+00
2.770000e+00   1.105570e+00   4.350253e+00   4.488539e+00
2.780000e+00   1.104877e+00   4.350420e+00   4.488530e+00
2.790000e+00   1.104194e+00   4.350588e+00   4.488526e+00
2.800000e+00   1.103521e+00   4.350758e+00   4.488525e+00
2.810000e+00   1.102861e+00   4.350930e+00   4.488529e+00
2.820000e+00   1.102212e+00   4.351104e+00   4.488538e+00
2.830000e+00   1.101576e+00   4.351279e+00   4.488552e+00
2.840000e+00   1.100953e+00   4.351456e+00   4.488571e+00
2.850000e+00   1.100344e+00   4.351635e+00   4.488595e+00
2.860000e+00   1.099750e+00   4.351816e+00   4.488624e+00
2.870000e+00   1.099169e+00   4.351998e+00   4.488659e+00
2.880000e+00   1.098605e+00   4.352182e+00   4.488700e+00
2.890000e+00   1.098056e+00   4.352369e+00   4.488746e+00
2.900000e+00   1.097523e+00   4.352557e+00   4.488798e+00
2.910000e+00   1.097007e+00   4.352747e+00   4.488856e+00
2.920000e+00   1.096507e+00   4.352940e+00   4.488921e+00
2.930000e+00   1.096026e+00   4.353134e+00   4.488992e+00
2.940000e+00   1.095562e+00   4.353330e+00   4.489069e+00
2.950000e+00   1.095117e+00   4.353528e+00   4.489153e+00
2.960000e+00   1.094690e+00   4.353729e+00   4.489243e+00
2.970000e+00   1.094283e+00   4.353931e+00   4.489340e+00
2.980000e+00   1.093895e+00   4.354136e+00   4.489444e+00
2.990000e+00   1.093527e+00   4.354343e+00   4.489555e+00
3.000000e+00   1.093179e+00   4.354552e+00   4.489673e+00
3.010000e+00   1.092851e+00   4.354763e+00   4.489798e+00
3.020000e+00   1.092544e+00   4.354977e+00   4.489930e+00
3.030000e+00   1.092258e+00   4.355192e+00   4.490070e+00
3.040000e+00   1.091993e+00   4.355410e+00   4.490216e+00
3.050000e+00   1.091749e+00   4.355630e+00   4.490371e+00
3.060000e+00   1.091527e+00   4.355852e+00   4.490532e+00
3.070000e+00   1.091327e+00   4.356077e+00   4.490702e+00
3.080000e+00   1.091149e+00   4.356304e+00   4.490878e+00
3.090000e+00   1.090992e+00   4.356533e+00   4.491063e+00
3.100000e+00   1.090859e+00   4.356764e+00   4.491254e+00
3.110000e+00   1.090747e+00   4.356998e+00   4.491454e+00
3.120000e+00   1.090658e+00   4.357234e+00   4.491661e+00
3.130000e+00   1.090591e+00   4.357472e+00   4.491876e+00
3.140000e+00   1.090547e+00   4.357712e+00   4.492099e+00
3.150000e+00   1.090526e+00   4.357955e+00   4.492329e+00
3.160000e+00   1.090527e+00   4.358200e+00   4.492567e+00
3.170000e+00   1.090550e+00   4.358448e+00   4.492813e+00
3.180000e+00   1.090596e+00   4.358697e+00   4.493066e+00
3.190000e+00   1.090665e+00   4.358949e+00   4.493327e+00
3.200000e+00   1.090756e+00   4.359203e+00   4.493595e+00
3.210000e+00   1.090869e+00   4.359459e+00   4.493871e+00
3.220000e+00   1.091004e+00   4.359718e+00   4.494155e+00
3.230000e+00   1.091162e+00   4.359979e+00   4.494446e+00
3.240000e+00   1.091341e+00   4.360242e+00   4.494745e+00
3.250000e+00   1.091542e+00   4.360507e+00   4.495051e+00
3.260000e+00   1.091765e+00   4.360774e+00   4.495364e+00
3.270000e+00   1.092009e+00   4.361043e+00   4.495685e+00
3.280000e+00   1.092274e+00   4.361315e+00   4.496013e+00
3.290000e+00   1.092560e+00   4.361589e+00   4.496348e+00
3.300000e+00   1.092866e+00   4.361864e+00   4.496690e+00
3.310000e+00   1.093193e+00   4.362142e+00   4.497038e+00
3.320000e+00   1.093540e+00   4.362422e+00   4.497394e+00
3.330000e+00   1.093906e+00   4.362704e+00   4.497757e+00
3.340000e+00   1.094292e+00   4.362988e+00   4.498126e+00
3.350000e+00   1.094696e+00   4.363273e+00   4.498501e+00
3.360000e+00   1.095119e+00   4.363561e+00   4.498883e+00
3.370000e+00   1.095561e+00   4.363851e+00   4.499272e+00
3.380000e+00   1.096020e+00   4.364142e+00   4.499666e+00
3.390000e+00   1.096496e+00   4.364435e+00   4.500067e+00
3.400000e+00   1.096990e+00   4.364731e+00   4.500473e+00
3.410000e+00   1.097500e+00   4.365027e+00   4.500885e+00
3.420000e+00   1.098025e+00   4.365326e+00   4.501303e+00
3.430000e+00   1.098567e+00   4.365626e+00   4.501727e+00
3.440000e+00   1.099123e+00   4.365928e+00   4.502155e+00
3.450000e+00   1.099695e+00   4.366232e+00   4.502589e+00
3.460000e+00   1.100280e+00   4.366537e+00   4.503028e+00
3.470000e+00   1.100878e+00   4.366844e+00   4.503472e+00
3.480000e+00   1.101490e+00   4.367152e+00   4.503920e+00
3.490000e+00   1.102114e+00   4.367462e+00   4.504373e+00
3.500000e+00   1.102750e+00   4.367773e+00   4.504830e+00
3.510000e+00   1.103397e+00   4.368085e+00   4.505292e+00
3.520000e+00   1.104055e+00   4.368399e+00   4.505757e+00
3.530000e+00   1.104723e+00   4.368714e+00   4.506226e+00
3.540000e+00   1.105400e+00   4.369031e+00   4.506699e+00
3.550000e+00   1.106087e+00   4.369348e+00   4.507176e+00
3.560000e+00   1.106782e+00   4.369667e+00   4.507655e+00
3.570000e+00   1.107484e+00   4.369987e+00   4.508138e+00
3.580000e+00   1.108194e+00   4.370308e+00   4.508624e+00
3.590000e+00   1.108910e+00   4.370631e+00   4.509112e+00
3.600000e+00   1.109632e+00   4.370954e+00   4.509603e+00
3.610000e+00   1.110360e+00   4.371278e+00   4.510096e+00
3.620000e+00   1.111092e+00   4.371603e+00   4.510592e+00
3.630000e+00   1.111828e+00   4.371929e+00   4.511089e+00
3.640000e+00   1.112567e+00   4.372256e+00   4.511588e+00
3.650000e+00   1.113309e+00   4.372583e+00   4.512088e+00
3.660000e+00   1.114053e+00   4.372912e+00   4.512590e+00
3.670000e+00   1.114798e+00   4.373241e+00   4.513093e+00
3.680000e+00   1.115544e+00   4.373570e+00   4.513597e+00
3.690000e+00   1.116291e+00   4.373901e+00   4.514101e+00
3.700000e+00   1.117036e+00   4.374232e+00   4.514606e+00
3.710000e+00   1.117781e+00   4.374563e+00   4.515112e+00
3.720000e+00   1.118524e+00   4.374895e+00   4.515617e+00
3.730000e+00   1.119264e+00   4.375227e+00   4.516123e+00
3.740000e+00   1.120001e+00   4.375560e+00   4.516628e+00
3.750000e+00   1.120735e+00   4.375893e+00   4.517133e+00
3.760000e+00   1.121464e+00   4.376227e+00   4.517637e+00
3.770000e+00   1.122189e+00   4.376561e+00   4.518140e+00
3.780000e+00   1.122907e+00   4.376895e+00   4.518642e+00
3.790000e+00   1.123620e+00   4.377229e+00   4.519143e+00
3.800000e+00   1.124326e+00   4.377563e+00   4.519642e+00
3.810000e+00   1.125024e+00   4.377898e+00   4.520140e+00
3.820000e+00   1.125715e+00   4.378232e+00   4.520636e+00
3.830000e+00   1.126397e+00   4.378567e+00   4.521130e+00
3.840000e+00   1.127070e+00   4.378902e+00   4.521622e+00
3.850000e+00   1.127733e+00   4.379236e+00   4.522111e+00
3.860000e+00   1.128386e+00   4.379571e+00   4.522598e+00
3.870000e+00   1.129029e+00   4.379905e+00   4.523082e+00
3.880000e+00   1.129660e+00   4.380239e+00   4.523564e+00
3.890000e+00   1.130279e+00   4.380574e+00   4.524042e+00
3.900000e+00   1.130885e+00   4.380908e+00   4.524517e+00
3.910000e+00   1.131479e+00   4.381241e+00   4.524988e+00
3.920000e+00   1.132060e+00   4.381575e+00   4.525456e+00
3.930000e+00   1.132627e+00   4.381908e+00   4.525921e+00
3.940000e+00   1.133179e+00   4.382240e+00   4.526381e+00
3.950000e+00   1.133717e+00   4.382573e+00   4.526838e+00
3.960000e+00   1.134239e+00   4.382905e+00   4.527290e+00
3.970000e+00   1.134746e+00   4.383236e+00   4.527738e+00
3.980000e+00   1.135236e+00   4.383568e+00   4.528181e+00
3.990000e+00   1.135710e+00   4.383898e+00   4.528620e+00
4.000000e+00   1.136168e+00   4.384228e+00   4.529055e+00
4.010000e+00   1.136608e+00   4.384558e+00   4.529484e+00
4.020000e+00   1.137030e+00   4.384887e+00   4.529908e+00
4.030000e+00   1.137434e+00   4.385215e+00   4.530328e+00
4.040000e+00   1.137821e+00   4.385543e+00   4.530742e+00
4.050000e+00   1.138188e+00   4.385870e+00   4.531151e+00
4.060000e+00   1.138536e+00   4.386197e+00   4.531555e+00
4.070000e+00   1.138866e+00   4.386523e+00   4.531953e+00
4.080000e+00   1.139175e+00   4.386848e+00   4.532345e+00
4.090000e+00   1.139465e+00   4.387172e+00   4.532732e+00
4.100000e+00   1.139735e+00   4.387496e+00   4.533114e+00
4.110000e+00   1.139985e+00   4.387819e+00   4.533489e+00
4.120000e+00   1.140214e+00   4.388141e+00   4.533858e+00
4.130000e+00   1.140423e+00   4.388463e+00   4.534222e+00
4.140000e+00   1.140610e+00   4.388783e+00   4.534579e+00
4.150000e+00   1.140777e+00   4.389103e+00   4.534931e+00
4.160000e+00   1.140923e+00   4.389422e+00   4.535276e+00
4.170000e+00   1.141047e+00   4.389740e+00   4.535615e+00
4.180000e+00   1.141150e+00   4.390057e+00   4.535948e+00
4.190000e+00   1.141231e+00   4.390374e+00   4.536275e+00
4.200000e+00   1.141291e+00   4.390689e+00   4.536596e+00
4.210000e+00   1.141329e+00   4.391004e+00   4.536910e+00
4.220000e+00   1.141346e+00   4.391318e+00   4.537218e+00
4.230000e+00   1.141341e+00   4.391631e+00   4.537519e+00
4.240000e+00   1.141314e+00   4.391943e+00   4.537814e+00
4.250000e+00   1.141265e+00   4.392254e+00   4.538103e+00
4.260000e+00   1.141195e+00   4.392564e+00   4.538386e+00
4.270000e+00   1.141103e+00   4.392874e+00   4.538662e+00
4.280000e+00   1.140990e+00   4.393182e+00   4.538932e+00
4.290000e+00   1.140855e+00   4.393490e+00   4.539196e+00
4.300000e+00   1.140698e+00   4.393796e+00   4.539453e+00
4.310000e+00   1.140521e+00   4.394102e+00   4.539705e+00
4.320000e+00   1.140322e+00   4.394407e+00   4.539950e+00
4.330000e+00   1.140102e+00   4.394711e+00   4.540189e+00
4.340000e+00   1.139861e+00   4.395014e+00   4.540422e+00
4.350000e+00   1.139600e+00   4.395316e+00   4.540649e+00
4.360000e+00   1.139318e+00   4.395617e+00   4.540870e+00
4.370000e+00   1.139016e+00   4.395918e+00   4.541084e+00
4.380000e+00   1.138693e+00   4.396217e+00   4.541294e+00
4.390000e+00   1.138351e+00   4.396516e+00   4.541497e+00
4.400000e+00   1.137989e+00   4.396814e+00   4.541695e+00
4.410000e+00   1.137608e+00   4.397111e+00   4.541887e+00
4.420000e+00   1.137208e+00   4.397407e+00   4.542073e+00
4.430000e+00   1.136790e+00   4.397702e+00   4.542254e+00
4.440000e+00   1.136352e+00   4.397997e+00   4.542430e+00
4.450000e+00   1.135897e+00   4.398291e+00   4.542601e+00
4.460000e+00   1.135424e+00   4.398584e+00   4.542766e+00
4.470000e+00   1.134934e+00   4.398876e+00   4.542927e+00
4.480000e+00   1.134427e+00   4.399167e+00   4.543083e+00
4.490000e+00   1.133903e+00   4.399458e+00   4.543233e+00
4.500000e+00   1.133363e+00   4.399748e+00   4.543380e+00
4.510000e+00   1.132807e+00   4.400038e+00   4.543521e+00
4.520000e+00   1.132236e+00   4.400327e+00   4.543659e+00
4.530000e+00   1.131651e+00   4.400615e+00   4.543792e+00
4.540000e+00   1.131050e+00   4.400902e+00   4.543921e+00
4.550000e+00   1.130436e+00   4.401189e+00   4.544046e+00
4.560000e+00   1.129808e+00   4.401476e+00   4.544167e+00
4.570000e+00   1.129168e+00   4.401761e+00   4.544285e+00
4.580000e+00   1.128514e+00   4.402047e+00   4.544399e+00
4.590000e+00   1.127849e+00   4.402331e+00   4.544509e+00
4.600000e+00   1.127173e+00   4.402616e+00   4.544617e+00
4.610000e+00   1.126485e+00   4.402900e+00   4.544721e+00
4.620000e+00   1.125787e+00   4.403183e+00   4.544823e+00
4.630000e+00   1.125080e+00   4.403466e+00   4.544922e+00
4.640000e+00   1.124363e+00   4.403749e+00   4.545019e+00
4.650000e+00   1.123638e+00   4.404031e+00   4.545113e+00
4.660000e+00   1.122904e+00   4.404313e+00   4.545205e+00
4.670000e+00   1.122163e+00   4.404595e+00   4.545295e+00
4.680000e+00   1.121415e+00   4.404876e+00   4.545383e+00
4.690000e+00   1.120661e+00   4.405158e+00   4.545470e+00
4.700000e+00   1.119901e+00   4.405439e+00   4.545555e+00
4.710000e+00   1.119136e+00   4.405720e+00   4.545639e+00
4.720000e+00   1.118367e+00   4.406001e+00   4.545722e+00
4.730000e+00   1.117594e+00   4.406281e+00   4.545804e+00
4.740000e+00   1.116817e+00   4.406562e+00   4.545885e+00
4.750000e+00   1.116038e+00   4.406843e+00   4.545966e+00
4.760000e+00   1.115257e+00   4.407123e+00   4.546046e+00
4.770000e+00   1.114475e+00   4.407404e+00   4.546127e+00
4.780000e+00   1.113692e+00   4.407685e+00   4.546207e+00
4.790000e+00   1.112909e+00   4.407966e+00   4.546288e+00
4.800000e+00   1.112127e+00   4.408247e+00   4.546369e+00
4.810000e+00   1.111346e+00   4.408528e+00   4.546451e+00
4.820000e+00   1.110567e+00   4.408810e+00   4.546533e+00
4.830000e+00   1.109791e+00   4.409092e+00   4.546617e+00
4.840000e+00   1.109018e+00   4.409374e+00   4.546702e+00
4.850000e+00   1.108248e+00   4.409656e+00   4.546788e+00
4.860000e+00   1.107483e+00   4.409939e+00   4.546876e+00
4.870000e+00   1.106724e+00   4.410222e+00   4.546965e+00
4.880000e+00   1.105970e+00   4.410505e+00   4.547057e+00
4.890000e+00   1.105222e+00   4.410789e+00   4.547150e+00
4.900000e+00   1.104481e+00   4.411074e+00   4.547246e+00
4.910000e+00   1.103748e+00   4.411359e+00   4.547345e+00
4.920000e+00   1.103023e+00   4.411644e+00   4.547446e+00
4.930000e+00   1.102308e+00   4.411930e+00   4.547550e+00
4.940000e+00   1.101601e+00   4.412217e+00   4.547657e+00
4.950000e+00   1.100905e+00   4.412505e+00   4.547767e+00
4.960000e+00   1.100219e+00   4.412793e+00   4.547881e+00
4.970000e+00   1.099544e+00   4.413082e+00   4.547998e+00
4.980000e+00   1.098881e+00   4.413371e+00   4.548119e+00
4.990000e+00   1.098231e+00   4.413662e+00   4.548243e+00


==> DBEC-GP/c_programs/output/real2dXZ/real2dXZ-out.txt <==
 Real time propagation 2dXZ,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AH0 = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Nonlinearity G_2D = 265.2901, Strength of DDI GD_2D = 84.04335
  Parameters of trap: GAMMA = 1.50, NU = 0.25
  Axial Gaussian Width = 0.50

 # Space Stp: NX = 256, NZ = 128
  Space Step: DX = 0.200000, DZ = 0.200000
 # Time Stp : NSTP = 0, NPAS = 100, NRUN = 400
   Time Step:   DT = 0.005000

 * Change for dynamics: GPAR = 1.100, GDPAR = 1.100 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     4.57828     3.32423    4.46583    0.02414
After NPAS iter.:  1.0000     4.58072     3.32424    4.46552    0.02419
After NRUN iter.:  1.0000     4.78936     3.44730    4.54824    0.02357
                  --------------------------------------------------------

 Clock Time: 2 seconds
 CPU Time: 2 seconds


==> DBEC-GP/c_programs/output/real2dXZ/real2dXZ-rms.txt <==
 Real time propagation 2dXZ,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:        <z>             <x>             <rho>
                  --------------------------------------------------------
           Initial:       1.09338         4.32991         4.46583
  After NPAS iter.:       1.09224         4.32988         4.46552
  After NRUN iter.:       1.09823         4.41366         4.54824
                  --------------------------------------------------------


==> DBEC-GP/c_programs/output/real3d/real3d-den1d_x.txt <==
-1.280000e+01 0.000000e+00
-1.260000e+01 9.452645e-22
-1.240000e+01 1.245688e-21
-1.220000e+01 3.732882e-21
-1.200000e+01 1.046914e-20
-1.180000e+01 3.184182e-20
-1.160000e+01 1.359093e-19
-1.140000e+01 7.727000e-19
-1.120000e+01 4.667527e-18
-1.100000e+01 2.787185e-17
-1.080000e+01 1.615198e-16
-1.060000e+01 9.162253e-16
-1.040000e+01 5.144766e-15
-1.020000e+01 2.807935e-14
-1.000000e+01 1.456415e-13
-9.800000e+00 7.136199e-13
-9.600000e+00 3.307071e-12
-9.400000e+00 1.451327e-11
-9.200000e+00 6.050629e-11
-9.000000e+00 2.406943e-10
-8.800000e+00 9.161077e-10
-8.600000e+00 3.337865e-09
-8.400000e+00 1.163357e-08
-8.200000e+00 3.872994e-08
-8.000000e+00 1.229423e-07
-7.800000e+00 3.714817e-07
-7.600000e+00 1.066890e-06
-7.400000e+00 2.908961e-06
-7.200000e+00 7.523099e-06
-7.000000e+00 1.844169e-05
-6.800000e+00 4.283030e-05
-6.600000e+00 9.422158e-05
-6.400000e+00 1.963450e-04
-6.200000e+00 3.877263e-04
-6.000000e+00 7.261165e-04
-5.800000e+00 1.291233e-03
-5.600000e+00 2.184132e-03
-5.400000e+00 3.522106e-03
-5.200000e+00 5.429259e-03
-5.000000e+00 8.024314e-03
-4.800000e+00 1.140808e-02
-4.600000e+00 1.565297e-02
-4.400000e+00 2.079617e-02
-4.200000e+00 2.683685e-02
-4.000000e+00 3.373711e-02
-3.800000e+00 4.142575e-02
-3.600000e+00 4.980390e-02
-3.400000e+00 5.875175e-02
-3.200000e+00 6.813570e-02
-3.000000e+00 7.781541e-02
-2.800000e+00 8.765030e-02
-2.600000e+00 9.750513e-02
-2.400000e+00 1.072541e-01
-2.200000e+00 1.167831e-01
-2.000000e+00 1.259897e-01
-1.800000e+00 1.347808e-01
-1.600000e+00 1.430685e-01
-1.400000e+00 1.507647e-01
-1.200000e+00 1.577750e-01
-1.000000e+00 1.639963e-01
-8.000000e-01 1.693158e-01
-6.000000e-01 1.736163e-01
-4.000000e-01 1.767856e-01
-2.000000e-01 1.787296e-01
0.000000e+00 1.793851e-01
2.000000e-01 1.787296e-01
4.000000e-01 1.767856e-01
6.000000e-01 1.736163e-01
8.000000e-01 1.693158e-01
1.000000e+00 1.639963e-01
1.200000e+00 1.577750e-01
1.400000e+00 1.507647e-01
1.600000e+00 1.430685e-01
1.800000e+00 1.347808e-01
2.000000e+00 1.259897e-01
2.200000e+00 1.167831e-01
2.400000e+00 1.072541e-01
2.600000e+00 9.750513e-02
2.800000e+00 8.765030e-02
3.000000e+00 7.781541e-02
3.200000e+00 6.813570e-02
3.400000e+00 5.875175e-02
3.600000e+00 4.980390e-02
3.800000e+00 4.142575e-02
4.000000e+00 3.373711e-02
4.200000e+00 2.683685e-02
4.400000e+00 2.079617e-02
4.600000e+00 1.565297e-02
4.800000e+00 1.140808e-02
5.000000e+00 8.024314e-03
5.200000e+00 5.429259e-03
5.400000e+00 3.522106e-03
5.600000e+00 2.184132e-03
5.800000e+00 1.291233e-03
6.000000e+00 7.261165e-04
6.200000e+00 3.877263e-04
6.400000e+00 1.963450e-04
6.600000e+00 9.422158e-05
6.800000e+00 4.283030e-05
7.000000e+00 1.844169e-05
7.200000e+00 7.523099e-06
7.400000e+00 2.908961e-06
7.600000e+00 1.066890e-06
7.800000e+00 3.714817e-07
8.000000e+00 1.229423e-07
8.200000e+00 3.872994e-08
8.400000e+00 1.163357e-08
8.600000e+00 3.337865e-09
8.800000e+00 9.161077e-10
9.000000e+00 2.406943e-10
9.200000e+00 6.050629e-11
9.400000e+00 1.451327e-11
9.600000e+00 3.307071e-12
9.800000e+00 7.136199e-13
1.000000e+01 1.456415e-13
1.020000e+01 2.807935e-14
1.040000e+01 5.144767e-15
1.060000e+01 9.162261e-16
1.080000e+01 1.615190e-16
1.100000e+01 2.787148e-17
1.120000e+01 4.667840e-18
1.140000e+01 7.728878e-19
1.160000e+01 1.356894e-19
1.180000e+01 3.199633e-20
1.200000e+01 1.048686e-20
1.220000e+01 3.320615e-21
1.240000e+01 2.467545e-21
1.260000e+01 0.000000e+00


==> DBEC-GP/c_programs/output/real3d/real3d-den1d_y.txt <==
-9.600000e+00 0.000000e+00
-9.400000e+00 8.175125e-23
-9.200000e+00 3.122604e-22
-9.000000e+00 9.937955e-22
-8.800000e+00 3.430934e-21
-8.600000e+00 1.112663e-20
-8.400000e+00 3.394062e-20
-8.200000e+00 9.858947e-20
-8.000000e+00 2.748792e-19
-7.800000e+00 7.481736e-19
-7.600000e+00 2.061669e-18
-7.400000e+00 6.133786e-18
-7.200000e+00 2.036416e-17
-7.000000e+00 6.948019e-17
-6.800000e+00 2.282742e-16
-6.600000e+00 9.520060e-16
-6.400000e+00 6.419576e-15
-6.200000e+00 4.604674e-14
-6.000000e+00 3.018496e-13
-5.800000e+00 2.213112e-12
-5.600000e+00 1.906028e-11
-5.400000e+00 1.563482e-10
-5.200000e+00 1.075636e-09
-5.000000e+00 6.139876e-09
-4.800000e+00 3.013513e-08
-4.600000e+00 1.333416e-07
-4.400000e+00 5.513965e-07
-4.200000e+00 2.153036e-06
-4.000000e+00 7.860379e-06
-3.800000e+00 2.646291e-05
-3.600000e+00 8.148905e-05
-3.400000e+00 2.291141e-04
-3.200000e+00 5.893958e-04
-3.000000e+00 1.392772e-03
-2.800000e+00 3.037711e-03
-2.600000e+00 6.147266e-03
-2.400000e+00 1.160674e-02
-2.200000e+00 2.056659e-02
-2.000000e+00 3.440346e-02
-1.800000e+00 5.464021e-02
-1.600000e+00 8.282134e-02
-1.400000e+00 1.203151e-01
-1.200000e+00 1.679719e-01
-1.000000e+00 2.255364e-01
-8.000000e-01 2.907507e-01
-6.000000e-01 3.583199e-01
-4.000000e-01 4.194067e-01
-2.000000e-01 4.628239e-01
0.000000e+00 4.786440e-01
2.000000e-01 4.628239e-01
4.000000e-01 4.194067e-01
6.000000e-01 3.583199e-01
8.000000e-01 2.907507e-01
1.000000e+00 2.255364e-01
1.200000e+00 1.679719e-01
1.400000e+00 1.203151e-01
1.600000e+00 8.282134e-02
1.800000e+00 5.464021e-02
2.000000e+00 3.440346e-02
2.200000e+00 2.056659e-02
2.400000e+00 1.160674e-02
2.600000e+00 6.147266e-03
2.800000e+00 3.037711e-03
3.000000e+00 1.392772e-03
3.200000e+00 5.893958e-04
3.400000e+00 2.291141e-04
3.600000e+00 8.148905e-05
3.800000e+00 2.646291e-05
4.000000e+00 7.860379e-06
4.200000e+00 2.153036e-06
4.400000e+00 5.513965e-07
4.600000e+00 1.333416e-07
4.800000e+00 3.013513e-08
5.000000e+00 6.139876e-09
5.200000e+00 1.075636e-09
5.400000e+00 1.563482e-10
5.600000e+00 1.906028e-11
5.800000e+00 2.213112e-12
6.000000e+00 3.018496e-13
6.200000e+00 4.604674e-14
6.400000e+00 6.419576e-15
6.600000e+00 9.520060e-16
6.800000e+00 2.282742e-16
7.000000e+00 6.948019e-17
7.200000e+00 2.036416e-17
7.400000e+00 6.133786e-18
7.600000e+00 2.061663e-18
7.800000e+00 7.481844e-19
8.000000e+00 2.748734e-19
8.200000e+00 9.857124e-20
8.400000e+00 3.399501e-20
8.600000e+00 1.108109e-20
8.800000e+00 3.377954e-21
9.000000e+00 1.132230e-21
9.200000e+00 3.178030e-22
9.400000e+00 0.000000e+00


==> DBEC-GP/c_programs/output/real3d/real3d-den1d_z.txt <==
-8.000000e+00 0.000000e+00
-7.800000e+00 7.713074e-18
-7.600000e+00 9.722107e-17
-7.400000e+00 8.761987e-16
-7.200000e+00 6.387898e-15
-7.000000e+00 3.779426e-14
-6.800000e+00 1.800971e-13
-6.600000e+00 6.857471e-13
-6.400000e+00 2.081372e-12
-6.200000e+00 5.115369e-12
-6.000000e+00 1.075054e-11
-5.800000e+00 2.116972e-11
-5.600000e+00 4.098305e-11
-5.400000e+00 7.376741e-11
-5.200000e+00 1.132544e-10
-5.000000e+00 1.758612e-10
-4.800000e+00 1.034802e-09
-4.600000e+00 1.155434e-08
-4.400000e+00 1.050943e-07
-4.200000e+00 8.040112e-07
-4.000000e+00 5.428276e-06
-3.800000e+00 3.239015e-05
-3.600000e+00 1.670493e-04
-3.400000e+00 7.240029e-04
-3.200000e+00 2.568495e-03
-3.000000e+00 7.325324e-03
-2.800000e+00 1.681516e-02
-2.600000e+00 3.189673e-02
-2.400000e+00 5.209892e-02
-2.200000e+00 7.624760e-02
-2.000000e+00 1.030721e-01
-1.800000e+00 1.314034e-01
-1.600000e+00 1.601667e-01
-1.400000e+00 1.883487e-01
-1.200000e+00 2.149906e-01
-1.000000e+00 2.392020e-01
-8.000000e-01 2.601834e-01
-6.000000e-01 2.772491e-01
-4.000000e-01 2.898463e-01
-2.000000e-01 2.975697e-01
0.000000e+00 3.001718e-01
2.000000e-01 2.975697e-01
4.000000e-01 2.898463e-01
6.000000e-01 2.772491e-01
8.000000e-01 2.601834e-01
1.000000e+00 2.392020e-01
1.200000e+00 2.149906e-01
1.400000e+00 1.883487e-01
1.600000e+00 1.601667e-01
1.800000e+00 1.314034e-01
2.000000e+00 1.030721e-01
2.200000e+00 7.624760e-02
2.400000e+00 5.209892e-02
2.600000e+00 3.189673e-02
2.800000e+00 1.681516e-02
3.000000e+00 7.325324e-03
3.200000e+00 2.568495e-03
3.400000e+00 7.240029e-04
3.600000e+00 1.670493e-04
3.800000e+00 3.239015e-05
4.000000e+00 5.428276e-06
4.200000e+00 8.040112e-07
4.400000e+00 1.050943e-07
4.600000e+00 1.155434e-08
4.800000e+00 1.034802e-09
5.000000e+00 1.758612e-10
5.200000e+00 1.132545e-10
5.400000e+00 7.376749e-11
5.600000e+00 4.098300e-11
5.800000e+00 2.116955e-11
6.000000e+00 1.075042e-11
6.200000e+00 5.115468e-12
6.400000e+00 2.081592e-12
6.600000e+00 6.858602e-13
6.800000e+00 1.800671e-13
7.000000e+00 3.772580e-14
7.200000e+00 6.339737e-15
7.400000e+00 8.478226e-16
7.600000e+00 7.825095e-17
7.800000e+00 0.000000e+00


==> DBEC-GP/c_programs/output/real3d/real3d-dyna.txt <==
0.000000e+00   2.544981e+00   2.066980e+00   8.707918e-01   1.202599e+00
1.000000e-02   2.544968e+00   2.066978e+00   8.707716e-01   1.202589e+00
2.000000e-02   2.544954e+00   2.066977e+00   8.707510e-01   1.202578e+00
3.000000e-02   2.544941e+00   2.066975e+00   8.707301e-01   1.202567e+00
4.000000e-02   2.544926e+00   2.066973e+00   8.707088e-01   1.202555e+00
5.000000e-02   2.544912e+00   2.066971e+00   8.706873e-01   1.202543e+00
6.000000e-02   2.544897e+00   2.066969e+00   8.706654e-01   1.202531e+00
7.000000e-02   2.544881e+00   2.066967e+00   8.706433e-01   1.202518e+00
8.000000e-02   2.544866e+00   2.066965e+00   8.706208e-01   1.202505e+00
9.000000e-02   2.544850e+00   2.066963e+00   8.705981e-01   1.202491e+00
1.000000e-01   2.544834e+00   2.066960e+00   8.705751e-01   1.202477e+00
1.100000e-01   2.544817e+00   2.066958e+00   8.705518e-01   1.202463e+00
1.200000e-01   2.544800e+00   2.066956e+00   8.705282e-01   1.202449e+00
1.300000e-01   2.544783e+00   2.066953e+00   8.705044e-01   1.202434e+00
1.400000e-01   2.544766e+00   2.066951e+00   8.704803e-01   1.202419e+00
1.500000e-01   2.544748e+00   2.066949e+00   8.704560e-01   1.202404e+00
1.600000e-01   2.544731e+00   2.066946e+00   8.704314e-01   1.202388e+00
1.700000e-01   2.544713e+00   2.066943e+00   8.704066e-01   1.202372e+00
1.800000e-01   2.544694e+00   2.066941e+00   8.703815e-01   1.202356e+00
1.900000e-01   2.544676e+00   2.066938e+00   8.703563e-01   1.202340e+00
2.000000e-01   2.544657e+00   2.066936e+00   8.703308e-01   1.202324e+00
2.100000e-01   2.544638e+00   2.066933e+00   8.703052e-01   1.202307e+00
2.200000e-01   2.544619e+00   2.066930e+00   8.702793e-01   1.202290e+00
2.300000e-01   2.544600e+00   2.066927e+00   8.702533e-01   1.202273e+00
2.400000e-01   2.544581e+00   2.066924e+00   8.702271e-01   1.202256e+00
2.500000e-01   2.544561e+00   2.066921e+00   8.702007e-01   1.202239e+00
2.600000e-01   2.544542e+00   2.066919e+00   8.701742e-01   1.202222e+00
2.700000e-01   2.544522e+00   2.066916e+00   8.701475e-01   1.202205e+00
2.800000e-01   2.544502e+00   2.066913e+00   8.701207e-01   1.202187e+00
2.900000e-01   2.544483e+00   2.066910e+00   8.700938e-01   1.202170e+00
3.000000e-01   2.544463e+00   2.066906e+00   8.700667e-01   1.202153e+00
3.100000e-01   2.544443e+00   2.066903e+00   8.700395e-01   1.202135e+00
3.200000e-01   2.544422e+00   2.066900e+00   8.700122e-01   1.202118e+00
3.300000e-01   2.544402e+00   2.066897e+00   8.699849e-01   1.202101e+00
3.400000e-01   2.544382e+00   2.066894e+00   8.699574e-01   1.202083e+00
3.500000e-01   2.544362e+00   2.066891e+00   8.699299e-01   1.202066e+00
3.600000e-01   2.544342e+00   2.066888e+00   8.699023e-01   1.202049e+00
3.700000e-01   2.544322e+00   2.066884e+00   8.698746e-01   1.202032e+00
3.800000e-01   2.544302e+00   2.066881e+00   8.698469e-01   1.202015e+00
3.900000e-01   2.544282e+00   2.066878e+00   8.698192e-01   1.201998e+00
4.000000e-01   2.544262e+00   2.066875e+00   8.697915e-01   1.201981e+00
4.100000e-01   2.544242e+00   2.066871e+00   8.697637e-01   1.201965e+00
4.200000e-01   2.544222e+00   2.066868e+00   8.697359e-01   1.201949e+00
4.300000e-01   2.544202e+00   2.066865e+00   8.697081e-01   1.201932e+00
4.400000e-01   2.544182e+00   2.066862e+00   8.696803e-01   1.201917e+00
4.500000e-01   2.544163e+00   2.066858e+00   8.696526e-01   1.201901e+00
4.600000e-01   2.544144e+00   2.066855e+00   8.696249e-01   1.201885e+00
4.700000e-01   2.544124e+00   2.066852e+00   8.695972e-01   1.201870e+00
4.800000e-01   2.544105e+00   2.066849e+00   8.695695e-01   1.201855e+00
4.900000e-01   2.544086e+00   2.066846e+00   8.695420e-01   1.201841e+00
5.000000e-01   2.544068e+00   2.066842e+00   8.695144e-01   1.201826e+00
5.100000e-01   2.544049e+00   2.066839e+00   8.694870e-01   1.201812e+00
5.200000e-01   2.544031e+00   2.066836e+00   8.694596e-01   1.201799e+00
5.300000e-01   2.544013e+00   2.066833e+00   8.694324e-01   1.201785e+00
5.400000e-01   2.543995e+00   2.066830e+00   8.694052e-01   1.201773e+00
5.500000e-01   2.543977e+00   2.066827e+00   8.693781e-01   1.201760e+00
5.600000e-01   2.543960e+00   2.066824e+00   8.693511e-01   1.201748e+00
5.700000e-01   2.543942e+00   2.066821e+00   8.693243e-01   1.201736e+00
5.800000e-01   2.543926e+00   2.066818e+00   8.692976e-01   1.201725e+00
5.900000e-01   2.543909e+00   2.066815e+00   8.692710e-01   1.201714e+00
6.000000e-01   2.543893e+00   2.066812e+00   8.692446e-01   1.201703e+00
6.100000e-01   2.543877e+00   2.066810e+00   8.692183e-01   1.201693e+00
6.200000e-01   2.543861e+00   2.066807e+00   8.691922e-01   1.201684e+00
6.300000e-01   2.543846e+00   2.066804e+00   8.691662e-01   1.201675e+00
6.400000e-01   2.543831e+00   2.066802e+00   8.691404e-01   1.201666e+00
6.500000e-01   2.543816e+00   2.066799e+00   8.691148e-01   1.201658e+00
6.600000e-01   2.543802e+00   2.066797e+00   8.690894e-01   1.201651e+00
6.700000e-01   2.543788e+00   2.066794e+00   8.690641e-01   1.201644e+00
6.800000e-01   2.543775e+00   2.066792e+00   8.690391e-01   1.201638e+00
6.900000e-01   2.543762e+00   2.066790e+00   8.690142e-01   1.201632e+00
7.000000e-01   2.543749e+00   2.066787e+00   8.689895e-01   1.201627e+00
7.100000e-01   2.543737e+00   2.066785e+00   8.689651e-01   1.201622e+00
7.200000e-01   2.543725e+00   2.066783e+00   8.689409e-01   1.201618e+00
7.300000e-01   2.543714e+00   2.066781e+00   8.689168e-01   1.201615e+00
7.400000e-01   2.543703e+00   2.066779e+00   8.688930e-01   1.201612e+00
7.500000e-01   2.543692e+00   2.066777e+00   8.688695e-01   1.201610e+00
7.600000e-01   2.543682e+00   2.066776e+00   8.688461e-01   1.201608e+00
7.700000e-01   2.543672e+00   2.066774e+00   8.688230e-01   1.201607e+00
7.800000e-01   2.543663e+00   2.066772e+00   8.688001e-01   1.201607e+00
7.900000e-01   2.543654e+00   2.066771e+00   8.687775e-01   1.201607e+00
8.000000e-01   2.543646e+00   2.066769e+00   8.687551e-01   1.201608e+00
8.100000e-01   2.543638e+00   2.066768e+00   8.687330e-01   1.201610e+00
8.200000e-01   2.543630e+00   2.066767e+00   8.687110e-01   1.201612e+00
8.300000e-01   2.543623e+00   2.066766e+00   8.686894e-01   1.201615e+00
8.400000e-01   2.543617e+00   2.066765e+00   8.686680e-01   1.201619e+00
8.500000e-01   2.543611e+00   2.066764e+00   8.686468e-01   1.201623e+00
8.600000e-01   2.543605e+00   2.066763e+00   8.686259e-01   1.201628e+00
8.700000e-01   2.543600e+00   2.066762e+00   8.686053e-01   1.201634e+00
8.800000e-01   2.543596e+00   2.066761e+00   8.685849e-01   1.201640e+00
8.900000e-01   2.543592e+00   2.066760e+00   8.685648e-01   1.201647e+00
9.000000e-01   2.543588e+00   2.066760e+00   8.685450e-01   1.201655e+00
9.100000e-01   2.543585e+00   2.066759e+00   8.685254e-01   1.201663e+00
9.200000e-01   2.543582e+00   2.066759e+00   8.685060e-01   1.201672e+00
9.300000e-01   2.543580e+00   2.066759e+00   8.684870e-01   1.201682e+00
9.400000e-01   2.543579e+00   2.066758e+00   8.684682e-01   1.201692e+00
9.500000e-01   2.543577e+00   2.066758e+00   8.684496e-01   1.201703e+00
9.600000e-01   2.543577e+00   2.066758e+00   8.684314e-01   1.201715e+00
9.700000e-01   2.543576e+00   2.066758e+00   8.684134e-01   1.201728e+00
9.800000e-01   2.543576e+00   2.066758e+00   8.683956e-01   1.201741e+00
9.900000e-01   2.543577e+00   2.066758e+00   8.683781e-01   1.201754e+00
1.000000e+00   2.543669e+00   2.066796e+00   8.684491e-01   1.201832e+00
1.010000e+00   2.543851e+00   2.066871e+00   8.686083e-01   1.201974e+00
1.020000e+00   2.544124e+00   2.066983e+00   8.688559e-01   1.202181e+00
1.030000e+00   2.544488e+00   2.067132e+00   8.691916e-01   1.202451e+00
1.040000e+00   2.544941e+00   2.067319e+00   8.696153e-01   1.202784e+00
1.050000e+00   2.545485e+00   2.067542e+00   8.701267e-01   1.203180e+00
1.060000e+00   2.546118e+00   2.067803e+00   8.707257e-01   1.203638e+00
1.070000e+00   2.546840e+00   2.068100e+00   8.714119e-01   1.204158e+00
1.080000e+00   2.547651e+00   2.068434e+00   8.721851e-01   1.204739e+00
1.090000e+00   2.548549e+00   2.068805e+00   8.730447e-01   1.205380e+00
1.100000e+00   2.549534e+00   2.069211e+00   8.739904e-01   1.206080e+00
1.110000e+00   2.550606e+00   2.069654e+00   8.750218e-01   1.206838e+00
1.120000e+00   2.551763e+00   2.070132e+00   8.761384e-01   1.207653e+00
1.130000e+00   2.553005e+00   2.070646e+00   8.773395e-01   1.208524e+00
1.140000e+00   2.554330e+00   2.071196e+00   8.786247e-01   1.209450e+00
1.150000e+00   2.555738e+00   2.071780e+00   8.799933e-01   1.210429e+00
1.160000e+00   2.557228e+00   2.072399e+00   8.814446e-01   1.211459e+00
1.170000e+00   2.558799e+00   2.073052e+00   8.829780e-01   1.212540e+00
1.180000e+00   2.560448e+00   2.073740e+00   8.845927e-01   1.213670e+00
1.190000e+00   2.562177e+00   2.074461e+00   8.862879e-01   1.214848e+00
1.200000e+00   2.563982e+00   2.075216e+00   8.880629e-01   1.216070e+00
1.210000e+00   2.565863e+00   2.076003e+00   8.899167e-01   1.217337e+00
1.220000e+00   2.567818e+00   2.076823e+00   8.918485e-01   1.218647e+00
1.230000e+00   2.569846e+00   2.077676e+00   8.938573e-01   1.219996e+00
1.240000e+00   2.571946e+00   2.078560e+00   8.959423e-01   1.221384e+00
1.250000e+00   2.574115e+00   2.079476e+00   8.981024e-01   1.222809e+00
1.260000e+00   2.576354e+00   2.080423e+00   9.003366e-01   1.224269e+00
1.270000e+00   2.578659e+00   2.081400e+00   9.026438e-01   1.225761e+00
1.280000e+00   2.581030e+00   2.082408e+00   9.050230e-01   1.227284e+00
1.290000e+00   2.583465e+00   2.083446e+00   9.074730e-01   1.228836e+00
1.300000e+00   2.585962e+00   2.084512e+00   9.099927e-01   1.230414e+00
1.310000e+00   2.588519e+00   2.085608e+00   9.125810e-01   1.232017e+00
1.320000e+00   2.591136e+00   2.086732e+00   9.152366e-01   1.233643e+00
1.330000e+00   2.593809e+00   2.087884e+00   9.179583e-01   1.235289e+00
1.340000e+00   2.596538e+00   2.089064e+00   9.207449e-01   1.236953e+00
1.350000e+00   2.599321e+00   2.090271e+00   9.235951e-01   1.238633e+00
1.360000e+00   2.602156e+00   2.091504e+00   9.265077e-01   1.240327e+00
1.370000e+00   2.605041e+00   2.092763e+00   9.294813e-01   1.242032e+00
1.380000e+00   2.607974e+00   2.094048e+00   9.325147e-01   1.243747e+00
1.390000e+00   2.610954e+00   2.095358e+00   9.356064e-01   1.245469e+00
1.400000e+00   2.613978e+00   2.096693e+00   9.387551e-01   1.247197e+00
1.410000e+00   2.617046e+00   2.098052e+00   9.419595e-01   1.248927e+00
1.420000e+00   2.620155e+00   2.099435e+00   9.452181e-01   1.250658e+00
1.430000e+00   2.623303e+00   2.100841e+00   9.485297e-01   1.252387e+00
1.440000e+00   2.626488e+00   2.102270e+00   9.518927e-01   1.254113e+00
1.450000e+00   2.629709e+00   2.103722e+00   9.553058e-01   1.255833e+00
1.460000e+00   2.632964e+00   2.105195e+00   9.587675e-01   1.257545e+00
1.470000e+00   2.636251e+00   2.106689e+00   9.622765e-01   1.259246e+00
1.480000e+00   2.639567e+00   2.108205e+00   9.658312e-01   1.260936e+00
1.490000e+00   2.642913e+00   2.109741e+00   9.694303e-01   1.262611e+00
1.500000e+00   2.646284e+00   2.111297e+00   9.730723e-01   1.264269e+00
1.510000e+00   2.649680e+00   2.112872e+00   9.767558e-01   1.265909e+00
1.520000e+00   2.653099e+00   2.114466e+00   9.804793e-01   1.267528e+00
1.530000e+00   2.656539e+00   2.116079e+00   9.842414e-01   1.269125e+00
1.540000e+00   2.659999e+00   2.117711e+00   9.880406e-01   1.270697e+00
1.550000e+00   2.663475e+00   2.119360e+00   9.918755e-01   1.272242e+00
1.560000e+00   2.666968e+00   2.121026e+00   9.957446e-01   1.273758e+00
1.570000e+00   2.670474e+00   2.122709e+00   9.996466e-01   1.275244e+00
1.580000e+00   2.673993e+00   2.124408e+00   1.003580e+00   1.276698e+00
1.590000e+00   2.677523e+00   2.126124e+00   1.007543e+00   1.278117e+00
1.600000e+00   2.681061e+00   2.127854e+00   1.011535e+00   1.279500e+00
1.610000e+00   2.684606e+00   2.129600e+00   1.015554e+00   1.280845e+00
1.620000e+00   2.688157e+00   2.131361e+00   1.019599e+00   1.282150e+00
1.630000e+00   2.691712e+00   2.133136e+00   1.023668e+00   1.283414e+00
1.640000e+00   2.695270e+00   2.134925e+00   1.027760e+00   1.284635e+00
1.650000e+00   2.698828e+00   2.136727e+00   1.031873e+00   1.285811e+00
1.660000e+00   2.702385e+00   2.138542e+00   1.036007e+00   1.286940e+00
1.670000e+00   2.705941e+00   2.140370e+00   1.040159e+00   1.288022e+00
1.680000e+00   2.709492e+00   2.142210e+00   1.044329e+00   1.289054e+00
1.690000e+00   2.713038e+00   2.144062e+00   1.048515e+00   1.290035e+00
1.700000e+00   2.716578e+00   2.145926e+00   1.052715e+00   1.290964e+00
1.710000e+00   2.720109e+00   2.147800e+00   1.056930e+00   1.291839e+00
1.720000e+00   2.723631e+00   2.149686e+00   1.061156e+00   1.292659e+00
1.730000e+00   2.727143e+00   2.151582e+00   1.065393e+00   1.293422e+00
1.740000e+00   2.730642e+00   2.153488e+00   1.069639e+00   1.294127e+00
1.750000e+00   2.734127e+00   2.155404e+00   1.073894e+00   1.294773e+00
1.760000e+00   2.737598e+00   2.157329e+00   1.078156e+00   1.295359e+00
1.770000e+00   2.741054e+00   2.159263e+00   1.082424e+00   1.295884e+00
1.780000e+00   2.744492e+00   2.161206e+00   1.086696e+00   1.296346e+00
1.790000e+00   2.747912e+00   2.163158e+00   1.090972e+00   1.296745e+00
1.800000e+00   2.751312e+00   2.165117e+00   1.095250e+00   1.297079e+00
1.810000e+00   2.754692e+00   2.167085e+00   1.099529e+00   1.297348e+00
1.820000e+00   2.758051e+00   2.169059e+00   1.103807e+00   1.297550e+00
1.830000e+00   2.761387e+00   2.171042e+00   1.108085e+00   1.297686e+00
1.840000e+00   2.764700e+00   2.173031e+00   1.112359e+00   1.297753e+00
1.850000e+00   2.767989e+00   2.175026e+00   1.116630e+00   1.297752e+00
1.860000e+00   2.771252e+00   2.177028e+00   1.120897e+00   1.297681e+00
1.870000e+00   2.774489e+00   2.179036e+00   1.125157e+00   1.297540e+00
1.880000e+00   2.777699e+00   2.181050e+00   1.129411e+00   1.297329e+00
1.890000e+00   2.780882e+00   2.183070e+00   1.133657e+00   1.297046e+00
1.900000e+00   2.784035e+00   2.185095e+00   1.137893e+00   1.296692e+00
1.910000e+00   2.787160e+00   2.187125e+00   1.142120e+00   1.296266e+00
1.920000e+00   2.790255e+00   2.189160e+00   1.146335e+00   1.295767e+00
1.930000e+00   2.793319e+00   2.191200e+00   1.150539e+00   1.295196e+00
1.940000e+00   2.796351e+00   2.193244e+00   1.154729e+00   1.294551e+00
1.950000e+00   2.799353e+00   2.195292e+00   1.158906e+00   1.293833e+00
1.960000e+00   2.802321e+00   2.197345e+00   1.163067e+00   1.293041e+00
1.970000e+00   2.805258e+00   2.199401e+00   1.167213e+00   1.292176e+00
1.980000e+00   2.808160e+00   2.201461e+00   1.171341e+00   1.291237e+00
1.990000e+00   2.811030e+00   2.203524e+00   1.175452e+00   1.290225e+00
2.000000e+00   2.813865e+00   2.205591e+00   1.179545e+00   1.289139e+00
2.010000e+00   2.816666e+00   2.207661e+00   1.183618e+00   1.287979e+00
2.020000e+00   2.819432e+00   2.209733e+00   1.187670e+00   1.286745e+00
2.030000e+00   2.822163e+00   2.211809e+00   1.191701e+00   1.285439e+00
2.040000e+00   2.824858e+00   2.213887e+00   1.195711e+00   1.284059e+00
2.050000e+00   2.827519e+00   2.215967e+00   1.199697e+00   1.282607e+00
2.060000e+00   2.830144e+00   2.218050e+00   1.203660e+00   1.281082e+00
2.070000e+00   2.832733e+00   2.220135e+00   1.207598e+00   1.279485e+00
2.080000e+00   2.835286e+00   2.222222e+00   1.211512e+00   1.277817e+00
2.090000e+00   2.837804e+00   2.224311e+00   1.215399e+00   1.276077e+00
2.100000e+00   2.840285e+00   2.226402e+00   1.219260e+00   1.274267e+00
2.110000e+00   2.842731e+00   2.228495e+00   1.223093e+00   1.272387e+00
2.120000e+00   2.845140e+00   2.230590e+00   1.226898e+00   1.270438e+00
2.130000e+00   2.847514e+00   2.232685e+00   1.230675e+00   1.268421e+00
2.140000e+00   2.849852e+00   2.234783e+00   1.234422e+00   1.266335e+00
2.150000e+00   2.852155e+00   2.236882e+00   1.238140e+00   1.264183e+00
2.160000e+00   2.854422e+00   2.238982e+00   1.241826e+00   1.261964e+00
2.170000e+00   2.856654e+00   2.241083e+00   1.245481e+00   1.259680e+00
2.180000e+00   2.858851e+00   2.243185e+00   1.249105e+00   1.257332e+00
2.190000e+00   2.861013e+00   2.245289e+00   1.252696e+00   1.254921e+00
2.200000e+00   2.863141e+00   2.247393e+00   1.256253e+00   1.252447e+00
2.210000e+00   2.865234e+00   2.249499e+00   1.259778e+00   1.249912e+00
2.220000e+00   2.867294e+00   2.251606e+00   1.263268e+00   1.247317e+00
2.230000e+00   2.869320e+00   2.253713e+00   1.266723e+00   1.244664e+00
2.240000e+00   2.871314e+00   2.255822e+00   1.270144e+00   1.241952e+00
2.250000e+00   2.873274e+00   2.257931e+00   1.273528e+00   1.239185e+00
2.260000e+00   2.875203e+00   2.260041e+00   1.276877e+00   1.236362e+00
2.270000e+00   2.877100e+00   2.262152e+00   1.280189e+00   1.233485e+00
2.280000e+00   2.878965e+00   2.264264e+00   1.283463e+00   1.230557e+00
2.290000e+00   2.880800e+00   2.266377e+00   1.286701e+00   1.227578e+00
2.300000e+00   2.882605e+00   2.268491e+00   1.289900e+00   1.224549e+00
2.310000e+00   2.884381e+00   2.270605e+00   1.293062e+00   1.221472e+00
2.320000e+00   2.886127e+00   2.272721e+00   1.296184e+00   1.218350e+00
2.330000e+00   2.887845e+00   2.274837e+00   1.299268e+00   1.215183e+00
2.340000e+00   2.889535e+00   2.276954e+00   1.302312e+00   1.211973e+00
2.350000e+00   2.891199e+00   2.279073e+00   1.305316e+00   1.208721e+00
2.360000e+00   2.892836e+00   2.281192e+00   1.308281e+00   1.205431e+00
2.370000e+00   2.894447e+00   2.283312e+00   1.311205e+00   1.202102e+00
2.380000e+00   2.896033e+00   2.285434e+00   1.314088e+00   1.198738e+00
2.390000e+00   2.897595e+00   2.287557e+00   1.316931e+00   1.195340e+00
2.400000e+00   2.899134e+00   2.289680e+00   1.319732e+00   1.191909e+00
2.410000e+00   2.900650e+00   2.291806e+00   1.322492e+00   1.188449e+00
2.420000e+00   2.902143e+00   2.293932e+00   1.325210e+00   1.184960e+00
2.430000e+00   2.903616e+00   2.296060e+00   1.327886e+00   1.181445e+00
2.440000e+00   2.905068e+00   2.298190e+00   1.330520e+00   1.177906e+00
2.450000e+00   2.906501e+00   2.300321e+00   1.333112e+00   1.174344e+00
2.460000e+00   2.907915e+00   2.302453e+00   1.335662e+00   1.170762e+00
2.470000e+00   2.909311e+00   2.304588e+00   1.338169e+00   1.167163e+00
2.480000e+00   2.910690e+00   2.306724e+00   1.340633e+00   1.163547e+00
2.490000e+00   2.912053e+00   2.308863e+00   1.343054e+00   1.159918e+00
2.500000e+00   2.913400e+00   2.311003e+00   1.345432e+00   1.156278e+00
2.510000e+00   2.914733e+00   2.313145e+00   1.347767e+00   1.152628e+00
2.520000e+00   2.916052e+00   2.315290e+00   1.350058e+00   1.148972e+00
2.530000e+00   2.917359e+00   2.317437e+00   1.352307e+00   1.145310e+00
2.540000e+00   2.918654e+00   2.319587e+00   1.354512e+00   1.141646e+00
2.550000e+00   2.919938e+00   2.321739e+00   1.356673e+00   1.137982e+00
2.560000e+00   2.921212e+00   2.323894e+00   1.358791e+00   1.134321e+00
2.570000e+00   2.922477e+00   2.326052e+00   1.360865e+00   1.130664e+00
2.580000e+00   2.923733e+00   2.328212e+00   1.362896e+00   1.127014e+00
2.590000e+00   2.924983e+00   2.330376e+00   1.364883e+00   1.123373e+00
2.600000e+00   2.926226e+00   2.332543e+00   1.366826e+00   1.119744e+00
2.610000e+00   2.927463e+00   2.334713e+00   1.368726e+00   1.116130e+00
2.620000e+00   2.928696e+00   2.336887e+00   1.370582e+00   1.112531e+00
2.630000e+00   2.929925e+00   2.339064e+00   1.372395e+00   1.108952e+00
2.640000e+00   2.931152e+00   2.341245e+00   1.374164e+00   1.105395e+00
2.650000e+00   2.932376e+00   2.343429e+00   1.375889e+00   1.101861e+00
2.660000e+00   2.933600e+00   2.345618e+00   1.377571e+00   1.098354e+00
2.670000e+00   2.934823e+00   2.347811e+00   1.379210e+00   1.094875e+00
2.680000e+00   2.936047e+00   2.350008e+00   1.380805e+00   1.091428e+00
2.690000e+00   2.937273e+00   2.352209e+00   1.382357e+00   1.088014e+00
2.700000e+00   2.938501e+00   2.354415e+00   1.383865e+00   1.084637e+00
2.710000e+00   2.939733e+00   2.356625e+00   1.385331e+00   1.081298e+00
2.720000e+00   2.940969e+00   2.358840e+00   1.386754e+00   1.078000e+00
2.730000e+00   2.942209e+00   2.361060e+00   1.388133e+00   1.074745e+00
2.740000e+00   2.943456e+00   2.363285e+00   1.389470e+00   1.071536e+00
2.750000e+00   2.944709e+00   2.365515e+00   1.390764e+00   1.068375e+00
2.760000e+00   2.945970e+00   2.367750e+00   1.392016e+00   1.065265e+00
2.770000e+00   2.947238e+00   2.369990e+00   1.393225e+00   1.062207e+00
2.780000e+00   2.948516e+00   2.372236e+00   1.394392e+00   1.059204e+00
2.790000e+00   2.949803e+00   2.374487e+00   1.395516e+00   1.056259e+00
2.800000e+00   2.951101e+00   2.376744e+00   1.396599e+00   1.053373e+00
2.810000e+00   2.952409e+00   2.379007e+00   1.397639e+00   1.050549e+00
2.820000e+00   2.953730e+00   2.381275e+00   1.398638e+00   1.047789e+00
2.830000e+00   2.955063e+00   2.383550e+00   1.399595e+00   1.045094e+00
2.840000e+00   2.956409e+00   2.385830e+00   1.400511e+00   1.042468e+00
2.850000e+00   2.957769e+00   2.388116e+00   1.401385e+00   1.039912e+00
2.860000e+00   2.959143e+00   2.390409e+00   1.402218e+00   1.037428e+00
2.870000e+00   2.960532e+00   2.392708e+00   1.403010e+00   1.035018e+00
2.880000e+00   2.961936e+00   2.395013e+00   1.403761e+00   1.032683e+00
2.890000e+00   2.963357e+00   2.397324e+00   1.404471e+00   1.030427e+00
2.900000e+00   2.964794e+00   2.399642e+00   1.405141e+00   1.028250e+00
2.910000e+00   2.966247e+00   2.401967e+00   1.405770e+00   1.026154e+00
2.920000e+00   2.967719e+00   2.404297e+00   1.406358e+00   1.024140e+00
2.930000e+00   2.969208e+00   2.406635e+00   1.406907e+00   1.022211e+00
2.940000e+00   2.970715e+00   2.408979e+00   1.407415e+00   1.020368e+00
2.950000e+00   2.972241e+00   2.411329e+00   1.407884e+00   1.018612e+00
2.960000e+00   2.973786e+00   2.413687e+00   1.408313e+00   1.016945e+00
2.970000e+00   2.975350e+00   2.416050e+00   1.408702e+00   1.015367e+00
2.980000e+00   2.976934e+00   2.418421e+00   1.409051e+00   1.013880e+00
2.990000e+00   2.978538e+00   2.420798e+00   1.409361e+00   1.012486e+00
3.000000e+00   2.980161e+00   2.423181e+00   1.409632e+00   1.011184e+00
3.010000e+00   2.981805e+00   2.425571e+00   1.409863e+00   1.009977e+00
3.020000e+00   2.983470e+00   2.427968e+00   1.410055e+00   1.008864e+00
3.030000e+00   2.985155e+00   2.430371e+00   1.410208e+00   1.007847e+00
3.040000e+00   2.986860e+00   2.432781e+00   1.410323e+00   1.006927e+00
3.050000e+00   2.988586e+00   2.435196e+00   1.410398e+00   1.006103e+00
3.060000e+00   2.990333e+00   2.437618e+00   1.410435e+00   1.005377e+00
3.070000e+00   2.992101e+00   2.440047e+00   1.410432e+00   1.004749e+00
3.080000e+00   2.993889e+00   2.442481e+00   1.410391e+00   1.004219e+00
3.090000e+00   2.995698e+00   2.444921e+00   1.410312e+00   1.003787e+00
3.100000e+00   2.997528e+00   2.447367e+00   1.410194e+00   1.003454e+00
3.110000e+00   2.999378e+00   2.449819e+00   1.410037e+00   1.003220e+00
3.120000e+00   3.001248e+00   2.452277e+00   1.409841e+00   1.003084e+00
3.130000e+00   3.003139e+00   2.454740e+00   1.409607e+00   1.003046e+00
3.140000e+00   3.005049e+00   2.457208e+00   1.409335e+00   1.003107e+00
3.150000e+00   3.006979e+00   2.459681e+00   1.409024e+00   1.003265e+00
3.160000e+00   3.008928e+00   2.462160e+00   1.408674e+00   1.003521e+00
3.170000e+00   3.010896e+00   2.464643e+00   1.408286e+00   1.003874e+00
3.180000e+00   3.012883e+00   2.467130e+00   1.407859e+00   1.004323e+00
3.190000e+00   3.014888e+00   2.469622e+00   1.407393e+00   1.004868e+00
3.200000e+00   3.016911e+00   2.472119e+00   1.406889e+00   1.005508e+00
3.210000e+00   3.018951e+00   2.474619e+00   1.406345e+00   1.006242e+00
3.220000e+00   3.021009e+00   2.477122e+00   1.405763e+00   1.007069e+00
3.230000e+00   3.023083e+00   2.479630e+00   1.405142e+00   1.007989e+00
3.240000e+00   3.025172e+00   2.482140e+00   1.404482e+00   1.008999e+00
3.250000e+00   3.027278e+00   2.484653e+00   1.403782e+00   1.010100e+00
3.260000e+00   3.029397e+00   2.487170e+00   1.403044e+00   1.011289e+00
3.270000e+00   3.031532e+00   2.489688e+00   1.402265e+00   1.012565e+00
3.280000e+00   3.033679e+00   2.492209e+00   1.401448e+00   1.013928e+00
3.290000e+00   3.035840e+00   2.494731e+00   1.400591e+00   1.015375e+00
3.300000e+00   3.038013e+00   2.497255e+00   1.399694e+00   1.016906e+00
3.310000e+00   3.040197e+00   2.499780e+00   1.398757e+00   1.018517e+00
3.320000e+00   3.042392e+00   2.502306e+00   1.397780e+00   1.020209e+00
3.330000e+00   3.044597e+00   2.504833e+00   1.396763e+00   1.021979e+00
3.340000e+00   3.046812e+00   2.507360e+00   1.395705e+00   1.023825e+00
3.350000e+00   3.049035e+00   2.509886e+00   1.394607e+00   1.025745e+00
3.360000e+00   3.051265e+00   2.512413e+00   1.393469e+00   1.027739e+00
3.370000e+00   3.053503e+00   2.514939e+00   1.392289e+00   1.029803e+00
3.380000e+00   3.055746e+00   2.517463e+00   1.391069e+00   1.031936e+00
3.390000e+00   3.057995e+00   2.519987e+00   1.389808e+00   1.034136e+00
3.400000e+00   3.060248e+00   2.522508e+00   1.388505e+00   1.036401e+00
3.410000e+00   3.062505e+00   2.525027e+00   1.387161e+00   1.038728e+00
3.420000e+00   3.064764e+00   2.527544e+00   1.385775e+00   1.041116e+00
3.430000e+00   3.067024e+00   2.530058e+00   1.384348e+00   1.043563e+00
3.440000e+00   3.069285e+00   2.532569e+00   1.382879e+00   1.046065e+00
3.450000e+00   3.071546e+00   2.535077e+00   1.381367e+00   1.048622e+00
3.460000e+00   3.073806e+00   2.537580e+00   1.379814e+00   1.051230e+00
3.470000e+00   3.076064e+00   2.540079e+00   1.378218e+00   1.053888e+00
3.480000e+00   3.078318e+00   2.542574e+00   1.376580e+00   1.056594e+00
3.490000e+00   3.080569e+00   2.545063e+00   1.374899e+00   1.059344e+00
3.500000e+00   3.082814e+00   2.547547e+00   1.373175e+00   1.062137e+00
3.510000e+00   3.085053e+00   2.550026e+00   1.371409e+00   1.064970e+00
3.520000e+00   3.087286e+00   2.552498e+00   1.369599e+00   1.067841e+00
3.530000e+00   3.089510e+00   2.554964e+00   1.367747e+00   1.070748e+00
3.540000e+00   3.091726e+00   2.557423e+00   1.365851e+00   1.073687e+00
3.550000e+00   3.093931e+00   2.559875e+00   1.363912e+00   1.076658e+00
3.560000e+00   3.096126e+00   2.562320e+00   1.361929e+00   1.079657e+00
3.570000e+00   3.098308e+00   2.564756e+00   1.359903e+00   1.082682e+00
3.580000e+00   3.100478e+00   2.567184e+00   1.357834e+00   1.085731e+00
3.590000e+00   3.102633e+00   2.569604e+00   1.355721e+00   1.088802e+00
3.600000e+00   3.104774e+00   2.572015e+00   1.353564e+00   1.091891e+00
3.610000e+00   3.106899e+00   2.574416e+00   1.351364e+00   1.094997e+00
3.620000e+00   3.109007e+00   2.576808e+00   1.349119e+00   1.098117e+00
3.630000e+00   3.111098e+00   2.579190e+00   1.346831e+00   1.101249e+00
3.640000e+00   3.113169e+00   2.581562e+00   1.344500e+00   1.104391e+00
3.650000e+00   3.115221e+00   2.583923e+00   1.342124e+00   1.107540e+00
3.660000e+00   3.117252e+00   2.586273e+00   1.339705e+00   1.110694e+00
3.670000e+00   3.119262e+00   2.588612e+00   1.337242e+00   1.113851e+00
3.680000e+00   3.121248e+00   2.590939e+00   1.334735e+00   1.117009e+00
3.690000e+00   3.123212e+00   2.593255e+00   1.332184e+00   1.120164e+00
3.700000e+00   3.125151e+00   2.595558e+00   1.329590e+00   1.123316e+00
3.710000e+00   3.127065e+00   2.597848e+00   1.326952e+00   1.126461e+00
3.720000e+00   3.128952e+00   2.600126e+00   1.324271e+00   1.129598e+00
3.730000e+00   3.130813e+00   2.602391e+00   1.321546e+00   1.132725e+00
3.740000e+00   3.132645e+00   2.604642e+00   1.318778e+00   1.135839e+00
3.750000e+00   3.134449e+00   2.606880e+00   1.315967e+00   1.138938e+00
3.760000e+00   3.136224e+00   2.609103e+00   1.313113e+00   1.142021e+00
3.770000e+00   3.137967e+00   2.611313e+00   1.310216e+00   1.145085e+00
3.780000e+00   3.139680e+00   2.613507e+00   1.307276e+00   1.148128e+00
3.790000e+00   3.141360e+00   2.615687e+00   1.304294e+00   1.151148e+00
3.800000e+00   3.143008e+00   2.617852e+00   1.301269e+00   1.154143e+00
3.810000e+00   3.144622e+00   2.620002e+00   1.298202e+00   1.157112e+00
3.820000e+00   3.146202e+00   2.622136e+00   1.295094e+00   1.160053e+00
3.830000e+00   3.147747e+00   2.624254e+00   1.291943e+00   1.162963e+00
3.840000e+00   3.149256e+00   2.626357e+00   1.288751e+00   1.165840e+00
3.850000e+00   3.150728e+00   2.628443e+00   1.285517e+00   1.168684e+00
3.860000e+00   3.152164e+00   2.630512e+00   1.282243e+00   1.171493e+00
3.870000e+00   3.153562e+00   2.632565e+00   1.278928e+00   1.174264e+00
3.880000e+00   3.154921e+00   2.634601e+00   1.275573e+00   1.176996e+00
3.890000e+00   3.156241e+00   2.636620e+00   1.272177e+00   1.179687e+00
3.900000e+00   3.157522e+00   2.638621e+00   1.268742e+00   1.182337e+00
3.910000e+00   3.158763e+00   2.640605e+00   1.265267e+00   1.184942e+00
3.920000e+00   3.159963e+00   2.642571e+00   1.261754e+00   1.187503e+00
3.930000e+00   3.161122e+00   2.644519e+00   1.258202e+00   1.190017e+00
3.940000e+00   3.162239e+00   2.646449e+00   1.254611e+00   1.192482e+00
3.950000e+00   3.163315e+00   2.648361e+00   1.250983e+00   1.194899e+00
3.960000e+00   3.164347e+00   2.650255e+00   1.247317e+00   1.197265e+00
3.970000e+00   3.165337e+00   2.652130e+00   1.243614e+00   1.199578e+00
3.980000e+00   3.166283e+00   2.653986e+00   1.239875e+00   1.201839e+00
3.990000e+00   3.167185e+00   2.655823e+00   1.236099e+00   1.204045e+00
4.000000e+00   3.168044e+00   2.657641e+00   1.232288e+00   1.206196e+00
4.010000e+00   3.168857e+00   2.659440e+00   1.228442e+00   1.208290e+00
4.020000e+00   3.169627e+00   2.661220e+00   1.224561e+00   1.210326e+00
4.030000e+00   3.170351e+00   2.662981e+00   1.220646e+00   1.212304e+00
4.040000e+00   3.171030e+00   2.664721e+00   1.216698e+00   1.214222e+00
4.050000e+00   3.171663e+00   2.666443e+00   1.212717e+00   1.216080e+00
4.060000e+00   3.172251e+00   2.668144e+00   1.208703e+00   1.217876e+00
4.070000e+00   3.172793e+00   2.669826e+00   1.204657e+00   1.219609e+00
4.080000e+00   3.173289e+00   2.671487e+00   1.200581e+00   1.221280e+00
4.090000e+00   3.173739e+00   2.673129e+00   1.196474e+00   1.222887e+00
4.100000e+00   3.174143e+00   2.674751e+00   1.192336e+00   1.224430e+00
4.110000e+00   3.174501e+00   2.676352e+00   1.188170e+00   1.225908e+00
4.120000e+00   3.174813e+00   2.677933e+00   1.183975e+00   1.227320e+00
4.130000e+00   3.175079e+00   2.679494e+00   1.179752e+00   1.228667e+00
4.140000e+00   3.175298e+00   2.681035e+00   1.175502e+00   1.229946e+00
4.150000e+00   3.175472e+00   2.682555e+00   1.171225e+00   1.231159e+00
4.160000e+00   3.175599e+00   2.684055e+00   1.166922e+00   1.232304e+00
4.170000e+00   3.175681e+00   2.685534e+00   1.162595e+00   1.233382e+00
4.180000e+00   3.175717e+00   2.686993e+00   1.158243e+00   1.234391e+00
4.190000e+00   3.175707e+00   2.688431e+00   1.153868e+00   1.235332e+00
4.200000e+00   3.175653e+00   2.689848e+00   1.149470e+00   1.236205e+00
4.210000e+00   3.175553e+00   2.691245e+00   1.145050e+00   1.237010e+00
4.220000e+00   3.175408e+00   2.692622e+00   1.140610e+00   1.237746e+00
4.230000e+00   3.175219e+00   2.693978e+00   1.136149e+00   1.238413e+00
4.240000e+00   3.174986e+00   2.695313e+00   1.131668e+00   1.239012e+00
4.250000e+00   3.174709e+00   2.696628e+00   1.127170e+00   1.239542e+00
4.260000e+00   3.174389e+00   2.697922e+00   1.122654e+00   1.240004e+00
4.270000e+00   3.174026e+00   2.699196e+00   1.118121e+00   1.240398e+00
4.280000e+00   3.173620e+00   2.700450e+00   1.113572e+00   1.240723e+00
4.290000e+00   3.173173e+00   2.701683e+00   1.109009e+00   1.240981e+00
4.300000e+00   3.172683e+00   2.702895e+00   1.104432e+00   1.241172e+00
4.310000e+00   3.172153e+00   2.704087e+00   1.099843e+00   1.241295e+00
4.320000e+00   3.171582e+00   2.705259e+00   1.095241e+00   1.241352e+00
4.330000e+00   3.170972e+00   2.706411e+00   1.090629e+00   1.241342e+00
4.340000e+00   3.170322e+00   2.707542e+00   1.086007e+00   1.241267e+00
4.350000e+00   3.169633e+00   2.708653e+00   1.081377e+00   1.241127e+00
4.360000e+00   3.168907e+00   2.709745e+00   1.076738e+00   1.240923e+00
4.370000e+00   3.168143e+00   2.710816e+00   1.072094e+00   1.240654e+00
4.380000e+00   3.167343e+00   2.711867e+00   1.067444e+00   1.240323e+00
4.390000e+00   3.166507e+00   2.712899e+00   1.062789e+00   1.239929e+00
4.400000e+00   3.165636e+00   2.713911e+00   1.058132e+00   1.239473e+00
4.410000e+00   3.164731e+00   2.714903e+00   1.053472e+00   1.238957e+00
4.420000e+00   3.163792e+00   2.715876e+00   1.048812e+00   1.238381e+00
4.430000e+00   3.162821e+00   2.716830e+00   1.044152e+00   1.237746e+00
4.440000e+00   3.161818e+00   2.717764e+00   1.039494e+00   1.237053e+00
4.450000e+00   3.160784e+00   2.718680e+00   1.034838e+00   1.236304e+00
4.460000e+00   3.159720e+00   2.719576e+00   1.030187e+00   1.235498e+00
4.470000e+00   3.158628e+00   2.720453e+00   1.025541e+00   1.234638e+00
4.480000e+00   3.157507e+00   2.721312e+00   1.020902e+00   1.233724e+00
4.490000e+00   3.156360e+00   2.722152e+00   1.016270e+00   1.232758e+00
4.500000e+00   3.155186e+00   2.722973e+00   1.011648e+00   1.231740e+00
4.510000e+00   3.153988e+00   2.723777e+00   1.007036e+00   1.230673e+00
4.520000e+00   3.152765e+00   2.724562e+00   1.002437e+00   1.229557e+00
4.530000e+00   3.151520e+00   2.725329e+00   9.978500e-01   1.228394e+00
4.540000e+00   3.150253e+00   2.726079e+00   9.932782e-01   1.227185e+00
4.550000e+00   3.148965e+00   2.726811e+00   9.887225e-01   1.225932e+00
4.560000e+00   3.147657e+00   2.727525e+00   9.841843e-01   1.224636e+00
4.570000e+00   3.146331e+00   2.728222e+00   9.796650e-01   1.223298e+00
4.580000e+00   3.144987e+00   2.728902e+00   9.751661e-01   1.221920e+00
4.590000e+00   3.143628e+00   2.729565e+00   9.706890e-01   1.220504e+00
4.600000e+00   3.142253e+00   2.730212e+00   9.662352e-01   1.219052e+00
4.610000e+00   3.140864e+00   2.730842e+00   9.618062e-01   1.217564e+00
4.620000e+00   3.139463e+00   2.731455e+00   9.574036e-01   1.216042e+00
4.630000e+00   3.138051e+00   2.732053e+00   9.530288e-01   1.214489e+00
4.640000e+00   3.136628e+00   2.732635e+00   9.486834e-01   1.212906e+00
4.650000e+00   3.135196e+00   2.733201e+00   9.443689e-01   1.211295e+00
4.660000e+00   3.133756e+00   2.733751e+00   9.400870e-01   1.209657e+00
4.670000e+00   3.132310e+00   2.734286e+00   9.358391e-01   1.207994e+00
4.680000e+00   3.130858e+00   2.734806e+00   9.316269e-01   1.206308e+00
4.690000e+00   3.129403e+00   2.735312e+00   9.274519e-01   1.204601e+00
4.700000e+00   3.127944e+00   2.735802e+00   9.233159e-01   1.202875e+00
4.710000e+00   3.126484e+00   2.736279e+00   9.192203e-01   1.201132e+00
4.720000e+00   3.125024e+00   2.736741e+00   9.151668e-01   1.199373e+00
4.730000e+00   3.123565e+00   2.737189e+00   9.111571e-01   1.197600e+00
4.740000e+00   3.122108e+00   2.737624e+00   9.071927e-01   1.195816e+00
4.750000e+00   3.120655e+00   2.738045e+00   9.032754e-01   1.194022e+00
4.760000e+00   3.119206e+00   2.738453e+00   8.994068e-01   1.192221e+00
4.770000e+00   3.117764e+00   2.738848e+00   8.955885e-01   1.190414e+00
4.780000e+00   3.116329e+00   2.739231e+00   8.918222e-01   1.188603e+00
4.790000e+00   3.114903e+00   2.739600e+00   8.881096e-01   1.186790e+00
4.800000e+00   3.113486e+00   2.739958e+00   8.844522e-01   1.184977e+00
4.810000e+00   3.112081e+00   2.740304e+00   8.808518e-01   1.183167e+00
4.820000e+00   3.110688e+00   2.740638e+00   8.773101e-01   1.181361e+00
4.830000e+00   3.109309e+00   2.740960e+00   8.738285e-01   1.179560e+00
4.840000e+00   3.107944e+00   2.741271e+00   8.704088e-01   1.177768e+00
4.850000e+00   3.106596e+00   2.741571e+00   8.670527e-01   1.175987e+00
4.860000e+00   3.105265e+00   2.741860e+00   8.637616e-01   1.174217e+00
4.870000e+00   3.103952e+00   2.742139e+00   8.605373e-01   1.172462e+00
4.880000e+00   3.102659e+00   2.742408e+00   8.573813e-01   1.170722e+00
4.890000e+00   3.101387e+00   2.742666e+00   8.542952e-01   1.169001e+00
4.900000e+00   3.100137e+00   2.742915e+00   8.512805e-01   1.167299e+00
4.910000e+00   3.098910e+00   2.743154e+00   8.483388e-01   1.165620e+00
4.920000e+00   3.097707e+00   2.743383e+00   8.454716e-01   1.163964e+00
4.930000e+00   3.096529e+00   2.743604e+00   8.426804e-01   1.162335e+00
4.940000e+00   3.095379e+00   2.743816e+00   8.399667e-01   1.160732e+00
4.950000e+00   3.094255e+00   2.744019e+00   8.373319e-01   1.159160e+00
4.960000e+00   3.093160e+00   2.744213e+00   8.347774e-01   1.157618e+00
4.970000e+00   3.092095e+00   2.744400e+00   8.323045e-01   1.156110e+00
4.980000e+00   3.091061e+00   2.744578e+00   8.299148e-01   1.154637e+00
4.990000e+00   3.090058e+00   2.744749e+00   8.276094e-01   1.153200e+00
5.000000e+00   3.089087e+00   2.744912e+00   8.253897e-01   1.151801e+00
5.010000e+00   3.088150e+00   2.745068e+00   8.232568e-01   1.150443e+00
5.020000e+00   3.087247e+00   2.745217e+00   8.212121e-01   1.149126e+00
5.030000e+00   3.086380e+00   2.745359e+00   8.192567e-01   1.147852e+00
5.040000e+00   3.085549e+00   2.745494e+00   8.173917e-01   1.146622e+00
5.050000e+00   3.084754e+00   2.745623e+00   8.156182e-01   1.145439e+00
5.060000e+00   3.083997e+00   2.745745e+00   8.139372e-01   1.144304e+00
5.070000e+00   3.083279e+00   2.745861e+00   8.123497e-01   1.143217e+00
5.080000e+00   3.082600e+00   2.745971e+00   8.108567e-01   1.142181e+00
5.090000e+00   3.081960e+00   2.746075e+00   8.094591e-01   1.141195e+00
5.100000e+00   3.081361e+00   2.746174e+00   8.081577e-01   1.140263e+00
5.110000e+00   3.080804e+00   2.746267e+00   8.069533e-01   1.139384e+00
5.120000e+00   3.080287e+00   2.746354e+00   8.058466e-01   1.138560e+00
5.130000e+00   3.079813e+00   2.746436e+00   8.048384e-01   1.137792e+00
5.140000e+00   3.079382e+00   2.746513e+00   8.039292e-01   1.137081e+00
5.150000e+00   3.078993e+00   2.746586e+00   8.031197e-01   1.136427e+00
5.160000e+00   3.078649e+00   2.746653e+00   8.024103e-01   1.135832e+00
5.170000e+00   3.078348e+00   2.746715e+00   8.018015e-01   1.135296e+00
5.180000e+00   3.078091e+00   2.746773e+00   8.012937e-01   1.134819e+00
5.190000e+00   3.077879e+00   2.746826e+00   8.008873e-01   1.134403e+00
5.200000e+00   3.077712e+00   2.746874e+00   8.005825e-01   1.134047e+00
5.210000e+00   3.077590e+00   2.746918e+00   8.003796e-01   1.133753e+00
5.220000e+00   3.077513e+00   2.746957e+00   8.002788e-01   1.133520e+00
5.230000e+00   3.077482e+00   2.746992e+00   8.002800e-01   1.133349e+00
5.240000e+00   3.077496e+00   2.747023e+00   8.003834e-01   1.133240e+00
5.250000e+00   3.077555e+00   2.747049e+00   8.005889e-01   1.133193e+00
5.260000e+00   3.077660e+00   2.747071e+00   8.008965e-01   1.133207e+00
5.270000e+00   3.077811e+00   2.747088e+00   8.013060e-01   1.133284e+00
5.280000e+00   3.078007e+00   2.747102e+00   8.018172e-01   1.133422e+00
5.290000e+00   3.078248e+00   2.747111e+00   8.024298e-01   1.133622e+00
5.300000e+00   3.078534e+00   2.747115e+00   8.031434e-01   1.133883e+00
5.310000e+00   3.078865e+00   2.747115e+00   8.039577e-01   1.134205e+00
5.320000e+00   3.079241e+00   2.747111e+00   8.048723e-01   1.134587e+00
5.330000e+00   3.079661e+00   2.747102e+00   8.058865e-01   1.135029e+00
5.340000e+00   3.080125e+00   2.747088e+00   8.069998e-01   1.135530e+00
5.350000e+00   3.080633e+00   2.747070e+00   8.082116e-01   1.136090e+00
5.360000e+00   3.081184e+00   2.747047e+00   8.095211e-01   1.136707e+00
5.370000e+00   3.081778e+00   2.747019e+00   8.109277e-01   1.137381e+00
5.380000e+00   3.082414e+00   2.746986e+00   8.124305e-01   1.138111e+00
5.390000e+00   3.083091e+00   2.746948e+00   8.140287e-01   1.138897e+00
5.400000e+00   3.083810e+00   2.746905e+00   8.157214e-01   1.139736e+00
5.410000e+00   3.084570e+00   2.746857e+00   8.175075e-01   1.140628e+00
5.420000e+00   3.085369e+00   2.746803e+00   8.193861e-01   1.141571e+00
5.430000e+00   3.086208e+00   2.746743e+00   8.213561e-01   1.142565e+00
5.440000e+00   3.087085e+00   2.746677e+00   8.234164e-01   1.143608e+00
5.450000e+00   3.087999e+00   2.746606e+00   8.255658e-01   1.144699e+00
5.460000e+00   3.088951e+00   2.746528e+00   8.278032e-01   1.145837e+00
5.470000e+00   3.089938e+00   2.746444e+00   8.301273e-01   1.147019e+00
5.480000e+00   3.090961e+00   2.746354e+00   8.325368e-01   1.148245e+00
5.490000e+00   3.092018e+00   2.746256e+00   8.350304e-01   1.149513e+00
5.500000e+00   3.093109e+00   2.746152e+00   8.376068e-01   1.150821e+00
5.510000e+00   3.094232e+00   2.746040e+00   8.402646e-01   1.152167e+00
5.520000e+00   3.095386e+00   2.745921e+00   8.430023e-01   1.153551e+00
5.530000e+00   3.096571e+00   2.745794e+00   8.458186e-01   1.154970e+00
5.540000e+00   3.097785e+00   2.745660e+00   8.487120e-01   1.156422e+00
5.550000e+00   3.099028e+00   2.745517e+00   8.516809e-01   1.157907e+00
5.560000e+00   3.100297e+00   2.745366e+00   8.547238e-01   1.159421e+00
5.570000e+00   3.101593e+00   2.745206e+00   8.578393e-01   1.160963e+00
5.580000e+00   3.102914e+00   2.745038e+00   8.610257e-01   1.162532e+00
5.590000e+00   3.104259e+00   2.744860e+00   8.642814e-01   1.164124e+00
5.600000e+00   3.105626e+00   2.744673e+00   8.676049e-01   1.165740e+00
5.610000e+00   3.107015e+00   2.744476e+00   8.709946e-01   1.167375e+00
5.620000e+00   3.108425e+00   2.744269e+00   8.744487e-01   1.169030e+00
5.630000e+00   3.109853e+00   2.744052e+00   8.779658e-01   1.170700e+00
5.640000e+00   3.111299e+00   2.743824e+00   8.815441e-01   1.172386e+00
5.650000e+00   3.112762e+00   2.743586e+00   8.851821e-01   1.174084e+00
5.660000e+00   3.114240e+00   2.743337e+00   8.888779e-01   1.175792e+00
5.670000e+00   3.115732e+00   2.743076e+00   8.926301e-01   1.177510e+00
5.680000e+00   3.117237e+00   2.742804e+00   8.964370e-01   1.179234e+00
5.690000e+00   3.118753e+00   2.742520e+00   9.002968e-01   1.180962e+00
5.700000e+00   3.120280e+00   2.742224e+00   9.042079e-01   1.182693e+00
5.710000e+00   3.121816e+00   2.741915e+00   9.081686e-01   1.184425e+00
5.720000e+00   3.123359e+00   2.741594e+00   9.121774e-01   1.186156e+00
5.730000e+00   3.124908e+00   2.741260e+00   9.162324e-01   1.187883e+00
5.740000e+00   3.126463e+00   2.740912e+00   9.203321e-01   1.189604e+00
5.750000e+00   3.128021e+00   2.740551e+00   9.244748e-01   1.191319e+00
5.760000e+00   3.129582e+00   2.740176e+00   9.286589e-01   1.193024e+00
5.770000e+00   3.131143e+00   2.739788e+00   9.328827e-01   1.194718e+00
5.780000e+00   3.132705e+00   2.739385e+00   9.371446e-01   1.196399e+00
5.790000e+00   3.134265e+00   2.738967e+00   9.414431e-01   1.198065e+00
5.800000e+00   3.135822e+00   2.738535e+00   9.457764e-01   1.199714e+00
5.810000e+00   3.137375e+00   2.738087e+00   9.501430e-01   1.201344e+00
5.820000e+00   3.138922e+00   2.737624e+00   9.545414e-01   1.202954e+00
5.830000e+00   3.140463e+00   2.737146e+00   9.589698e-01   1.204541e+00
5.840000e+00   3.141996e+00   2.736652e+00   9.634268e-01   1.206103e+00
5.850000e+00   3.143520e+00   2.736141e+00   9.679109e-01   1.207640e+00
5.860000e+00   3.145033e+00   2.735615e+00   9.724204e-01   1.209149e+00
5.870000e+00   3.146534e+00   2.735072e+00   9.769538e-01   1.210628e+00
5.880000e+00   3.148023e+00   2.734512e+00   9.815097e-01   1.212077e+00
5.890000e+00   3.149497e+00   2.733936e+00   9.860865e-01   1.213492e+00
5.900000e+00   3.150956e+00   2.733342e+00   9.906827e-01   1.214873e+00
5.910000e+00   3.152399e+00   2.732731e+00   9.952970e-01   1.216217e+00
5.920000e+00   3.153823e+00   2.732102e+00   9.999278e-01   1.217525e+00
5.930000e+00   3.155229e+00   2.731455e+00   1.004574e+00   1.218792e+00
5.940000e+00   3.156615e+00   2.730791e+00   1.009233e+00   1.220019e+00
5.950000e+00   3.157979e+00   2.730108e+00   1.013905e+00   1.221204e+00
5.960000e+00   3.159322e+00   2.729407e+00   1.018588e+00   1.222346e+00
5.970000e+00   3.160640e+00   2.728687e+00   1.023281e+00   1.223442e+00
5.980000e+00   3.161935e+00   2.727949e+00   1.027981e+00   1.224492e+00
5.990000e+00   3.163204e+00   2.727192e+00   1.032688e+00   1.225495e+00
6.000000e+00   3.164446e+00   2.726415e+00   1.037401e+00   1.226448e+00
6.010000e+00   3.165660e+00   2.725620e+00   1.042119e+00   1.227351e+00
6.020000e+00   3.166847e+00   2.724805e+00   1.046839e+00   1.228203e+00
6.030000e+00   3.168003e+00   2.723971e+00   1.051560e+00   1.229003e+00
6.040000e+00   3.169129e+00   2.723117e+00   1.056282e+00   1.229749e+00
6.050000e+00   3.170224e+00   2.722243e+00   1.061004e+00   1.230440e+00
6.060000e+00   3.171286e+00   2.721349e+00   1.065723e+00   1.231076e+00
6.070000e+00   3.172315e+00   2.720436e+00   1.070439e+00   1.231655e+00
6.080000e+00   3.173310e+00   2.719502e+00   1.075151e+00   1.232177e+00
6.090000e+00   3.174270e+00   2.718548e+00   1.079857e+00   1.232640e+00
6.100000e+00   3.175195e+00   2.717573e+00   1.084556e+00   1.233043e+00
6.110000e+00   3.176083e+00   2.716578e+00   1.089248e+00   1.233387e+00
6.120000e+00   3.176933e+00   2.715563e+00   1.093930e+00   1.233670e+00
6.130000e+00   3.177746e+00   2.714526e+00   1.098603e+00   1.233891e+00
6.140000e+00   3.178520e+00   2.713470e+00   1.103264e+00   1.234050e+00
6.150000e+00   3.179255e+00   2.712392e+00   1.107914e+00   1.234146e+00
6.160000e+00   3.179949e+00   2.711293e+00   1.112550e+00   1.234179e+00
6.170000e+00   3.180603e+00   2.710174e+00   1.117171e+00   1.234148e+00
6.180000e+00   3.181216e+00   2.709034e+00   1.121778e+00   1.234053e+00
6.190000e+00   3.181787e+00   2.707872e+00   1.126368e+00   1.233892e+00
6.200000e+00   3.182315e+00   2.706690e+00   1.130941e+00   1.233667e+00
6.210000e+00   3.182801e+00   2.705486e+00   1.135496e+00   1.233376e+00
6.220000e+00   3.183243e+00   2.704261e+00   1.140032e+00   1.233019e+00
6.230000e+00   3.183642e+00   2.703015e+00   1.144548e+00   1.232596e+00
6.240000e+00   3.183996e+00   2.701748e+00   1.149043e+00   1.232107e+00
6.250000e+00   3.184306e+00   2.700460e+00   1.153517e+00   1.231551e+00
6.260000e+00   3.184570e+00   2.699150e+00   1.157967e+00   1.230929e+00
6.270000e+00   3.184789e+00   2.697820e+00   1.162394e+00   1.230240e+00
6.280000e+00   3.184963e+00   2.696468e+00   1.166797e+00   1.229485e+00
6.290000e+00   3.185090e+00   2.695095e+00   1.171175e+00   1.228663e+00
6.300000e+00   3.185172e+00   2.693701e+00   1.175527e+00   1.227775e+00
6.310000e+00   3.185207e+00   2.692285e+00   1.179852e+00   1.226821e+00
6.320000e+00   3.185195e+00   2.690849e+00   1.184150e+00   1.225800e+00
6.330000e+00   3.185136e+00   2.689392e+00   1.188419e+00   1.224714e+00
6.340000e+00   3.185031e+00   2.687913e+00   1.192660e+00   1.223562e+00
6.350000e+00   3.184878e+00   2.686414e+00   1.196871e+00   1.222345e+00
6.360000e+00   3.184678e+00   2.684894e+00   1.201052e+00   1.221063e+00
6.370000e+00   3.184431e+00   2.683352e+00   1.205202e+00   1.219717e+00
6.380000e+00   3.184137e+00   2.681791e+00   1.209320e+00   1.218307e+00
6.390000e+00   3.183796e+00   2.680208e+00   1.213407e+00   1.216833e+00
6.400000e+00   3.183407e+00   2.678605e+00   1.217460e+00   1.215297e+00
6.410000e+00   3.182971e+00   2.676981e+00   1.221479e+00   1.213698e+00
6.420000e+00   3.182488e+00   2.675337e+00   1.225465e+00   1.212038e+00
6.430000e+00   3.181958e+00   2.673673e+00   1.229416e+00   1.210317e+00
6.440000e+00   3.181382e+00   2.671988e+00   1.233332e+00   1.208536e+00
6.450000e+00   3.180759e+00   2.670284e+00   1.237212e+00   1.206696e+00
6.460000e+00   3.180089e+00   2.668559e+00   1.241056e+00   1.204798e+00
6.470000e+00   3.179373e+00   2.666815e+00   1.244864e+00   1.202841e+00
6.480000e+00   3.178612e+00   2.665051e+00   1.248634e+00   1.200829e+00
6.490000e+00   3.177804e+00   2.663267e+00   1.252366e+00   1.198760e+00
6.500000e+00   3.176952e+00   2.661464e+00   1.256061e+00   1.196638e+00
6.510000e+00   3.176054e+00   2.659642e+00   1.259716e+00   1.194462e+00
6.520000e+00   3.175112e+00   2.657801e+00   1.263333e+00   1.192233e+00
6.530000e+00   3.174125e+00   2.655940e+00   1.266910e+00   1.189953e+00
6.540000e+00   3.173095e+00   2.654061e+00   1.270448e+00   1.187624e+00
6.550000e+00   3.172021e+00   2.652164e+00   1.273945e+00   1.185246e+00
6.560000e+00   3.170904e+00   2.650248e+00   1.277402e+00   1.182820e+00
6.570000e+00   3.169745e+00   2.648313e+00   1.280818e+00   1.180349e+00
6.580000e+00   3.168543e+00   2.646361e+00   1.284193e+00   1.177833e+00
6.590000e+00   3.167301e+00   2.644391e+00   1.287526e+00   1.175273e+00
6.600000e+00   3.166017e+00   2.642403e+00   1.290817e+00   1.172672e+00
6.610000e+00   3.164693e+00   2.640398e+00   1.294067e+00   1.170031e+00
6.620000e+00   3.163329e+00   2.638375e+00   1.297274e+00   1.167351e+00
6.630000e+00   3.161927e+00   2.636336e+00   1.300438e+00   1.164634e+00
6.640000e+00   3.160485e+00   2.634280e+00   1.303560e+00   1.161882e+00
6.650000e+00   3.159006e+00   2.632207e+00   1.306638e+00   1.159096e+00
6.660000e+00   3.157490e+00   2.630118e+00   1.309673e+00   1.156278e+00
6.670000e+00   3.155937e+00   2.628013e+00   1.312664e+00   1.153430e+00
6.680000e+00   3.154349e+00   2.625892e+00   1.315612e+00   1.150553e+00
6.690000e+00   3.152725e+00   2.623756e+00   1.318516e+00   1.147649e+00
6.700000e+00   3.151068e+00   2.621604e+00   1.321376e+00   1.144721e+00
6.710000e+00   3.149377e+00   2.619437e+00   1.324191e+00   1.141770e+00
6.720000e+00   3.147653e+00   2.617256e+00   1.326963e+00   1.138798e+00
6.730000e+00   3.145897e+00   2.615059e+00   1.329690e+00   1.135806e+00
6.740000e+00   3.144110e+00   2.612849e+00   1.332372e+00   1.132798e+00
6.750000e+00   3.142293e+00   2.610625e+00   1.335009e+00   1.129775e+00
6.760000e+00   3.140446e+00   2.608387e+00   1.337602e+00   1.126738e+00
6.770000e+00   3.138570e+00   2.606135e+00   1.340150e+00   1.123691e+00
6.780000e+00   3.136667e+00   2.603870e+00   1.342653e+00   1.120635e+00
6.790000e+00   3.134737e+00   2.601593e+00   1.345111e+00   1.117572e+00
6.800000e+00   3.132781e+00   2.599303e+00   1.347524e+00   1.114504e+00
6.810000e+00   3.130800e+00   2.597001e+00   1.349892e+00   1.111435e+00
6.820000e+00   3.128795e+00   2.594686e+00   1.352215e+00   1.108365e+00
6.830000e+00   3.126766e+00   2.592361e+00   1.354493e+00   1.105297e+00
6.840000e+00   3.124715e+00   2.590023e+00   1.356726e+00   1.102233e+00
6.850000e+00   3.122643e+00   2.587675e+00   1.358914e+00   1.099176e+00
6.860000e+00   3.120549e+00   2.585316e+00   1.361057e+00   1.096127e+00
6.870000e+00   3.118437e+00   2.582947e+00   1.363154e+00   1.093090e+00
6.880000e+00   3.116306e+00   2.580567e+00   1.365207e+00   1.090066e+00
6.890000e+00   3.114157e+00   2.578178e+00   1.367215e+00   1.087057e+00
6.900000e+00   3.111991e+00   2.575779e+00   1.369178e+00   1.084067e+00
6.910000e+00   3.109809e+00   2.573371e+00   1.371096e+00   1.081096e+00
6.920000e+00   3.107613e+00   2.570955e+00   1.372969e+00   1.078149e+00
6.930000e+00   3.105402e+00   2.568530e+00   1.374797e+00   1.075226e+00
6.940000e+00   3.103179e+00   2.566096e+00   1.376581e+00   1.072330e+00
6.950000e+00   3.100944e+00   2.563655e+00   1.378321e+00   1.069464e+00
6.960000e+00   3.098697e+00   2.561207e+00   1.380016e+00   1.066630e+00
6.970000e+00   3.096441e+00   2.558751e+00   1.381666e+00   1.063830e+00
6.980000e+00   3.094175e+00   2.556289e+00   1.383273e+00   1.061067e+00
6.990000e+00   3.091901e+00   2.553820e+00   1.384835e+00   1.058343e+00
7.000000e+00   3.089620e+00   2.551345e+00   1.386354e+00   1.055659e+00
7.010000e+00   3.087333e+00   2.548864e+00   1.387828e+00   1.053019e+00
7.020000e+00   3.085040e+00   2.546377e+00   1.389259e+00   1.050425e+00
7.030000e+00   3.082742e+00   2.543886e+00   1.390646e+00   1.047878e+00
7.040000e+00   3.080441e+00   2.541389e+00   1.391990e+00   1.045382e+00
7.050000e+00   3.078138e+00   2.538889e+00   1.393290e+00   1.042938e+00
7.060000e+00   3.075832e+00   2.536384e+00   1.394548e+00   1.040548e+00
7.070000e+00   3.073526e+00   2.533875e+00   1.395762e+00   1.038215e+00
7.080000e+00   3.071220e+00   2.531362e+00   1.396933e+00   1.035941e+00
7.090000e+00   3.068915e+00   2.528847e+00   1.398062e+00   1.033728e+00
7.100000e+00   3.066611e+00   2.526328e+00   1.399148e+00   1.031578e+00
7.110000e+00   3.064310e+00   2.523807e+00   1.400192e+00   1.029492e+00
7.120000e+00   3.062012e+00   2.521284e+00   1.401193e+00   1.027473e+00
7.130000e+00   3.059718e+00   2.518759e+00   1.402152e+00   1.025523e+00
7.140000e+00   3.057430e+00   2.516233e+00   1.403069e+00   1.023644e+00
7.150000e+00   3.055147e+00   2.513705e+00   1.403945e+00   1.021837e+00
7.160000e+00   3.052871e+00   2.511176e+00   1.404779e+00   1.020105e+00
7.170000e+00   3.050602e+00   2.508646e+00   1.405571e+00   1.018448e+00
7.180000e+00   3.048341e+00   2.506116e+00   1.406322e+00   1.016869e+00
7.190000e+00   3.046089e+00   2.503586e+00   1.407032e+00   1.015370e+00
7.200000e+00   3.043846e+00   2.501056e+00   1.407700e+00   1.013951e+00
7.210000e+00   3.041614e+00   2.498527e+00   1.408328e+00   1.012615e+00
7.220000e+00   3.039392e+00   2.495998e+00   1.408915e+00   1.011362e+00
7.230000e+00   3.037182e+00   2.493471e+00   1.409462e+00   1.010195e+00
7.240000e+00   3.034983e+00   2.490944e+00   1.409967e+00   1.009113e+00
7.250000e+00   3.032797e+00   2.488420e+00   1.410433e+00   1.008120e+00
7.260000e+00   3.030625e+00   2.485897e+00   1.410858e+00   1.007215e+00
7.270000e+00   3.028466e+00   2.483376e+00   1.411243e+00   1.006400e+00
7.280000e+00   3.026321e+00   2.480857e+00   1.411588e+00   1.005676e+00
7.290000e+00   3.024191e+00   2.478341e+00   1.411893e+00   1.005044e+00
7.300000e+00   3.022076e+00   2.475828e+00   1.412158e+00   1.004504e+00
7.310000e+00   3.019976e+00   2.473317e+00   1.412384e+00   1.004058e+00
7.320000e+00   3.017893e+00   2.470810e+00   1.412570e+00   1.003706e+00
7.330000e+00   3.015826e+00   2.468306e+00   1.412716e+00   1.003448e+00
7.340000e+00   3.013776e+00   2.465806e+00   1.412823e+00   1.003285e+00
7.350000e+00   3.011743e+00   2.463309e+00   1.412890e+00   1.003218e+00
7.360000e+00   3.009728e+00   2.460817e+00   1.412919e+00   1.003247e+00
7.370000e+00   3.007730e+00   2.458328e+00   1.412907e+00   1.003372e+00
7.380000e+00   3.005750e+00   2.455844e+00   1.412857e+00   1.003593e+00
7.390000e+00   3.003788e+00   2.453364e+00   1.412768e+00   1.003910e+00
7.400000e+00   3.001845e+00   2.450889e+00   1.412639e+00   1.004324e+00
7.410000e+00   2.999920e+00   2.448419e+00   1.412471e+00   1.004833e+00
7.420000e+00   2.998014e+00   2.445953e+00   1.412265e+00   1.005439e+00
7.430000e+00   2.996126e+00   2.443493e+00   1.412019e+00   1.006140e+00
7.440000e+00   2.994258e+00   2.441038e+00   1.411734e+00   1.006937e+00
7.450000e+00   2.992408e+00   2.438588e+00   1.411410e+00   1.007828e+00
7.460000e+00   2.990577e+00   2.436143e+00   1.411047e+00   1.008814e+00
7.470000e+00   2.988765e+00   2.433704e+00   1.410646e+00   1.009893e+00
7.480000e+00   2.986972e+00   2.431270e+00   1.410205e+00   1.011065e+00
7.490000e+00   2.985198e+00   2.428842e+00   1.409725e+00   1.012330e+00
7.500000e+00   2.983443e+00   2.426419e+00   1.409206e+00   1.013685e+00
7.510000e+00   2.981706e+00   2.424003e+00   1.408648e+00   1.015130e+00
7.520000e+00   2.979987e+00   2.421592e+00   1.408051e+00   1.016665e+00
7.530000e+00   2.978287e+00   2.419187e+00   1.407415e+00   1.018288e+00
7.540000e+00   2.976604e+00   2.416788e+00   1.406739e+00   1.019997e+00
7.550000e+00   2.974940e+00   2.414395e+00   1.406025e+00   1.021792e+00
7.560000e+00   2.973293e+00   2.412008e+00   1.405271e+00   1.023672e+00
7.570000e+00   2.971663e+00   2.409626e+00   1.404477e+00   1.025634e+00
7.580000e+00   2.970050e+00   2.407251e+00   1.403645e+00   1.027677e+00
7.590000e+00   2.968453e+00   2.404882e+00   1.402772e+00   1.029800e+00
7.600000e+00   2.966873e+00   2.402519e+00   1.401861e+00   1.032001e+00
7.610000e+00   2.965309e+00   2.400161e+00   1.400909e+00   1.034279e+00
7.620000e+00   2.963759e+00   2.397810e+00   1.399918e+00   1.036632e+00
7.630000e+00   2.962225e+00   2.395465e+00   1.398887e+00   1.039057e+00
7.640000e+00   2.960705e+00   2.393125e+00   1.397816e+00   1.041553e+00
7.650000e+00   2.959198e+00   2.390792e+00   1.396705e+00   1.044119e+00
7.660000e+00   2.957705e+00   2.388464e+00   1.395554e+00   1.046752e+00
7.670000e+00   2.956225e+00   2.386142e+00   1.394363e+00   1.049451e+00
7.680000e+00   2.954757e+00   2.383825e+00   1.393132e+00   1.052212e+00
7.690000e+00   2.953301e+00   2.381514e+00   1.391860e+00   1.055036e+00
7.700000e+00   2.951855e+00   2.379209e+00   1.390548e+00   1.057918e+00
7.710000e+00   2.950420e+00   2.376910e+00   1.389195e+00   1.060857e+00
7.720000e+00   2.948995e+00   2.374615e+00   1.387802e+00   1.063851e+00
7.730000e+00   2.947579e+00   2.372326e+00   1.386368e+00   1.066898e+00
7.740000e+00   2.946171e+00   2.370043e+00   1.384893e+00   1.069996e+00
7.750000e+00   2.944770e+00   2.367764e+00   1.383377e+00   1.073141e+00
7.760000e+00   2.943376e+00   2.365490e+00   1.381820e+00   1.076333e+00
7.770000e+00   2.941989e+00   2.363222e+00   1.380222e+00   1.079569e+00
7.780000e+00   2.940607e+00   2.360958e+00   1.378583e+00   1.082845e+00
7.790000e+00   2.939229e+00   2.358699e+00   1.376902e+00   1.086162e+00
7.800000e+00   2.937855e+00   2.356445e+00   1.375180e+00   1.089514e+00
7.810000e+00   2.936484e+00   2.354195e+00   1.373417e+00   1.092902e+00
7.820000e+00   2.935116e+00   2.351949e+00   1.371612e+00   1.096321e+00
7.830000e+00   2.933749e+00   2.349708e+00   1.369765e+00   1.099771e+00
7.840000e+00   2.932382e+00   2.347471e+00   1.367877e+00   1.103248e+00
7.850000e+00   2.931015e+00   2.345238e+00   1.365948e+00   1.106750e+00
7.860000e+00   2.929647e+00   2.343009e+00   1.363976e+00   1.110275e+00
7.870000e+00   2.928277e+00   2.340783e+00   1.361963e+00   1.113820e+00
7.880000e+00   2.926904e+00   2.338562e+00   1.359907e+00   1.117383e+00
7.890000e+00   2.925527e+00   2.336343e+00   1.357811e+00   1.120962e+00
7.900000e+00   2.924146e+00   2.334129e+00   1.355672e+00   1.124555e+00
7.910000e+00   2.922759e+00   2.331917e+00   1.353491e+00   1.128159e+00
7.920000e+00   2.921366e+00   2.329709e+00   1.351269e+00   1.131771e+00
7.930000e+00   2.919966e+00   2.327504e+00   1.349004e+00   1.135391e+00
7.940000e+00   2.918557e+00   2.325302e+00   1.346698e+00   1.139014e+00
7.950000e+00   2.917140e+00   2.323102e+00   1.344350e+00   1.142640e+00
7.960000e+00   2.915713e+00   2.320906e+00   1.341961e+00   1.146265e+00
7.970000e+00   2.914276e+00   2.318712e+00   1.339529e+00   1.149888e+00
7.980000e+00   2.912827e+00   2.316520e+00   1.337057e+00   1.153506e+00
7.990000e+00   2.911365e+00   2.314331e+00   1.334542e+00   1.157117e+00
8.000000e+00   2.909891e+00   2.312144e+00   1.331986e+00   1.160719e+00
8.010000e+00   2.908402e+00   2.309959e+00   1.329389e+00   1.164310e+00
8.020000e+00   2.906899e+00   2.307776e+00   1.326751e+00   1.167888e+00
8.030000e+00   2.905380e+00   2.305596e+00   1.324071e+00   1.171450e+00
8.040000e+00   2.903844e+00   2.303417e+00   1.321351e+00   1.174996e+00
8.050000e+00   2.902291e+00   2.301240e+00   1.318590e+00   1.178521e+00
8.060000e+00   2.900721e+00   2.299064e+00   1.315788e+00   1.182025e+00
8.070000e+00   2.899131e+00   2.296891e+00   1.312946e+00   1.185506e+00
8.080000e+00   2.897521e+00   2.294719e+00   1.310064e+00   1.188962e+00
8.090000e+00   2.895892e+00   2.292548e+00   1.307141e+00   1.192390e+00
8.100000e+00   2.894241e+00   2.290379e+00   1.304179e+00   1.195789e+00
8.110000e+00   2.892568e+00   2.288211e+00   1.301177e+00   1.199157e+00
8.120000e+00   2.890873e+00   2.286044e+00   1.298136e+00   1.202493e+00
8.130000e+00   2.889154e+00   2.283879e+00   1.295056e+00   1.205793e+00
8.140000e+00   2.887412e+00   2.281715e+00   1.291938e+00   1.209058e+00
8.150000e+00   2.885645e+00   2.279551e+00   1.288781e+00   1.212285e+00
8.160000e+00   2.883852e+00   2.277390e+00   1.285585e+00   1.215472e+00
8.170000e+00   2.882034e+00   2.275229e+00   1.282353e+00   1.218617e+00
8.180000e+00   2.880190e+00   2.273069e+00   1.279082e+00   1.221720e+00
8.190000e+00   2.878318e+00   2.270910e+00   1.275775e+00   1.224779e+00
8.200000e+00   2.876419e+00   2.268752e+00   1.272431e+00   1.227791e+00
8.210000e+00   2.874492e+00   2.266596e+00   1.269050e+00   1.230756e+00
8.220000e+00   2.872537e+00   2.264440e+00   1.265634e+00   1.233673e+00
8.230000e+00   2.870552e+00   2.262285e+00   1.262183e+00   1.236539e+00
8.240000e+00   2.868537e+00   2.260131e+00   1.258696e+00   1.239354e+00
8.250000e+00   2.866493e+00   2.257979e+00   1.255175e+00   1.242116e+00
8.260000e+00   2.864418e+00   2.255827e+00   1.251620e+00   1.244824e+00
8.270000e+00   2.862313e+00   2.253676e+00   1.248031e+00   1.247476e+00
8.280000e+00   2.860176e+00   2.251527e+00   1.244410e+00   1.250072e+00
8.290000e+00   2.858008e+00   2.249378e+00   1.240755e+00   1.252611e+00
8.300000e+00   2.855808e+00   2.247231e+00   1.237069e+00   1.255091e+00
8.310000e+00   2.853576e+00   2.245085e+00   1.233352e+00   1.257511e+00
8.320000e+00   2.851312e+00   2.242940e+00   1.229603e+00   1.259871e+00
8.330000e+00   2.849015e+00   2.240797e+00   1.225825e+00   1.262169e+00
8.340000e+00   2.846686e+00   2.238655e+00   1.222017e+00   1.264404e+00
8.350000e+00   2.844323e+00   2.236514e+00   1.218179e+00   1.266576e+00
8.360000e+00   2.841927e+00   2.234376e+00   1.214314e+00   1.268684e+00
8.370000e+00   2.839499e+00   2.232238e+00   1.210420e+00   1.270727e+00
8.380000e+00   2.837037e+00   2.230103e+00   1.206500e+00   1.272705e+00
8.390000e+00   2.834542e+00   2.227969e+00   1.202553e+00   1.274616e+00
8.400000e+00   2.832013e+00   2.225837e+00   1.198581e+00   1.276460e+00
8.410000e+00   2.829452e+00   2.223708e+00   1.194584e+00   1.278237e+00
8.420000e+00   2.826857e+00   2.221580e+00   1.190562e+00   1.279946e+00
8.430000e+00   2.824229e+00   2.219455e+00   1.186517e+00   1.281587e+00
8.440000e+00   2.821568e+00   2.217333e+00   1.182450e+00   1.283158e+00
8.450000e+00   2.818875e+00   2.215213e+00   1.178360e+00   1.284661e+00
8.460000e+00   2.816148e+00   2.213096e+00   1.174250e+00   1.286093e+00
8.470000e+00   2.813390e+00   2.210981e+00   1.170119e+00   1.287456e+00
8.480000e+00   2.810599e+00   2.208870e+00   1.165969e+00   1.288749e+00
8.490000e+00   2.807776e+00   2.206762e+00   1.161801e+00   1.289971e+00
8.500000e+00   2.804922e+00   2.204658e+00   1.157615e+00   1.291124e+00
8.510000e+00   2.802037e+00   2.202557e+00   1.153412e+00   1.292205e+00
8.520000e+00   2.799120e+00   2.200460e+00   1.149193e+00   1.293216e+00
8.530000e+00   2.796174e+00   2.198366e+00   1.144959e+00   1.294157e+00
8.540000e+00   2.793198e+00   2.196277e+00   1.140711e+00   1.295027e+00
8.550000e+00   2.790192e+00   2.194193e+00   1.136451e+00   1.295827e+00
8.560000e+00   2.787157e+00   2.192113e+00   1.132178e+00   1.296557e+00
8.570000e+00   2.784094e+00   2.190038e+00   1.127894e+00   1.297216e+00
8.580000e+00   2.781004e+00   2.187968e+00   1.123601e+00   1.297806e+00
8.590000e+00   2.777886e+00   2.185903e+00   1.119298e+00   1.298327e+00
8.600000e+00   2.774742e+00   2.183844e+00   1.114987e+00   1.298778e+00
8.610000e+00   2.771573e+00   2.181791e+00   1.110670e+00   1.299161e+00
8.620000e+00   2.768378e+00   2.179743e+00   1.106346e+00   1.299475e+00
8.630000e+00   2.765160e+00   2.177703e+00   1.102018e+00   1.299722e+00
8.640000e+00   2.761918e+00   2.175668e+00   1.097687e+00   1.299901e+00
8.650000e+00   2.758654e+00   2.173641e+00   1.093353e+00   1.300014e+00
8.660000e+00   2.755368e+00   2.171620e+00   1.089017e+00   1.300061e+00
8.670000e+00   2.752061e+00   2.169608e+00   1.084682e+00   1.300042e+00
8.680000e+00   2.748735e+00   2.167602e+00   1.080347e+00   1.299959e+00
8.690000e+00   2.745390e+00   2.165605e+00   1.076015e+00   1.299813e+00
8.700000e+00   2.742028e+00   2.163617e+00   1.071686e+00   1.299603e+00
8.710000e+00   2.738648e+00   2.161637e+00   1.067362e+00   1.299331e+00
8.720000e+00   2.735254e+00   2.159665e+00   1.063044e+00   1.298998e+00
8.730000e+00   2.731844e+00   2.157704e+00   1.058733e+00   1.298604e+00
8.740000e+00   2.728422e+00   2.155752e+00   1.054430e+00   1.298152e+00
8.750000e+00   2.724987e+00   2.153810e+00   1.050137e+00   1.297641e+00
8.760000e+00   2.721542e+00   2.151878e+00   1.045855e+00   1.297073e+00
8.770000e+00   2.718087e+00   2.149957e+00   1.041586e+00   1.296449e+00
8.780000e+00   2.714623e+00   2.148047e+00   1.037330e+00   1.295770e+00
8.790000e+00   2.711153e+00   2.146148e+00   1.033089e+00   1.295038e+00
8.800000e+00   2.707677e+00   2.144261e+00   1.028865e+00   1.294254e+00
8.810000e+00   2.704196e+00   2.142387e+00   1.024658e+00   1.293418e+00
8.820000e+00   2.700713e+00   2.140525e+00   1.020470e+00   1.292533e+00
8.830000e+00   2.697227e+00   2.138676e+00   1.016303e+00   1.291600e+00
8.840000e+00   2.693742e+00   2.136840e+00   1.012158e+00   1.290620e+00
8.850000e+00   2.690258e+00   2.135018e+00   1.008036e+00   1.289594e+00
8.860000e+00   2.686777e+00   2.133210e+00   1.003939e+00   1.288524e+00
8.870000e+00   2.683301e+00   2.131416e+00   9.998678e-01   1.287413e+00
8.880000e+00   2.679830e+00   2.129638e+00   9.958243e-01   1.286260e+00
8.890000e+00   2.676367e+00   2.127875e+00   9.918099e-01   1.285068e+00
8.900000e+00   2.672913e+00   2.126128e+00   9.878259e-01   1.283839e+00
8.910000e+00   2.669469e+00   2.124397e+00   9.838739e-01   1.282574e+00
8.920000e+00   2.666038e+00   2.122682e+00   9.799552e-01   1.281275e+00
8.930000e+00   2.662620e+00   2.120985e+00   9.760715e-01   1.279943e+00
8.940000e+00   2.659218e+00   2.119305e+00   9.722240e-01   1.278581e+00
8.950000e+00   2.655834e+00   2.117643e+00   9.684144e-01   1.277190e+00
8.960000e+00   2.652468e+00   2.115999e+00   9.646440e-01   1.275772e+00
8.970000e+00   2.649123e+00   2.114375e+00   9.609145e-01   1.274329e+00
8.980000e+00   2.645800e+00   2.112769e+00   9.572271e-01   1.272863e+00
8.990000e+00   2.642501e+00   2.111183e+00   9.535836e-01   1.271375e+00
9.000000e+00   2.639227e+00   2.109618e+00   9.499852e-01   1.269868e+00
9.010000e+00   2.635982e+00   2.108073e+00   9.464335e-01   1.268343e+00
9.020000e+00   2.632765e+00   2.106548e+00   9.429300e-01   1.266802e+00
9.030000e+00   2.629579e+00   2.105046e+00   9.394762e-01   1.265248e+00
9.040000e+00   2.626426e+00   2.103565e+00   9.360734e-01   1.263682e+00
9.050000e+00   2.623307e+00   2.102107e+00   9.327233e-01   1.262106e+00
9.060000e+00   2.620224e+00   2.100672e+00   9.294273e-01   1.260523e+00
9.070000e+00   2.617179e+00   2.099259e+00   9.261867e-01   1.258933e+00
9.080000e+00   2.614173e+00   2.097871e+00   9.230031e-01   1.257340e+00
9.090000e+00   2.611209e+00   2.096507e+00   9.198778e-01   1.255745e+00
9.100000e+00   2.608287e+00   2.095167e+00   9.168124e-01   1.254151e+00
9.110000e+00   2.605410e+00   2.093852e+00   9.138082e-01   1.252558e+00
9.120000e+00   2.602580e+00   2.092563e+00   9.108666e-01   1.250970e+00
9.130000e+00   2.599797e+00   2.091299e+00   9.079890e-01   1.249387e+00
9.140000e+00   2.597064e+00   2.090062e+00   9.051768e-01   1.247813e+00
9.150000e+00   2.594382e+00   2.088851e+00   9.024314e-01   1.246249e+00
9.160000e+00   2.591753e+00   2.087668e+00   8.997540e-01   1.244697e+00
9.170000e+00   2.589178e+00   2.086512e+00   8.971460e-01   1.243158e+00
9.180000e+00   2.586660e+00   2.085383e+00   8.946088e-01   1.241636e+00
9.190000e+00   2.584199e+00   2.084284e+00   8.921435e-01   1.240131e+00
9.200000e+00   2.581797e+00   2.083212e+00   8.897514e-01   1.238645e+00
9.210000e+00   2.579455e+00   2.082170e+00   8.874338e-01   1.237181e+00
9.220000e+00   2.577176e+00   2.081157e+00   8.851919e-01   1.235740e+00
9.230000e+00   2.574960e+00   2.080174e+00   8.830268e-01   1.234325e+00
9.240000e+00   2.572809e+00   2.079222e+00   8.809396e-01   1.232935e+00
9.250000e+00   2.570724e+00   2.078299e+00   8.789316e-01   1.231574e+00
9.260000e+00   2.568707e+00   2.077408e+00   8.770038e-01   1.230244e+00
9.270000e+00   2.566759e+00   2.076547e+00   8.751572e-01   1.228944e+00
9.280000e+00   2.564882e+00   2.075719e+00   8.733928e-01   1.227678e+00
9.290000e+00   2.563075e+00   2.074922e+00   8.717117e-01   1.226447e+00
9.300000e+00   2.561341e+00   2.074157e+00   8.701147e-01   1.225253e+00
9.310000e+00   2.559682e+00   2.073424e+00   8.686028e-01   1.224096e+00
9.320000e+00   2.558097e+00   2.072725e+00   8.671769e-01   1.222978e+00
9.330000e+00   2.556588e+00   2.072058e+00   8.658377e-01   1.221901e+00
9.340000e+00   2.555156e+00   2.071424e+00   8.645860e-01   1.220866e+00
9.350000e+00   2.553802e+00   2.070824e+00   8.634226e-01   1.219873e+00
9.360000e+00   2.552527e+00   2.070258e+00   8.623481e-01   1.218925e+00
9.370000e+00   2.551331e+00   2.069726e+00   8.613633e-01   1.218023e+00
9.380000e+00   2.550217e+00   2.069228e+00   8.604686e-01   1.217167e+00
9.390000e+00   2.549183e+00   2.068764e+00   8.596647e-01   1.216358e+00
9.400000e+00   2.548232e+00   2.068335e+00   8.589521e-01   1.215598e+00
9.410000e+00   2.547364e+00   2.067941e+00   8.583312e-01   1.214887e+00
9.420000e+00   2.546579e+00   2.067582e+00   8.578024e-01   1.214226e+00
9.430000e+00   2.545878e+00   2.067258e+00   8.573661e-01   1.213616e+00
9.440000e+00   2.545262e+00   2.066969e+00   8.570226e-01   1.213058e+00
9.450000e+00   2.544731e+00   2.066716e+00   8.567721e-01   1.212552e+00
9.460000e+00   2.544285e+00   2.066498e+00   8.566148e-01   1.212099e+00
9.470000e+00   2.543925e+00   2.066316e+00   8.565509e-01   1.211698e+00
9.480000e+00   2.543650e+00   2.066169e+00   8.565803e-01   1.211352e+00
9.490000e+00   2.543463e+00   2.066058e+00   8.567033e-01   1.211059e+00
9.500000e+00   2.543361e+00   2.065983e+00   8.569196e-01   1.210821e+00
9.510000e+00   2.543346e+00   2.065944e+00   8.572293e-01   1.210637e+00
9.520000e+00   2.543418e+00   2.065941e+00   8.576323e-01   1.210507e+00
9.530000e+00   2.543576e+00   2.065974e+00   8.581283e-01   1.210433e+00
9.540000e+00   2.543821e+00   2.066042e+00   8.587170e-01   1.210412e+00
9.550000e+00   2.544152e+00   2.066147e+00   8.593983e-01   1.210446e+00
9.560000e+00   2.544569e+00   2.066287e+00   8.601717e-01   1.210535e+00
9.570000e+00   2.545072e+00   2.066463e+00   8.610368e-01   1.210677e+00
9.580000e+00   2.545661e+00   2.066675e+00   8.619932e-01   1.210873e+00
9.590000e+00   2.546336e+00   2.066922e+00   8.630404e-01   1.211123e+00
9.600000e+00   2.547095e+00   2.067205e+00   8.641778e-01   1.211425e+00
9.610000e+00   2.547938e+00   2.067524e+00   8.654048e-01   1.211780e+00
9.620000e+00   2.548866e+00   2.067878e+00   8.667207e-01   1.212186e+00
9.630000e+00   2.549877e+00   2.068266e+00   8.681249e-01   1.212644e+00
9.640000e+00   2.550970e+00   2.068690e+00   8.696166e-01   1.213151e+00
9.650000e+00   2.552146e+00   2.069149e+00   8.711951e-01   1.213709e+00
9.660000e+00   2.553403e+00   2.069642e+00   8.728594e-01   1.214315e+00
9.670000e+00   2.554740e+00   2.070170e+00   8.746088e-01   1.214969e+00
9.680000e+00   2.556157e+00   2.070732e+00   8.764422e-01   1.215670e+00
9.690000e+00   2.557652e+00   2.071328e+00   8.783588e-01   1.216417e+00
9.700000e+00   2.559226e+00   2.071958e+00   8.803576e-01   1.217209e+00
9.710000e+00   2.560876e+00   2.072621e+00   8.824374e-01   1.218043e+00
9.720000e+00   2.562601e+00   2.073318e+00   8.845973e-01   1.218921e+00
9.730000e+00   2.564402e+00   2.074047e+00   8.868361e-01   1.219839e+00
9.740000e+00   2.566276e+00   2.074809e+00   8.891527e-01   1.220797e+00
9.750000e+00   2.568222e+00   2.075604e+00   8.915460e-01   1.221793e+00
9.760000e+00   2.570239e+00   2.076430e+00   8.940148e-01   1.222826e+00
9.770000e+00   2.572326e+00   2.077289e+00   8.965578e-01   1.223895e+00
9.780000e+00   2.574482e+00   2.078179e+00   8.991738e-01   1.224997e+00
9.790000e+00   2.576705e+00   2.079100e+00   9.018616e-01   1.226132e+00
9.800000e+00   2.578994e+00   2.080051e+00   9.046198e-01   1.227298e+00
9.810000e+00   2.581347e+00   2.081033e+00   9.074472e-01   1.228492e+00
9.820000e+00   2.583764e+00   2.082046e+00   9.103424e-01   1.229714e+00
9.830000e+00   2.586242e+00   2.083087e+00   9.133041e-01   1.230962e+00
9.840000e+00   2.588779e+00   2.084158e+00   9.163309e-01   1.232234e+00
9.850000e+00   2.591376e+00   2.085258e+00   9.194214e-01   1.233528e+00
9.860000e+00   2.594029e+00   2.086387e+00   9.225742e-01   1.234842e+00
9.870000e+00   2.596738e+00   2.087544e+00   9.257880e-01   1.236175e+00
9.880000e+00   2.599501e+00   2.088728e+00   9.290612e-01   1.237525e+00
9.890000e+00   2.602316e+00   2.089939e+00   9.323925e-01   1.238889e+00
9.900000e+00   2.605182e+00   2.091178e+00   9.357804e-01   1.240267e+00
9.910000e+00   2.608096e+00   2.092443e+00   9.392235e-01   1.241655e+00
9.920000e+00   2.611058e+00   2.093734e+00   9.427203e-01   1.243053e+00
9.930000e+00   2.614065e+00   2.095051e+00   9.462693e-01   1.244458e+00
9.940000e+00   2.617117e+00   2.096392e+00   9.498691e-01   1.245868e+00
9.950000e+00   2.620210e+00   2.097759e+00   9.535181e-01   1.247282e+00
9.960000e+00   2.623344e+00   2.099150e+00   9.572150e-01   1.248697e+00
9.970000e+00   2.626517e+00   2.100564e+00   9.609581e-01   1.250112e+00
9.980000e+00   2.629727e+00   2.102002e+00   9.647461e-01   1.251524e+00
9.990000e+00   2.632972e+00   2.103463e+00   9.685774e-01   1.252932e+00


==> DBEC-GP/c_programs/output/real3d/real3d-out.txt <==
 Real time propagation 3D,   OPTION = 2

  Number of Atoms N = 5000, Unit of length AHO = 0.00000100 m
  Scattering length a = 100.00*a0, Dipolar ADD = 132.70*a0
  Nonlinearity G_3D = 332.4918, Strength of DDI GD_3D = 105.33272
  Parameters of trap: GAMMA = 0.50, ANU = 1.00, LAMBDA = 1.50

 # Space Stp: NX = 128, NY = 96, NZ = 80
  Space Step: DX = 0.200000, DY = 0.200000, DZ = 0.200000
 # Time Stp : NSTP = 0, NPAS = 100, NRUN = 900
   Time Step:   DT = 0.005000
   Dipolar Cut off:   R = 10.000

 * Change for dynamics: GPAR = 1.500, GDPAR = 1.000 *

                  --------------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                  --------------------------------------------------------
Initial :          1.0000     5.81621     4.33909    2.54499    0.02162
After NPAS iter.:  1.0000     5.81920     4.33911    2.54358    0.02181
After NRUN iter.:  1.0000     6.93923     5.00916    2.63297    0.01448
                  --------------------------------------------------------

 Clock Time: 437 seconds
 CPU Time: 436 seconds


==> DBEC-GP/c_programs/output/real3d/real3d-rms.txt <==
 Real time propagation 3D,   OPTION = 2

                  --------------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                  --------------------------------------------------------
           Initial:     2.54499      2.06698      0.87081      1.20261
  After NPAS iter.:     2.54358      2.06676      0.86838      1.20175
  After NRUN iter.:     2.63297      2.10346      0.96858      1.25293
                  --------------------------------------------------------


==> DBEC-GP/f_programs/output/imag1dX/imag1dX-den.txt <==
    -25.6000   0.0000000E+000
    -25.5500   0.9279500E-254
    -25.5000   0.1188074E-252
    -25.4500   0.1287946E-251
    -25.4000   0.1370417E-250
    -25.3500   0.1449994E-249
    -25.3000   0.1527439E-248
    -25.2500   0.1602120E-247
    -25.2000   0.1673258E-246
    -25.1500   0.1740069E-245
    -25.1000   0.1801792E-244
    -25.0500   0.1857703E-243
    -25.0000   0.1907129E-242
    -24.9500   0.1949462E-241
    -24.9000   0.1984171E-240
    -24.8500   0.2010814E-239
    -24.8000   0.2029046E-238
    -24.7500   0.2038627E-237
    -24.7000   0.2039428E-236
    -24.6500   0.2031433E-235
    -24.6000   0.2014739E-234
    -24.5500   0.1989556E-233
    -24.5000   0.1956200E-232
    -24.4500   0.1915088E-231
    -24.4000   0.1866729E-230
    -24.3500   0.1811715E-229
    -24.3000   0.1750707E-228
    -24.2500   0.1684420E-227
    -24.2000   0.1613613E-226
    -24.1500   0.1539074E-225
    -24.1000   0.1461603E-224
    -24.0500   0.1381999E-223
    -24.0000   0.1301049E-222
    -23.9500   0.1219509E-221
    -23.9000   0.1138103E-220
    -23.8500   0.1057503E-219
    -23.8000   0.9783260E-219
    -23.7500   0.9011286E-218
    -23.7000   0.8263988E-217
    -23.6500   0.7545554E-216
    -23.6000   0.6859458E-215
    -23.5500   0.6208469E-214
    -23.5000   0.5594664E-213
    -23.4500   0.5019460E-212
    -23.4000   0.4483655E-211
    -23.3500   0.3987479E-210
    -23.3000   0.3530648E-209
    -23.2500   0.3112425E-208
    -23.2000   0.2731685E-207
    -23.1500   0.2386978E-206
    -23.1000   0.2076591E-205
    -23.0500   0.1798609E-204
    -23.0000   0.1550976E-203
    -22.9500   0.1331540E-202
    -22.9000   0.1138107E-201
    -22.8500   0.9684798E-201
    -22.8000   0.8204935E-200
    -22.7500   0.6920472E-199
    -22.7000   0.5811269E-198
    -22.6500   0.4858248E-197
    -22.6000   0.4043529E-196
    -22.5500   0.3350522E-195
    -22.5000   0.2763974E-194
    -22.4500   0.2269990E-193
    -22.4000   0.1856013E-192
    -22.3500   0.1510790E-191
    -22.3000   0.1224311E-190
    -22.2500   0.9877402E-190
    -22.2000   0.7933337E-189
    -22.1500   0.6343514E-188
    -22.1000   0.5049676E-187
    -22.0500   0.4001801E-186
    -22.0000   0.3157218E-185
    -21.9500   0.2479759E-184
    -21.9000   0.1938960E-183
    -21.8500   0.1509321E-182
    -21.8000   0.1169624E-181
    -21.7500   0.9023225E-181
    -21.7000   0.6929897E-180
    -21.6500   0.5298343E-179
    -21.6000   0.4032740E-178
    -21.5500   0.3055668E-177
    -21.5000   0.2304923E-176
    -21.4500   0.1730812E-175
    -21.4000   0.1293854E-174
    -21.3500   0.9628562E-174
    -21.3000   0.7133076E-173
    -21.2500   0.5260540E-172
    -21.2000   0.3862075E-171
    -21.1500   0.2822582E-170
    -21.1000   0.2053557E-169
    -21.0500   0.1487304E-168
    -21.0000   0.1072321E-167
    -20.9500   0.7696267E-167
    -20.9000   0.5498758E-166
    -20.8500   0.3910903E-165
    -20.8000   0.2768957E-164
    -20.7500   0.1951554E-163
    -20.7000   0.1369207E-162
    -20.6500   0.9562700E-162
    -20.6000   0.6648343E-161
    -20.5500   0.4601152E-160
    -20.5000   0.3169850E-159
    -20.4500   0.2173844E-158
    -20.4000   0.1484003E-157
    -20.3500   0.1008454E-156
    -20.3000   0.6821677E-156
    -20.2500   0.4593449E-155
    -20.2000   0.3078916E-154
    -20.1500   0.2054314E-153
    -20.1000   0.1364409E-152
    -20.0500   0.9020480E-152
    -20.0000   0.5936369E-151
    -19.9500   0.3888812E-150
    -19.9000   0.2535810E-149
    -19.8500   0.1645957E-148
    -19.8000   0.1063461E-147
    -19.7500   0.6839493E-147
    -19.7000   0.4378495E-146
    -19.6500   0.2790120E-145
    -19.6000   0.1769769E-144
    -19.5500   0.1117390E-143
    -19.5000   0.7022414E-143
    -19.4500   0.4392986E-142
    -19.4000   0.2735418E-141
    -19.3500   0.1695419E-140
    -19.3000   0.1045968E-139
    -19.2500   0.6423124E-139
    -19.2000   0.3926084E-138
    -19.1500   0.2388675E-137
    -19.1000   0.1446563E-136
    -19.0500   0.8719647E-136
    -19.0000   0.5231675E-135
    -18.9500   0.3124362E-134
    -18.9000   0.1857204E-133
    -18.8500   0.1098839E-132
    -18.8000   0.6471178E-132
    -18.7500   0.3793205E-131
    -18.7000   0.2213102E-130
    -18.6500   0.1285191E-129
    -18.6000   0.7428538E-129
    -18.5500   0.4273733E-128
    -18.5000   0.2447251E-127
    -18.4500   0.1394811E-126
    -18.4000   0.7912547E-126
    -18.3500   0.4467662E-125
    -18.3000   0.2510765E-124
    -18.2500   0.1404404E-123
    -18.2000   0.7818749E-123
    -18.1500   0.4332515E-122
    -18.1000   0.2389457E-121
    -18.0500   0.1311636E-120
    -18.0000   0.7166071E-120
    -17.9500   0.3896738E-119
    -17.9000   0.2108979E-118
    -17.8500   0.1136039E-117
    -17.8000   0.6090629E-117
    -17.7500   0.3249960E-116
    -17.7000   0.1725995E-115
    -17.6500   0.9123162E-115
    -17.6000   0.4799479E-114
    -17.5500   0.2512952E-113
    -17.5000   0.1309527E-112
    -17.4500   0.6791782E-112
    -17.4000   0.3505826E-111
    -17.3500   0.1801080E-110
    -17.3000   0.9208954E-110
    -17.2500   0.4686202E-109
    -17.2000   0.2373360E-108
    -17.1500   0.1196291E-107
    -17.1000   0.6001217E-107
    -17.0500   0.2996192E-106
    -17.0000   0.1488765E-105
    -16.9500   0.7362207E-105
    -16.9000   0.3623377E-104
    -16.8500   0.1774766E-103
    -16.8000   0.8651467E-103
    -16.7500   0.4197182E-102
    -16.7000   0.2026488E-101
    -16.6500   0.9737487E-101
    -16.6000   0.4656558E-100
    -16.5500   0.2216139E-099
    -16.5000   0.1049643E-098
    -16.4500   0.4947629E-098
    -16.4000   0.2320931E-097
    -16.3500   0.1083517E-096
    -16.3000   0.5034030E-096
    -16.2500   0.2327563E-095
    -16.2000   0.1071003E-094
    -16.1500   0.4904366E-094
    -16.1000   0.2234992E-093
    -16.0500   0.1013605E-092
    -16.0000   0.4574667E-092
    -15.9500   0.2054694E-091
    -15.9000   0.9183959E-091
    -15.8500   0.4085137E-090
    -15.8000   0.1808322E-089
    -15.7500   0.7965916E-089
    -15.7000   0.3492088E-088
    -15.6500   0.1523430E-087
    -15.6000   0.6613729E-087
    -15.5500   0.2857296E-086
    -15.5000   0.1228422E-085
    -15.4500   0.5255599E-085
    -15.4000   0.2237573E-084
    -15.3500   0.9480064E-084
    -15.3000   0.3996897E-083
    -15.2500   0.1676913E-082
    -15.2000   0.7001205E-082
    -15.1500   0.2908761E-081
    -15.1000   0.1202582E-080
    -15.0500   0.4947564E-080
    -15.0000   0.2025520E-079
    -14.9500   0.8251798E-079
    -14.9000   0.3345230E-078
    -14.8500   0.1349482E-077
    -14.8000   0.5417147E-077
    -14.7500   0.2163888E-076
    -14.7000   0.8601181E-076
    -14.6500   0.3402037E-075
    -14.6000   0.1338985E-074
    -14.5500   0.5244053E-074
    -14.5000   0.2043672E-073
    -14.4500   0.7925132E-073
    -14.4000   0.3058099E-072
    -14.3500   0.1174206E-071
    -14.3000   0.4486253E-071
    -14.2500   0.1705564E-070
    -14.2000   0.6452013E-070
    -14.1500   0.2428645E-069
    -14.1000   0.9096468E-069
    -14.0500   0.3390156E-068
    -14.0000   0.1257197E-067
    -13.9500   0.4638970E-067
    -13.9000   0.1703230E-066
    -13.8500   0.6222378E-066
    -13.8000   0.2261879E-065
    -13.7500   0.8181079E-065
    -13.7000   0.2944274E-064
    -13.6500   0.1054316E-063
    -13.6000   0.3756523E-063
    -13.5500   0.1331750E-062
    -13.5000   0.4697633E-062
    -13.4500   0.1648744E-061
    -13.4000   0.5757623E-061
    -13.3500   0.2000542E-060
    -13.3000   0.6916152E-060
    -13.2500   0.2378987E-059
    -13.2000   0.8141953E-059
    -13.1500   0.2772504E-058
    -13.1000   0.9393361E-058
    -13.0500   0.3166455E-057
    -13.0000   0.1062007E-056
    -12.9500   0.3543896E-056
    -12.9000   0.1176610E-055
    -12.8500   0.3886691E-055
    -12.8000   0.1277385E-054
    -12.7500   0.4176915E-054
    -12.7000   0.1358876E-053
    -12.6500   0.4398377E-053
    -12.6000   0.1416418E-052
    -12.5500   0.4538111E-052
    -12.5000   0.1446576E-051
    -12.4500   0.4587624E-051
    -12.4000   0.1447481E-050
    -12.3500   0.4543753E-050
    -12.3000   0.1419028E-049
    -12.2500   0.4408997E-049
    -12.2000   0.1362884E-048
    -12.1500   0.4191279E-048
    -12.1000   0.1282332E-047
    -12.0500   0.3903180E-047
    -12.0000   0.1181949E-046
    -11.9500   0.3560728E-046
    -11.9000   0.1067178E-045
    -11.8500   0.3181927E-045
    -11.8000   0.9438375E-045
    -11.7500   0.2785194E-044
    -11.7000   0.8176410E-044
    -11.6500   0.2387903E-043
    -11.6000   0.6937694E-043
    -11.5500   0.2005192E-042
    -11.5000   0.5765494E-042
    -11.4500   0.1649129E-041
    -11.4000   0.4692543E-041
    -11.3500   0.1328295E-040
    -11.3000   0.3740344E-040
    -11.2500   0.1047747E-039
    -11.2000   0.2919625E-039
    -11.1500   0.8093212E-039
    -11.1000   0.2231698E-038
    -11.0500   0.6121645E-038
    -11.0000   0.1670385E-037
    -10.9500   0.4533963E-037
    -10.9000   0.1224193E-036
    -10.8500   0.3287985E-036
    -10.8000   0.8784459E-036
    -10.7500   0.2334548E-035
    -10.7000   0.6171495E-035
    -10.6500   0.1622838E-034
    -10.6000   0.4244771E-034
    -10.5500   0.1104396E-033
    -10.5000   0.2858146E-033
    -10.4500   0.7357493E-033
    -10.4000   0.1883902E-032
    -10.3500   0.4798072E-032
    -10.3000   0.1215493E-031
    -10.2500   0.3062753E-031
    -10.2000   0.7676139E-031
    -10.1500   0.1913558E-030
    -10.1000   0.4744662E-030
    -10.0500   0.1170121E-029
    -10.0000   0.2870216E-029
     -9.9500   0.7002512E-029
     -9.9000   0.1699202E-028
     -9.8500   0.4100955E-028
     -9.8000   0.9843969E-028
     -9.7500   0.2350160E-027
     -9.7000   0.5580368E-027
     -9.6500   0.1317842E-026
     -9.6000   0.3095245E-026
     -9.5500   0.7230271E-026
     -9.5000   0.1679725E-025
     -9.4500   0.3880985E-025
     -9.4000   0.8917893E-025
     -9.3500   0.2037958E-024
     -9.3000   0.4631665E-024
     -9.2500   0.1046848E-023
     -9.2000   0.2353050E-023
     -9.1500   0.5259874E-023
     -9.1000   0.1169263E-022
     -9.0500   0.2584860E-022
     -9.0000   0.5682587E-022
     -8.9500   0.1242324E-021
     -8.9000   0.2700839E-021
     -8.8500   0.5838930E-021
     -8.8000   0.1255261E-020
     -8.7500   0.2683466E-020
     -8.7000   0.5704465E-020
     -8.6500   0.1205828E-019
     -8.6000   0.2534563E-019
     -8.5500   0.5297396E-019
     -8.5000   0.1100927E-018
     -8.4500   0.2275025E-018
     -8.4000   0.4674552E-018
     -8.3500   0.9550248E-018
     -8.3000   0.1940013E-017
     -8.2500   0.3918358E-017
     -8.2000   0.7868783E-017
     -8.1500   0.1571119E-016
     -8.1000   0.3118908E-016
     -8.0500   0.6155765E-016
     -8.0000   0.1207928E-015
     -7.9500   0.2356534E-015
     -7.9000   0.4570598E-015
     -7.8500   0.8813179E-015
     -7.8000   0.1689451E-014
     -7.7500   0.3219623E-014
     -7.7000   0.6099635E-014
     -7.6500   0.1148775E-013
     -7.6000   0.2150753E-013
     -7.5500   0.4002794E-013
     -7.5000   0.7405345E-013
     -7.4500   0.1361848E-012
     -7.4000   0.2489462E-012
     -7.3500   0.4523421E-012
     -7.3000   0.8169678E-012
     -7.2500   0.1466596E-011
     -7.2000   0.2616824E-011
     -7.1500   0.4640747E-011
     -7.1000   0.8179773E-011
     -7.0500   0.1432930E-010
     -7.0000   0.2494760E-010
     -6.9500   0.4316608E-010
     -6.9000   0.7422602E-010
     -6.8500   0.1268407E-009
     -6.8000   0.2153965E-009
     -6.7500   0.3634838E-009
     -6.7000   0.6095175E-009
     -6.6500   0.1015617E-008
     -6.6000   0.1681529E-008
     -6.5500   0.2766279E-008
     -6.5000   0.4521603E-008
     -6.4500   0.7343107E-008
     -6.4000   0.1184799E-007
     -6.3500   0.1899207E-007
     -6.3000   0.3024462E-007
     -6.2500   0.4784729E-007
     -6.2000   0.7519416E-007
     -6.1500   0.1173850E-006
     -6.1000   0.1820228E-006
     -6.0500   0.2803543E-006
     -6.0000   0.4288833E-006
     -5.9500   0.6516337E-006
     -5.9000   0.9832905E-006
     -5.8500   0.1473516E-005
     -5.8000   0.2192819E-005
     -5.7500   0.3240453E-005
     -5.7000   0.4754914E-005
     -5.6500   0.6927749E-005
     -5.6000   0.1002149E-004
     -5.5500   0.1439266E-004
     -5.5000   0.2052082E-004
     -5.4500   0.2904494E-004
     -5.4000   0.4080791E-004
     -5.3500   0.5691043E-004
     -5.3000   0.7877506E-004
     -5.2500   0.1082206E-003
     -5.2000   0.1475473E-003
     -5.1500   0.1996307E-003
     -5.1000   0.2680243E-003
     -5.0500   0.3570653E-003
     -5.0000   0.4719808E-003
     -4.9500   0.6189879E-003
     -4.9000   0.8053789E-003
     -4.8500   0.1039583E-002
     -4.8000   0.1331197E-002
     -4.7500   0.1690967E-002
     -4.7000   0.2130718E-002
     -4.6500   0.2663222E-002
     -4.6000   0.3301990E-002
     -4.5500   0.4060995E-002
     -4.5000   0.4954319E-002
     -4.4500   0.5995740E-002
     -4.4000   0.7198268E-002
     -4.3500   0.8573645E-002
     -4.3000   0.1013184E-001
     -4.2500   0.1188059E-001
     -4.2000   0.1382492E-001
     -4.1500   0.1596688E-001
     -4.1000   0.1830522E-001
     -4.0500   0.2083533E-001
     -4.0000   0.2354926E-001
     -3.9500   0.2643587E-001
     -3.9000   0.2948113E-001
     -3.8500   0.3266855E-001
     -3.8000   0.3597965E-001
     -3.7500   0.3939454E-001
     -3.7000   0.4289252E-001
     -3.6500   0.4645262E-001
     -3.6000   0.5005423E-001
     -3.5500   0.5367750E-001
     -3.5000   0.5730384E-001
     -3.4500   0.6091621E-001
     -3.4000   0.6449938E-001
     -3.3500   0.6804008E-001
     -3.3000   0.7152702E-001
     -3.2500   0.7495097E-001
     -3.2000   0.7830458E-001
     -3.1500   0.8158233E-001
     -3.1000   0.8478036E-001
     -3.0500   0.8789625E-001
     -3.0000   0.9092885E-001
     -2.9500   0.9387805E-001
     -2.9000   0.9674466E-001
     -2.8500   0.9953011E-001
     -2.8000   0.1022364E+000
     -2.7500   0.1048659E+000
     -2.7000   0.1074211E+000
     -2.6500   0.1099048E+000
     -2.6000   0.1123197E+000
     -2.5500   0.1146684E+000
     -2.5000   0.1169537E+000
     -2.4500   0.1191780E+000
     -2.4000   0.1213435E+000
     -2.3500   0.1234524E+000
     -2.3000   0.1255067E+000
     -2.2500   0.1275080E+000
     -2.2000   0.1294578E+000
     -2.1500   0.1313576E+000
     -2.1000   0.1332084E+000
     -2.0500   0.1350114E+000
     -2.0000   0.1367674E+000
     -1.9500   0.1384770E+000
     -1.9000   0.1401410E+000
     -1.8500   0.1417599E+000
     -1.8000   0.1433340E+000
     -1.7500   0.1448638E+000
     -1.7000   0.1463494E+000
     -1.6500   0.1477912E+000
     -1.6000   0.1491893E+000
     -1.5500   0.1505438E+000
     -1.5000   0.1518550E+000
     -1.4500   0.1531227E+000
     -1.4000   0.1543473E+000
     -1.3500   0.1555286E+000
     -1.3000   0.1566667E+000
     -1.2500   0.1577617E+000
     -1.2000   0.1588135E+000
     -1.1500   0.1598223E+000
     -1.1000   0.1607880E+000
     -1.0500   0.1617106E+000
     -1.0000   0.1625903E+000
     -0.9500   0.1634268E+000
     -0.9000   0.1642204E+000
     -0.8500   0.1649710E+000
     -0.8000   0.1656786E+000
     -0.7500   0.1663432E+000
     -0.7000   0.1669649E+000
     -0.6500   0.1675436E+000
     -0.6000   0.1680794E+000
     -0.5500   0.1685723E+000
     -0.5000   0.1690223E+000
     -0.4500   0.1694294E+000
     -0.4000   0.1697936E+000
     -0.3500   0.1701149E+000
     -0.3000   0.1703934E+000
     -0.2500   0.1706290E+000
     -0.2000   0.1708218E+000
     -0.1500   0.1709717E+000
     -0.1000   0.1710788E+000
     -0.0500   0.1711430E+000
      0.0000   0.1711644E+000
      0.0500   0.1711430E+000
      0.1000   0.1710788E+000
      0.1500   0.1709717E+000
      0.2000   0.1708218E+000
      0.2500   0.1706290E+000
      0.3000   0.1703934E+000
      0.3500   0.1701149E+000
      0.4000   0.1697936E+000
      0.4500   0.1694294E+000
      0.5000   0.1690223E+000
      0.5500   0.1685723E+000
      0.6000   0.1680794E+000
      0.6500   0.1675436E+000
      0.7000   0.1669649E+000
      0.7500   0.1663432E+000
      0.8000   0.1656786E+000
      0.8500   0.1649710E+000
      0.9000   0.1642204E+000
      0.9500   0.1634268E+000
      1.0000   0.1625903E+000
      1.0500   0.1617106E+000
      1.1000   0.1607880E+000
      1.1500   0.1598223E+000
      1.2000   0.1588135E+000
      1.2500   0.1577617E+000
      1.3000   0.1566667E+000
      1.3500   0.1555286E+000
      1.4000   0.1543473E+000
      1.4500   0.1531227E+000
      1.5000   0.1518550E+000
      1.5500   0.1505438E+000
      1.6000   0.1491893E+000
      1.6500   0.1477912E+000
      1.7000   0.1463494E+000
      1.7500   0.1448638E+000
      1.8000   0.1433340E+000
      1.8500   0.1417599E+000
      1.9000   0.1401410E+000
      1.9500   0.1384770E+000
      2.0000   0.1367674E+000
      2.0500   0.1350114E+000
      2.1000   0.1332084E+000
      2.1500   0.1313576E+000
      2.2000   0.1294578E+000
      2.2500   0.1275080E+000
      2.3000   0.1255067E+000
      2.3500   0.1234524E+000
      2.4000   0.1213435E+000
      2.4500   0.1191780E+000
      2.5000   0.1169537E+000
      2.5500   0.1146684E+000
      2.6000   0.1123197E+000
      2.6500   0.1099048E+000
      2.7000   0.1074211E+000
      2.7500   0.1048659E+000
      2.8000   0.1022364E+000
      2.8500   0.9953011E-001
      2.9000   0.9674466E-001
      2.9500   0.9387805E-001
      3.0000   0.9092885E-001
      3.0500   0.8789625E-001
      3.1000   0.8478036E-001
      3.1500   0.8158233E-001
      3.2000   0.7830458E-001
      3.2500   0.7495097E-001
      3.3000   0.7152702E-001
      3.3500   0.6804008E-001
      3.4000   0.6449938E-001
      3.4500   0.6091621E-001
      3.5000   0.5730384E-001
      3.5500   0.5367750E-001
      3.6000   0.5005423E-001
      3.6500   0.4645262E-001
      3.7000   0.4289252E-001
      3.7500   0.3939454E-001
      3.8000   0.3597965E-001
      3.8500   0.3266855E-001
      3.9000   0.2948113E-001
      3.9500   0.2643587E-001
      4.0000   0.2354926E-001
      4.0500   0.2083533E-001
      4.1000   0.1830522E-001
      4.1500   0.1596688E-001
      4.2000   0.1382492E-001
      4.2500   0.1188059E-001
      4.3000   0.1013184E-001
      4.3500   0.8573645E-002
      4.4000   0.7198268E-002
      4.4500   0.5995740E-002
      4.5000   0.4954319E-002
      4.5500   0.4060995E-002
      4.6000   0.3301990E-002
      4.6500   0.2663222E-002
      4.7000   0.2130718E-002
      4.7500   0.1690967E-002
      4.8000   0.1331197E-002
      4.8500   0.1039583E-002
      4.9000   0.8053789E-003
      4.9500   0.6189879E-003
      5.0000   0.4719808E-003
      5.0500   0.3570653E-003
      5.1000   0.2680243E-003
      5.1500   0.1996307E-003
      5.2000   0.1475473E-003
      5.2500   0.1082206E-003
      5.3000   0.7877506E-004
      5.3500   0.5691043E-004
      5.4000   0.4080791E-004
      5.4500   0.2904494E-004
      5.5000   0.2052082E-004
      5.5500   0.1439266E-004
      5.6000   0.1002149E-004
      5.6500   0.6927749E-005
      5.7000   0.4754914E-005
      5.7500   0.3240453E-005
      5.8000   0.2192819E-005
      5.8500   0.1473516E-005
      5.9000   0.9832905E-006
      5.9500   0.6516337E-006
      6.0000   0.4288833E-006
      6.0500   0.2803543E-006
      6.1000   0.1820228E-006
      6.1500   0.1173850E-006
      6.2000   0.7519416E-007
      6.2500   0.4784729E-007
      6.3000   0.3024462E-007
      6.3500   0.1899207E-007
      6.4000   0.1184799E-007
      6.4500   0.7343107E-008
      6.5000   0.4521603E-008
      6.5500   0.2766279E-008
      6.6000   0.1681529E-008
      6.6500   0.1015617E-008
      6.7000   0.6095175E-009
      6.7500   0.3634838E-009
      6.8000   0.2153965E-009
      6.8500   0.1268407E-009
      6.9000   0.7422602E-010
      6.9500   0.4316608E-010
      7.0000   0.2494760E-010
      7.0500   0.1432930E-010
      7.1000   0.8179773E-011
      7.1500   0.4640747E-011
      7.2000   0.2616824E-011
      7.2500   0.1466596E-011
      7.3000   0.8169678E-012
      7.3500   0.4523421E-012
      7.4000   0.2489462E-012
      7.4500   0.1361848E-012
      7.5000   0.7405345E-013
      7.5500   0.4002794E-013
      7.6000   0.2150753E-013
      7.6500   0.1148775E-013
      7.7000   0.6099635E-014
      7.7500   0.3219623E-014
      7.8000   0.1689451E-014
      7.8500   0.8813179E-015
      7.9000   0.4570598E-015
      7.9500   0.2356534E-015
      8.0000   0.1207928E-015
      8.0500   0.6155765E-016
      8.1000   0.3118908E-016
      8.1500   0.1571119E-016
      8.2000   0.7868783E-017
      8.2500   0.3918358E-017
      8.3000   0.1940013E-017
      8.3500   0.9550248E-018
      8.4000   0.4674552E-018
      8.4500   0.2275025E-018
      8.5000   0.1100927E-018
      8.5500   0.5297396E-019
      8.6000   0.2534563E-019
      8.6500   0.1205828E-019
      8.7000   0.5704465E-020
      8.7500   0.2683466E-020
      8.8000   0.1255261E-020
      8.8500   0.5838930E-021
      8.9000   0.2700839E-021
      8.9500   0.1242324E-021
      9.0000   0.5682587E-022
      9.0500   0.2584860E-022
      9.1000   0.1169263E-022
      9.1500   0.5259874E-023
      9.2000   0.2353050E-023
      9.2500   0.1046848E-023
      9.3000   0.4631665E-024
      9.3500   0.2037958E-024
      9.4000   0.8917893E-025
      9.4500   0.3880985E-025
      9.5000   0.1679725E-025
      9.5500   0.7230271E-026
      9.6000   0.3095245E-026
      9.6500   0.1317842E-026
      9.7000   0.5580368E-027
      9.7500   0.2350160E-027
      9.8000   0.9843969E-028
      9.8500   0.4100955E-028
      9.9000   0.1699202E-028
      9.9500   0.7002512E-029
     10.0000   0.2870216E-029
     10.0500   0.1170121E-029
     10.1000   0.4744662E-030
     10.1500   0.1913558E-030
     10.2000   0.7676139E-031
     10.2500   0.3062753E-031
     10.3000   0.1215493E-031
     10.3500   0.4798072E-032
     10.4000   0.1883902E-032
     10.4500   0.7357493E-033
     10.5000   0.2858146E-033
     10.5500   0.1104396E-033
     10.6000   0.4244771E-034
     10.6500   0.1622838E-034
     10.7000   0.6171495E-035
     10.7500   0.2334548E-035
     10.8000   0.8784459E-036
     10.8500   0.3287985E-036
     10.9000   0.1224193E-036
     10.9500   0.4533963E-037
     11.0000   0.1670385E-037
     11.0500   0.6121645E-038
     11.1000   0.2231698E-038
     11.1500   0.8093212E-039
     11.2000   0.2919625E-039
     11.2500   0.1047747E-039
     11.3000   0.3740344E-040
     11.3500   0.1328295E-040
     11.4000   0.4692543E-041
     11.4500   0.1649129E-041
     11.5000   0.5765494E-042
     11.5500   0.2005192E-042
     11.6000   0.6937694E-043
     11.6500   0.2387903E-043
     11.7000   0.8176410E-044
     11.7500   0.2785194E-044
     11.8000   0.9438375E-045
     11.8500   0.3181927E-045
     11.9000   0.1067178E-045
     11.9500   0.3560728E-046
     12.0000   0.1181949E-046
     12.0500   0.3903180E-047
     12.1000   0.1282332E-047
     12.1500   0.4191279E-048
     12.2000   0.1362884E-048
     12.2500   0.4408997E-049
     12.3000   0.1419028E-049
     12.3500   0.4543753E-050
     12.4000   0.1447481E-050
     12.4500   0.4587624E-051
     12.5000   0.1446576E-051
     12.5500   0.4538111E-052
     12.6000   0.1416418E-052
     12.6500   0.4398377E-053
     12.7000   0.1358876E-053
     12.7500   0.4176915E-054
     12.8000   0.1277385E-054
     12.8500   0.3886691E-055
     12.9000   0.1176610E-055
     12.9500   0.3543896E-056
     13.0000   0.1062007E-056
     13.0500   0.3166455E-057
     13.1000   0.9393361E-058
     13.1500   0.2772504E-058
     13.2000   0.8141953E-059
     13.2500   0.2378987E-059
     13.3000   0.6916152E-060
     13.3500   0.2000542E-060
     13.4000   0.5757623E-061
     13.4500   0.1648744E-061
     13.5000   0.4697633E-062
     13.5500   0.1331750E-062
     13.6000   0.3756523E-063
     13.6500   0.1054316E-063
     13.7000   0.2944274E-064
     13.7500   0.8181079E-065
     13.8000   0.2261879E-065
     13.8500   0.6222378E-066
     13.9000   0.1703230E-066
     13.9500   0.4638970E-067
     14.0000   0.1257197E-067
     14.0500   0.3390156E-068
     14.1000   0.9096468E-069
     14.1500   0.2428645E-069
     14.2000   0.6452013E-070
     14.2500   0.1705564E-070
     14.3000   0.4486253E-071
     14.3500   0.1174206E-071
     14.4000   0.3058099E-072
     14.4500   0.7925132E-073
     14.5000   0.2043672E-073
     14.5500   0.5244053E-074
     14.6000   0.1338985E-074
     14.6500   0.3402037E-075
     14.7000   0.8601181E-076
     14.7500   0.2163888E-076
     14.8000   0.5417147E-077
     14.8500   0.1349482E-077
     14.9000   0.3345230E-078
     14.9500   0.8251798E-079
     15.0000   0.2025520E-079
     15.0500   0.4947564E-080
     15.1000   0.1202582E-080
     15.1500   0.2908761E-081
     15.2000   0.7001205E-082
     15.2500   0.1676913E-082
     15.3000   0.3996897E-083
     15.3500   0.9480064E-084
     15.4000   0.2237573E-084
     15.4500   0.5255599E-085
     15.5000   0.1228422E-085
     15.5500   0.2857296E-086
     15.6000   0.6613729E-087
     15.6500   0.1523430E-087
     15.7000   0.3492088E-088
     15.7500   0.7965916E-089
     15.8000   0.1808322E-089
     15.8500   0.4085137E-090
     15.9000   0.9183959E-091
     15.9500   0.2054694E-091
     16.0000   0.4574667E-092
     16.0500   0.1013605E-092
     16.1000   0.2234992E-093
     16.1500   0.4904366E-094
     16.2000   0.1071003E-094
     16.2500   0.2327563E-095
     16.3000   0.5034030E-096
     16.3500   0.1083517E-096
     16.4000   0.2320931E-097
     16.4500   0.4947629E-098
     16.5000   0.1049643E-098
     16.5500   0.2216139E-099
     16.6000   0.4656558E-100
     16.6500   0.9737487E-101
     16.7000   0.2026488E-101
     16.7500   0.4197182E-102
     16.8000   0.8651467E-103
     16.8500   0.1774766E-103
     16.9000   0.3623377E-104
     16.9500   0.7362207E-105
     17.0000   0.1488765E-105
     17.0500   0.2996192E-106
     17.1000   0.6001217E-107
     17.1500   0.1196291E-107
     17.2000   0.2373360E-108
     17.2500   0.4686202E-109
     17.3000   0.9208954E-110
     17.3500   0.1801080E-110
     17.4000   0.3505826E-111
     17.4500   0.6791782E-112
     17.5000   0.1309527E-112
     17.5500   0.2512952E-113
     17.6000   0.4799479E-114
     17.6500   0.9123162E-115
     17.7000   0.1725995E-115
     17.7500   0.3249960E-116
     17.8000   0.6090629E-117
     17.8500   0.1136039E-117
     17.9000   0.2108979E-118
     17.9500   0.3896738E-119
     18.0000   0.7166071E-120
     18.0500   0.1311636E-120
     18.1000   0.2389457E-121
     18.1500   0.4332515E-122
     18.2000   0.7818749E-123
     18.2500   0.1404404E-123
     18.3000   0.2510765E-124
     18.3500   0.4467662E-125
     18.4000   0.7912547E-126
     18.4500   0.1394811E-126
     18.5000   0.2447251E-127
     18.5500   0.4273733E-128
     18.6000   0.7428538E-129
     18.6500   0.1285191E-129
     18.7000   0.2213102E-130
     18.7500   0.3793205E-131
     18.8000   0.6471178E-132
     18.8500   0.1098839E-132
     18.9000   0.1857204E-133
     18.9500   0.3124362E-134
     19.0000   0.5231675E-135
     19.0500   0.8719647E-136
     19.1000   0.1446563E-136
     19.1500   0.2388675E-137
     19.2000   0.3926084E-138
     19.2500   0.6423124E-139
     19.3000   0.1045968E-139
     19.3500   0.1695419E-140
     19.4000   0.2735418E-141
     19.4500   0.4392986E-142
     19.5000   0.7022414E-143
     19.5500   0.1117390E-143
     19.6000   0.1769769E-144
     19.6500   0.2790120E-145
     19.7000   0.4378495E-146
     19.7500   0.6839493E-147
     19.8000   0.1063461E-147
     19.8500   0.1645957E-148
     19.9000   0.2535810E-149
     19.9500   0.3888812E-150
     20.0000   0.5936369E-151
     20.0500   0.9020480E-152
     20.1000   0.1364409E-152
     20.1500   0.2054314E-153
     20.2000   0.3078916E-154
     20.2500   0.4593449E-155
     20.3000   0.6821677E-156
     20.3500   0.1008454E-156
     20.4000   0.1484003E-157
     20.4500   0.2173844E-158
     20.5000   0.3169850E-159
     20.5500   0.4601152E-160
     20.6000   0.6648343E-161
     20.6500   0.9562700E-162
     20.7000   0.1369207E-162
     20.7500   0.1951554E-163
     20.8000   0.2768957E-164
     20.8500   0.3910903E-165
     20.9000   0.5498758E-166
     20.9500   0.7696267E-167
     21.0000   0.1072321E-167
     21.0500   0.1487304E-168
     21.1000   0.2053557E-169
     21.1500   0.2822582E-170
     21.2000   0.3862075E-171
     21.2500   0.5260540E-172
     21.3000   0.7133076E-173
     21.3500   0.9628562E-174
     21.4000   0.1293854E-174
     21.4500   0.1730812E-175
     21.5000   0.2304923E-176
     21.5500   0.3055668E-177
     21.6000   0.4032740E-178
     21.6500   0.5298343E-179
     21.7000   0.6929897E-180
     21.7500   0.9023225E-181
     21.8000   0.1169624E-181
     21.8500   0.1509321E-182
     21.9000   0.1938960E-183
     21.9500   0.2479759E-184
     22.0000   0.3157218E-185
     22.0500   0.4001801E-186
     22.1000   0.5049676E-187
     22.1500   0.6343514E-188
     22.2000   0.7933337E-189
     22.2500   0.9877402E-190
     22.3000   0.1224311E-190
     22.3500   0.1510790E-191
     22.4000   0.1856013E-192
     22.4500   0.2269990E-193
     22.5000   0.2763974E-194
     22.5500   0.3350522E-195
     22.6000   0.4043529E-196
     22.6500   0.4858248E-197
     22.7000   0.5811269E-198
     22.7500   0.6920472E-199
     22.8000   0.8204935E-200
     22.8500   0.9684798E-201
     22.9000   0.1138107E-201
     22.9500   0.1331540E-202
     23.0000   0.1550976E-203
     23.0500   0.1798609E-204
     23.1000   0.2076591E-205
     23.1500   0.2386978E-206
     23.2000   0.2731685E-207
     23.2500   0.3112425E-208
     23.3000   0.3530648E-209
     23.3500   0.3987479E-210
     23.4000   0.4483655E-211
     23.4500   0.5019460E-212
     23.5000   0.5594664E-213
     23.5500   0.6208469E-214
     23.6000   0.6859458E-215
     23.6500   0.7545554E-216
     23.7000   0.8263988E-217
     23.7500   0.9011286E-218
     23.8000   0.9783260E-219
     23.8500   0.1057503E-219
     23.9000   0.1138103E-220
     23.9500   0.1219509E-221
     24.0000   0.1301049E-222
     24.0500   0.1381999E-223
     24.1000   0.1461603E-224
     24.1500   0.1539074E-225
     24.2000   0.1613613E-226
     24.2500   0.1684420E-227
     24.3000   0.1750707E-228
     24.3500   0.1811715E-229
     24.4000   0.1866729E-230
     24.4500   0.1915088E-231
     24.5000   0.1956200E-232
     24.5500   0.1989556E-233
     24.6000   0.2014739E-234
     24.6500   0.2031433E-235
     24.7000   0.2039428E-236
     24.7500   0.2038627E-237
     24.8000   0.2029046E-238
     24.8500   0.2010814E-239
     24.9000   0.1984171E-240
     24.9500   0.1949462E-241
     25.0000   0.1907129E-242
     25.0500   0.1857703E-243
     25.1000   0.1801792E-244
     25.1500   0.1740069E-245
     25.2000   0.1673258E-246
     25.2500   0.1602120E-247
     25.3000   0.1527439E-248
     25.3500   0.1449994E-249
     25.4000   0.1370417E-250
     25.4500   0.1287946E-251
     25.5000   0.1188074E-252
     25.5500   0.9279500E-254
     25.6000   0.0000000E+000


==> DBEC-GP/f_programs/output/imag1dX/imag1dX-out.txt <==
 Imaginary time propagation 1dX,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =      1000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =    66.4984, Strength of DDI GD_3D =    21.06654
  Nonlinearity G_1D =    42.3342, Strength of DDI GD_1D =    13.41138
  Parameter of trap: GAMMA =   1.00
  Radial Gaussian Width =   0.50

 # Space Stp:  N =     1024
  Space Step: DX =   0.050000
 # Time Stp : NSTP =      1000, NPAS =     10000, NRUN =      5000
   Time Step:   DT =   0.000250

                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000     0.50000     0.50000    0.70711    0.56419
After NSTP iter.:  0.9942    11.70512     6.42517    1.44334    0.21434
After NPAS iter.:  0.9951     9.90224     5.93396    1.95817    0.17116
After NRUN iter.:  0.9951     9.90224     5.93396    1.95817    0.17116
                   -----------------------------------------------------

 Clock Time:      0 seconds
   CPU Time:      0 seconds


==> DBEC-GP/f_programs/output/imag1dZ/imag1dZ-den.txt <==
    -25.6000   0.0000000E+000
    -25.5500   0.2942286E-111
    -25.5000   0.1649206E-110
    -25.4500   0.6230120E-110
    -25.4000   0.2132068E-109
    -25.3500   0.7079915E-109
    -25.3000   0.2325834E-108
    -25.2500   0.7602369E-108
    -25.2000   0.2476814E-107
    -25.1500   0.8047137E-107
    -25.1000   0.2607732E-106
    -25.0500   0.8429057E-106
    -25.0000   0.2717665E-105
    -24.9500   0.8740074E-105
    -24.9000   0.2803735E-104
    -24.8500   0.8971418E-104
    -24.8000   0.2863434E-103
    -24.7500   0.9116220E-103
    -24.7000   0.2894966E-102
    -24.6500   0.9170072E-102
    -24.6000   0.2897358E-101
    -24.5500   0.9131274E-101
    -24.5000   0.2870515E-100
    -24.4500   0.9000922E-100
    -24.4000   0.2815222E-099
    -24.3500   0.8782862E-099
    -24.3000   0.2733109E-098
    -24.2500   0.8483496E-098
    -24.2000   0.2626571E-097
    -24.1500   0.8111471E-097
    -24.1000   0.2498651E-096
    -24.0500   0.7677268E-096
    -24.0000   0.2352894E-095
    -23.9500   0.7192706E-095
    -23.9000   0.2193188E-094
    -23.8500   0.6670412E-094
    -23.8000   0.2023588E-093
    -23.7500   0.6123277E-093
    -23.7000   0.1848151E-092
    -23.6500   0.5563939E-092
    -23.6000   0.1670775E-091
    -23.5500   0.5004307E-091
    -23.5000   0.1495064E-090
    -23.4500   0.4455176E-090
    -23.4000   0.1324216E-089
    -23.3500   0.3925918E-089
    -23.3000   0.1160944E-088
    -23.2500   0.3424278E-088
    -23.2000   0.1007427E-087
    -23.1500   0.2956271E-087
    -23.1000   0.8652884E-087
    -23.0500   0.2526172E-086
    -23.0000   0.7356136E-086
    -22.9500   0.2136589E-085
    -22.9000   0.6189790E-085
    -22.8500   0.1788604E-084
    -22.8000   0.5155078E-084
    -22.7500   0.1481967E-083
    -22.7000   0.4249362E-083
    -22.6500   0.1215318E-082
    -22.6000   0.3466866E-082
    -22.5500   0.9864254E-082
    -22.5000   0.2799439E-081
    -22.4500   0.7924228E-081
    -22.4000   0.2237286E-080
    -22.3500   0.6300339E-080
    -22.3000   0.1769636E-079
    -22.2500   0.4957707E-079
    -22.2000   0.1385333E-078
    -22.1500   0.3861032E-078
    -22.1000   0.1073317E-077
    -22.0500   0.2975960E-077
    -22.0000   0.8230014E-077
    -21.9500   0.2270114E-076
    -21.9000   0.6245508E-076
    -21.8500   0.1713801E-075
    -21.8000   0.4690563E-075
    -21.7500   0.1280445E-074
    -21.7000   0.3486323E-074
    -21.6500   0.9467702E-074
    -21.6000   0.2564432E-073
    -21.5500   0.6927983E-073
    -21.5000   0.1866770E-072
    -21.4500   0.5016986E-072
    -21.4000   0.1344814E-071
    -21.3500   0.3595408E-071
    -21.3000   0.9587388E-071
    -21.2500   0.2549869E-070
    -21.2000   0.6763950E-070
    -21.1500   0.1789564E-069
    -21.1000   0.4722345E-069
    -21.0500   0.1242886E-068
    -21.0000   0.3262625E-068
    -20.9500   0.8542108E-068
    -20.9000   0.2230612E-067
    -20.8500   0.5809566E-067
    -20.8000   0.1509118E-066
    -20.7500   0.3909868E-066
    -20.7000   0.1010322E-065
    -20.6500   0.2603846E-065
    -20.6000   0.6693114E-065
    -20.5500   0.1715924E-064
    -20.5000   0.4387567E-064
    -20.4500   0.1118935E-063
    -20.4000   0.2846040E-063
    -20.3500   0.7219898E-063
    -20.3000   0.1826731E-062
    -20.2500   0.4609681E-062
    -20.2000   0.1160164E-061
    -20.1500   0.2912185E-061
    -20.1000   0.7290704E-061
    -20.0500   0.1820413E-060
    -20.0000   0.4533355E-060
    -19.9500   0.1125948E-059
    -19.9000   0.2789103E-059
    -19.8500   0.6890618E-059
    -19.8000   0.1697846E-058
    -19.7500   0.4172383E-058
    -19.7000   0.1022622E-057
    -19.6500   0.2499714E-057
    -19.6000   0.6094096E-057
    -19.5500   0.1481737E-056
    -19.5000   0.3593146E-056
    -19.4500   0.8690007E-056
    -19.4000   0.2096071E-055
    -19.3500   0.5042336E-055
    -19.3000   0.1209753E-054
    -19.2500   0.2894675E-054
    -19.2000   0.6907813E-054
    -19.1500   0.1644062E-053
    -19.1000   0.3902399E-053
    -19.0500   0.9238051E-053
    -19.0000   0.2181039E-052
    -18.9500   0.5135471E-052
    -18.9000   0.1205952E-051
    -18.8500   0.2824304E-051
    -18.8000   0.6596661E-051
    -18.7500   0.1536623E-050
    -18.7000   0.3569766E-050
    -18.6500   0.8270677E-050
    -18.6000   0.1911042E-049
    -18.5500   0.4403786E-049
    -18.5000   0.1012065E-048
    -18.4500   0.2319614E-048
    -18.4000   0.5302096E-048
    -18.3500   0.1208656E-047
    -18.3000   0.2747773E-047
    -18.2500   0.6229891E-047
    -18.2000   0.1408643E-046
    -18.1500   0.3176444E-046
    -18.1000   0.7143329E-046
    -18.0500   0.1602057E-045
    -18.0000   0.3583214E-045
    -17.9500   0.7992516E-045
    -17.9000   0.1777909E-044
    -17.8500   0.3944118E-044
    -17.8000   0.8725768E-044
    -17.7500   0.1925173E-043
    -17.7000   0.4235915E-043
    -17.6500   0.9294695E-043
    -17.6000   0.2033913E-042
    -17.5500   0.4438520E-042
    -17.5000   0.9659425E-042
    -17.4500   0.2096384E-041
    -17.4000   0.4537280E-041
    -17.3500   0.9793202E-041
    -17.3000   0.2107934E-040
    -17.2500   0.4524719E-040
    -17.2000   0.9685617E-040
    -17.1500   0.2067583E-039
    -17.1000   0.4401469E-039
    -17.0500   0.9343942E-039
    -17.0000   0.1978151E-038
    -16.9500   0.4176228E-038
    -16.9000   0.8792319E-038
    -16.8500   0.1845934E-037
    -16.8000   0.3864745E-037
    -16.7500   0.8068943E-037
    -16.7000   0.1679973E-036
    -16.6500   0.3488001E-036
    -16.6000   0.7221680E-036
    -16.5500   0.1491029E-035
    -16.5000   0.3069864E-035
    -16.4500   0.6302832E-035
    -16.4000   0.1290431E-034
    -16.3500   0.2634604E-034
    -16.3000   0.5363839E-034
    -16.2500   0.1088967E-033
    -16.2000   0.2204607E-033
    -16.1500   0.4450651E-033
    -16.1000   0.8959642E-033
    -16.0500   0.1798586E-032
    -16.0000   0.3600341E-032
    -15.9500   0.7186653E-032
    -15.9000   0.1430471E-031
    -15.8500   0.2839220E-031
    -15.8000   0.5619342E-031
    -15.7500   0.1109014E-030
    -15.7000   0.2182488E-030
    -15.6500   0.4282809E-030
    -15.6000   0.8380426E-030
    -15.5500   0.1635168E-029
    -15.5000   0.3181386E-029
    -15.4500   0.6172003E-029
    -15.4000   0.1193961E-028
    -15.3500   0.2303070E-028
    -15.3000   0.4429710E-028
    -15.2500   0.8495577E-028
    -15.2000   0.1624645E-027
    -15.1500   0.3097920E-027
    -15.1000   0.5890153E-027
    -15.0500   0.1116672E-026
    -15.0000   0.2110892E-026
    -14.9500   0.3978742E-026
    -14.9000   0.7477614E-026
    -14.8500   0.1401252E-025
    -14.8000   0.2618202E-025
    -14.7500   0.4877783E-025
    -14.7000   0.9060913E-025
    -14.6500   0.1678224E-024
    -14.6000   0.3099233E-024
    -14.5500   0.5706675E-024
    -14.5000   0.1047694E-023
    -14.4500   0.1917814E-023
    -14.4000   0.3500234E-023
    -14.3500   0.6369482E-023
    -14.3000   0.1155648E-022
    -14.2500   0.2090543E-022
    -14.2000   0.3770534E-022
    -14.1500   0.6780389E-022
    -14.1000   0.1215660E-021
    -14.0500   0.2173067E-021
    -14.0000   0.3872891E-021
    -13.9500   0.6881710E-021
    -13.9000   0.1219141E-020
    -13.8500   0.2153307E-020
    -13.8000   0.3791837E-020
    -13.7500   0.6657062E-020
    -13.7000   0.1165205E-019
    -13.6500   0.2033324E-019
    -13.6000   0.3537467E-019
    -13.5500   0.6135604E-019
    -13.5000   0.1060959E-018
    -13.4500   0.1829001E-018
    -13.4000   0.3143402E-018
    -13.3500   0.5385850E-018
    -13.3000   0.9199707E-018
    -13.2500   0.1566593E-017
    -13.2000   0.2659487E-017
    -13.1500   0.4500866E-017
    -13.1000   0.7593603E-017
    -13.0500   0.1277174E-016
    -13.0000   0.2141408E-016
    -12.9500   0.3579257E-016
    -12.9000   0.5963856E-016
    -12.8500   0.9906012E-016
    -12.8000   0.1640229E-015
    -12.7500   0.2707328E-015
    -12.7000   0.4454555E-015
    -12.6500   0.7306194E-015
    -12.6000   0.1194532E-014
    -12.5500   0.1946797E-014
    -12.5000   0.3162684E-014
    -12.4500   0.5121525E-014
    -12.4000   0.8266987E-014
    -12.3500   0.1330135E-013
    -12.3000   0.2133242E-013
    -12.2500   0.3410177E-013
    -12.2000   0.5433771E-013
    -12.1500   0.8629967E-013
    -12.1000   0.1366142E-012
    -12.0500   0.2155543E-012
    -12.0000   0.3389903E-012
    -11.9500   0.5313523E-012
    -11.9000   0.8301140E-012
    -11.8500   0.1292551E-011
    -11.8000   0.2005892E-011
    -11.7500   0.3102499E-011
    -11.7000   0.4782499E-011
    -11.6500   0.7347366E-011
    -11.6000   0.1124958E-010
    -11.5500   0.1716576E-010
    -11.5000   0.2610393E-010
    -11.4500   0.3956023E-010
    -11.4000   0.5974691E-010
    -11.3500   0.8992274E-010
    -11.3000   0.1348697E-009
    -11.2500   0.2015780E-009
    -11.2000   0.3002264E-009
    -11.1500   0.4455789E-009
    -11.1000   0.6589657E-009
    -11.0500   0.9710822E-009
    -11.0000   0.1425924E-008
    -10.9500   0.2086295E-008
    -10.9000   0.3041488E-008
    -10.8500   0.4417930E-008
    -10.8000   0.6393889E-008
    -10.7500   0.9219680E-008
    -10.7000   0.1324530E-007
    -10.6500   0.1895803E-007
    -10.6000   0.2703337E-007
    -10.5500   0.3840363E-007
    -10.5000   0.5434992E-007
    -10.4500   0.7662474E-007
    -10.4000   0.1076146E-006
    -10.3500   0.1505544E-006
    -10.3000   0.2098088E-006
    -10.2500   0.2912386E-006
    -10.2000   0.4026764E-006
    -10.1500   0.5545383E-006
    -10.1000   0.7606077E-006
    -10.0500   0.1039032E-005
    -10.0000   0.1413580E-005
     -9.9500   0.1915224E-005
     -9.9000   0.2584100E-005
     -9.8500   0.3471941E-005
     -9.8000   0.4645049E-005
     -9.7500   0.6187916E-005
     -9.7000   0.8207574E-005
     -9.6500   0.1083879E-004
     -9.6000   0.1425022E-004
     -9.5500   0.1865151E-004
     -9.5000   0.2430164E-004
     -9.4500   0.3151824E-004
     -9.4000   0.4068818E-004
     -9.3500   0.5227918E-004
     -9.3000   0.6685237E-004
     -9.2500   0.8507561E-004
     -9.2000   0.1077372E-003
     -9.1500   0.1357593E-003
     -9.1000   0.1702113E-003
     -9.0500   0.2123209E-003
     -9.0000   0.2634836E-003
     -8.9500   0.3252683E-003
     -8.9000   0.3994194E-003
     -8.8500   0.4878525E-003
     -8.8000   0.5926439E-003
     -8.7500   0.7160133E-003
     -8.7000   0.8602969E-003
     -8.6500   0.1027914E-002
     -8.6000   0.1221324E-002
     -8.5500   0.1442974E-002
     -8.5000   0.1695247E-002
     -8.4500   0.1980394E-002
     -8.4000   0.2300477E-002
     -8.3500   0.2657300E-002
     -8.3000   0.3052357E-002
     -8.2500   0.3486773E-002
     -8.2000   0.3961266E-002
     -8.1500   0.4476117E-002
     -8.1000   0.5031154E-002
     -8.0500   0.5625751E-002
     -8.0000   0.6258845E-002
     -7.9500   0.6928965E-002
     -7.9000   0.7634276E-002
     -7.8500   0.8372628E-002
     -7.8000   0.9141621E-002
     -7.7500   0.9938668E-002
     -7.7000   0.1076106E-001
     -7.6500   0.1160603E-001
     -7.6000   0.1247081E-001
     -7.5500   0.1335269E-001
     -7.5000   0.1424906E-001
     -7.4500   0.1515744E-001
     -7.4000   0.1607551E-001
     -7.3500   0.1700115E-001
     -7.3000   0.1793242E-001
     -7.2500   0.1886758E-001
     -7.2000   0.1980509E-001
     -7.1500   0.2074358E-001
     -7.1000   0.2168188E-001
     -7.0500   0.2261898E-001
     -7.0000   0.2355401E-001
     -6.9500   0.2448626E-001
     -6.9000   0.2541510E-001
     -6.8500   0.2634005E-001
     -6.8000   0.2726069E-001
     -6.7500   0.2817669E-001
     -6.7000   0.2908777E-001
     -6.6500   0.2999371E-001
     -6.6000   0.3089435E-001
     -6.5500   0.3178954E-001
     -6.5000   0.3267918E-001
     -6.4500   0.3356317E-001
     -6.4000   0.3444146E-001
     -6.3500   0.3531398E-001
     -6.3000   0.3618070E-001
     -6.2500   0.3704156E-001
     -6.2000   0.3789654E-001
     -6.1500   0.3874560E-001
     -6.1000   0.3958873E-001
     -6.0500   0.4042590E-001
     -6.0000   0.4125708E-001
     -5.9500   0.4208224E-001
     -5.9000   0.4290137E-001
     -5.8500   0.4371444E-001
     -5.8000   0.4452142E-001
     -5.7500   0.4532229E-001
     -5.7000   0.4611703E-001
     -5.6500   0.4690561E-001
     -5.6000   0.4768800E-001
     -5.5500   0.4846418E-001
     -5.5000   0.4923412E-001
     -5.4500   0.4999780E-001
     -5.4000   0.5075519E-001
     -5.3500   0.5150627E-001
     -5.3000   0.5225101E-001
     -5.2500   0.5298938E-001
     -5.2000   0.5372136E-001
     -5.1500   0.5444693E-001
     -5.1000   0.5516607E-001
     -5.0500   0.5587875E-001
     -5.0000   0.5658494E-001
     -4.9500   0.5728462E-001
     -4.9000   0.5797778E-001
     -4.8500   0.5866440E-001
     -4.8000   0.5934444E-001
     -4.7500   0.6001789E-001
     -4.7000   0.6068473E-001
     -4.6500   0.6134494E-001
     -4.6000   0.6199851E-001
     -4.5500   0.6264541E-001
     -4.5000   0.6328562E-001
     -4.4500   0.6391914E-001
     -4.4000   0.6454593E-001
     -4.3500   0.6516600E-001
     -4.3000   0.6577931E-001
     -4.2500   0.6638585E-001
     -4.2000   0.6698562E-001
     -4.1500   0.6757858E-001
     -4.1000   0.6816474E-001
     -4.0500   0.6874408E-001
     -4.0000   0.6931657E-001
     -3.9500   0.6988222E-001
     -3.9000   0.7044100E-001
     -3.8500   0.7099291E-001
     -3.8000   0.7153793E-001
     -3.7500   0.7207606E-001
     -3.7000   0.7260727E-001
     -3.6500   0.7313156E-001
     -3.6000   0.7364892E-001
     -3.5500   0.7415934E-001
     -3.5000   0.7466281E-001
     -3.4500   0.7515932E-001
     -3.4000   0.7564885E-001
     -3.3500   0.7613141E-001
     -3.3000   0.7660698E-001
     -3.2500   0.7707555E-001
     -3.2000   0.7753711E-001
     -3.1500   0.7799166E-001
     -3.1000   0.7843919E-001
     -3.0500   0.7887969E-001
     -3.0000   0.7931315E-001
     -2.9500   0.7973957E-001
     -2.9000   0.8015893E-001
     -2.8500   0.8057124E-001
     -2.8000   0.8097649E-001
     -2.7500   0.8137466E-001
     -2.7000   0.8176576E-001
     -2.6500   0.8214977E-001
     -2.6000   0.8252669E-001
     -2.5500   0.8289652E-001
     -2.5000   0.8325925E-001
     -2.4500   0.8361488E-001
     -2.4000   0.8396339E-001
     -2.3500   0.8430479E-001
     -2.3000   0.8463907E-001
     -2.2500   0.8496622E-001
     -2.2000   0.8528625E-001
     -2.1500   0.8559913E-001
     -2.1000   0.8590489E-001
     -2.0500   0.8620349E-001
     -2.0000   0.8649496E-001
     -1.9500   0.8677927E-001
     -1.9000   0.8705643E-001
     -1.8500   0.8732643E-001
     -1.8000   0.8758927E-001
     -1.7500   0.8784494E-001
     -1.7000   0.8809345E-001
     -1.6500   0.8833479E-001
     -1.6000   0.8856895E-001
     -1.5500   0.8879594E-001
     -1.5000   0.8901575E-001
     -1.4500   0.8922837E-001
     -1.4000   0.8943381E-001
     -1.3500   0.8963207E-001
     -1.3000   0.8982313E-001
     -1.2500   0.9000701E-001
     -1.2000   0.9018368E-001
     -1.1500   0.9035317E-001
     -1.1000   0.9051545E-001
     -1.0500   0.9067054E-001
     -1.0000   0.9081842E-001
     -0.9500   0.9095910E-001
     -0.9000   0.9109258E-001
     -0.8500   0.9121885E-001
     -0.8000   0.9133791E-001
     -0.7500   0.9144976E-001
     -0.7000   0.9155440E-001
     -0.6500   0.9165183E-001
     -0.6000   0.9174205E-001
     -0.5500   0.9182505E-001
     -0.5000   0.9190084E-001
     -0.4500   0.9196942E-001
     -0.4000   0.9203077E-001
     -0.3500   0.9208491E-001
     -0.3000   0.9213184E-001
     -0.2500   0.9217154E-001
     -0.2000   0.9220403E-001
     -0.1500   0.9222929E-001
     -0.1000   0.9224734E-001
     -0.0500   0.9225817E-001
      0.0000   0.9226178E-001
      0.0500   0.9225817E-001
      0.1000   0.9224734E-001
      0.1500   0.9222929E-001
      0.2000   0.9220403E-001
      0.2500   0.9217154E-001
      0.3000   0.9213184E-001
      0.3500   0.9208491E-001
      0.4000   0.9203077E-001
      0.4500   0.9196942E-001
      0.5000   0.9190084E-001
      0.5500   0.9182505E-001
      0.6000   0.9174205E-001
      0.6500   0.9165183E-001
      0.7000   0.9155440E-001
      0.7500   0.9144976E-001
      0.8000   0.9133791E-001
      0.8500   0.9121885E-001
      0.9000   0.9109258E-001
      0.9500   0.9095910E-001
      1.0000   0.9081842E-001
      1.0500   0.9067054E-001
      1.1000   0.9051545E-001
      1.1500   0.9035317E-001
      1.2000   0.9018368E-001
      1.2500   0.9000701E-001
      1.3000   0.8982313E-001
      1.3500   0.8963207E-001
      1.4000   0.8943381E-001
      1.4500   0.8922837E-001
      1.5000   0.8901575E-001
      1.5500   0.8879594E-001
      1.6000   0.8856895E-001
      1.6500   0.8833479E-001
      1.7000   0.8809345E-001
      1.7500   0.8784494E-001
      1.8000   0.8758927E-001
      1.8500   0.8732643E-001
      1.9000   0.8705643E-001
      1.9500   0.8677927E-001
      2.0000   0.8649496E-001
      2.0500   0.8620349E-001
      2.1000   0.8590489E-001
      2.1500   0.8559913E-001
      2.2000   0.8528625E-001
      2.2500   0.8496622E-001
      2.3000   0.8463907E-001
      2.3500   0.8430479E-001
      2.4000   0.8396339E-001
      2.4500   0.8361488E-001
      2.5000   0.8325925E-001
      2.5500   0.8289652E-001
      2.6000   0.8252669E-001
      2.6500   0.8214977E-001
      2.7000   0.8176576E-001
      2.7500   0.8137466E-001
      2.8000   0.8097649E-001
      2.8500   0.8057124E-001
      2.9000   0.8015893E-001
      2.9500   0.7973957E-001
      3.0000   0.7931315E-001
      3.0500   0.7887969E-001
      3.1000   0.7843919E-001
      3.1500   0.7799166E-001
      3.2000   0.7753711E-001
      3.2500   0.7707555E-001
      3.3000   0.7660698E-001
      3.3500   0.7613141E-001
      3.4000   0.7564885E-001
      3.4500   0.7515932E-001
      3.5000   0.7466281E-001
      3.5500   0.7415934E-001
      3.6000   0.7364892E-001
      3.6500   0.7313156E-001
      3.7000   0.7260727E-001
      3.7500   0.7207606E-001
      3.8000   0.7153793E-001
      3.8500   0.7099291E-001
      3.9000   0.7044100E-001
      3.9500   0.6988222E-001
      4.0000   0.6931657E-001
      4.0500   0.6874408E-001
      4.1000   0.6816474E-001
      4.1500   0.6757858E-001
      4.2000   0.6698562E-001
      4.2500   0.6638585E-001
      4.3000   0.6577931E-001
      4.3500   0.6516600E-001
      4.4000   0.6454593E-001
      4.4500   0.6391914E-001
      4.5000   0.6328562E-001
      4.5500   0.6264541E-001
      4.6000   0.6199851E-001
      4.6500   0.6134494E-001
      4.7000   0.6068473E-001
      4.7500   0.6001789E-001
      4.8000   0.5934444E-001
      4.8500   0.5866440E-001
      4.9000   0.5797778E-001
      4.9500   0.5728462E-001
      5.0000   0.5658494E-001
      5.0500   0.5587875E-001
      5.1000   0.5516607E-001
      5.1500   0.5444693E-001
      5.2000   0.5372136E-001
      5.2500   0.5298938E-001
      5.3000   0.5225101E-001
      5.3500   0.5150627E-001
      5.4000   0.5075519E-001
      5.4500   0.4999780E-001
      5.5000   0.4923412E-001
      5.5500   0.4846418E-001
      5.6000   0.4768800E-001
      5.6500   0.4690561E-001
      5.7000   0.4611703E-001
      5.7500   0.4532229E-001
      5.8000   0.4452142E-001
      5.8500   0.4371444E-001
      5.9000   0.4290137E-001
      5.9500   0.4208224E-001
      6.0000   0.4125708E-001
      6.0500   0.4042590E-001
      6.1000   0.3958873E-001
      6.1500   0.3874560E-001
      6.2000   0.3789654E-001
      6.2500   0.3704156E-001
      6.3000   0.3618070E-001
      6.3500   0.3531398E-001
      6.4000   0.3444146E-001
      6.4500   0.3356317E-001
      6.5000   0.3267918E-001
      6.5500   0.3178954E-001
      6.6000   0.3089435E-001
      6.6500   0.2999371E-001
      6.7000   0.2908777E-001
      6.7500   0.2817669E-001
      6.8000   0.2726069E-001
      6.8500   0.2634005E-001
      6.9000   0.2541510E-001
      6.9500   0.2448626E-001
      7.0000   0.2355401E-001
      7.0500   0.2261898E-001
      7.1000   0.2168188E-001
      7.1500   0.2074358E-001
      7.2000   0.1980509E-001
      7.2500   0.1886758E-001
      7.3000   0.1793242E-001
      7.3500   0.1700115E-001
      7.4000   0.1607551E-001
      7.4500   0.1515744E-001
      7.5000   0.1424906E-001
      7.5500   0.1335269E-001
      7.6000   0.1247081E-001
      7.6500   0.1160603E-001
      7.7000   0.1076106E-001
      7.7500   0.9938668E-002
      7.8000   0.9141621E-002
      7.8500   0.8372628E-002
      7.9000   0.7634276E-002
      7.9500   0.6928965E-002
      8.0000   0.6258845E-002
      8.0500   0.5625751E-002
      8.1000   0.5031154E-002
      8.1500   0.4476117E-002
      8.2000   0.3961266E-002
      8.2500   0.3486773E-002
      8.3000   0.3052357E-002
      8.3500   0.2657300E-002
      8.4000   0.2300477E-002
      8.4500   0.1980394E-002
      8.5000   0.1695247E-002
      8.5500   0.1442974E-002
      8.6000   0.1221324E-002
      8.6500   0.1027914E-002
      8.7000   0.8602969E-003
      8.7500   0.7160133E-003
      8.8000   0.5926439E-003
      8.8500   0.4878525E-003
      8.9000   0.3994194E-003
      8.9500   0.3252683E-003
      9.0000   0.2634836E-003
      9.0500   0.2123209E-003
      9.1000   0.1702113E-003
      9.1500   0.1357593E-003
      9.2000   0.1077372E-003
      9.2500   0.8507561E-004
      9.3000   0.6685237E-004
      9.3500   0.5227918E-004
      9.4000   0.4068818E-004
      9.4500   0.3151824E-004
      9.5000   0.2430164E-004
      9.5500   0.1865151E-004
      9.6000   0.1425022E-004
      9.6500   0.1083879E-004
      9.7000   0.8207574E-005
      9.7500   0.6187916E-005
      9.8000   0.4645049E-005
      9.8500   0.3471941E-005
      9.9000   0.2584100E-005
      9.9500   0.1915224E-005
     10.0000   0.1413580E-005
     10.0500   0.1039032E-005
     10.1000   0.7606077E-006
     10.1500   0.5545383E-006
     10.2000   0.4026764E-006
     10.2500   0.2912386E-006
     10.3000   0.2098088E-006
     10.3500   0.1505544E-006
     10.4000   0.1076146E-006
     10.4500   0.7662474E-007
     10.5000   0.5434992E-007
     10.5500   0.3840363E-007
     10.6000   0.2703337E-007
     10.6500   0.1895803E-007
     10.7000   0.1324530E-007
     10.7500   0.9219680E-008
     10.8000   0.6393889E-008
     10.8500   0.4417930E-008
     10.9000   0.3041488E-008
     10.9500   0.2086295E-008
     11.0000   0.1425924E-008
     11.0500   0.9710822E-009
     11.1000   0.6589657E-009
     11.1500   0.4455789E-009
     11.2000   0.3002264E-009
     11.2500   0.2015780E-009
     11.3000   0.1348697E-009
     11.3500   0.8992274E-010
     11.4000   0.5974691E-010
     11.4500   0.3956023E-010
     11.5000   0.2610393E-010
     11.5500   0.1716576E-010
     11.6000   0.1124958E-010
     11.6500   0.7347366E-011
     11.7000   0.4782499E-011
     11.7500   0.3102499E-011
     11.8000   0.2005892E-011
     11.8500   0.1292551E-011
     11.9000   0.8301140E-012
     11.9500   0.5313523E-012
     12.0000   0.3389903E-012
     12.0500   0.2155543E-012
     12.1000   0.1366142E-012
     12.1500   0.8629967E-013
     12.2000   0.5433771E-013
     12.2500   0.3410177E-013
     12.3000   0.2133242E-013
     12.3500   0.1330135E-013
     12.4000   0.8266987E-014
     12.4500   0.5121525E-014
     12.5000   0.3162684E-014
     12.5500   0.1946797E-014
     12.6000   0.1194532E-014
     12.6500   0.7306194E-015
     12.7000   0.4454555E-015
     12.7500   0.2707328E-015
     12.8000   0.1640229E-015
     12.8500   0.9906012E-016
     12.9000   0.5963856E-016
     12.9500   0.3579257E-016
     13.0000   0.2141408E-016
     13.0500   0.1277174E-016
     13.1000   0.7593603E-017
     13.1500   0.4500866E-017
     13.2000   0.2659487E-017
     13.2500   0.1566593E-017
     13.3000   0.9199707E-018
     13.3500   0.5385850E-018
     13.4000   0.3143402E-018
     13.4500   0.1829001E-018
     13.5000   0.1060959E-018
     13.5500   0.6135604E-019
     13.6000   0.3537467E-019
     13.6500   0.2033324E-019
     13.7000   0.1165205E-019
     13.7500   0.6657062E-020
     13.8000   0.3791837E-020
     13.8500   0.2153307E-020
     13.9000   0.1219141E-020
     13.9500   0.6881710E-021
     14.0000   0.3872891E-021
     14.0500   0.2173067E-021
     14.1000   0.1215660E-021
     14.1500   0.6780389E-022
     14.2000   0.3770534E-022
     14.2500   0.2090543E-022
     14.3000   0.1155648E-022
     14.3500   0.6369482E-023
     14.4000   0.3500234E-023
     14.4500   0.1917814E-023
     14.5000   0.1047694E-023
     14.5500   0.5706675E-024
     14.6000   0.3099233E-024
     14.6500   0.1678224E-024
     14.7000   0.9060913E-025
     14.7500   0.4877783E-025
     14.8000   0.2618202E-025
     14.8500   0.1401252E-025
     14.9000   0.7477614E-026
     14.9500   0.3978742E-026
     15.0000   0.2110892E-026
     15.0500   0.1116672E-026
     15.1000   0.5890153E-027
     15.1500   0.3097920E-027
     15.2000   0.1624645E-027
     15.2500   0.8495577E-028
     15.3000   0.4429710E-028
     15.3500   0.2303070E-028
     15.4000   0.1193961E-028
     15.4500   0.6172003E-029
     15.5000   0.3181386E-029
     15.5500   0.1635168E-029
     15.6000   0.8380426E-030
     15.6500   0.4282809E-030
     15.7000   0.2182488E-030
     15.7500   0.1109014E-030
     15.8000   0.5619342E-031
     15.8500   0.2839220E-031
     15.9000   0.1430471E-031
     15.9500   0.7186653E-032
     16.0000   0.3600341E-032
     16.0500   0.1798586E-032
     16.1000   0.8959642E-033
     16.1500   0.4450651E-033
     16.2000   0.2204607E-033
     16.2500   0.1088967E-033
     16.3000   0.5363839E-034
     16.3500   0.2634604E-034
     16.4000   0.1290431E-034
     16.4500   0.6302832E-035
     16.5000   0.3069864E-035
     16.5500   0.1491029E-035
     16.6000   0.7221680E-036
     16.6500   0.3488001E-036
     16.7000   0.1679973E-036
     16.7500   0.8068943E-037
     16.8000   0.3864745E-037
     16.8500   0.1845934E-037
     16.9000   0.8792319E-038
     16.9500   0.4176228E-038
     17.0000   0.1978151E-038
     17.0500   0.9343942E-039
     17.1000   0.4401469E-039
     17.1500   0.2067583E-039
     17.2000   0.9685617E-040
     17.2500   0.4524719E-040
     17.3000   0.2107934E-040
     17.3500   0.9793202E-041
     17.4000   0.4537280E-041
     17.4500   0.2096384E-041
     17.5000   0.9659425E-042
     17.5500   0.4438520E-042
     17.6000   0.2033913E-042
     17.6500   0.9294695E-043
     17.7000   0.4235915E-043
     17.7500   0.1925173E-043
     17.8000   0.8725768E-044
     17.8500   0.3944118E-044
     17.9000   0.1777909E-044
     17.9500   0.7992516E-045
     18.0000   0.3583214E-045
     18.0500   0.1602057E-045
     18.1000   0.7143329E-046
     18.1500   0.3176444E-046
     18.2000   0.1408643E-046
     18.2500   0.6229891E-047
     18.3000   0.2747773E-047
     18.3500   0.1208656E-047
     18.4000   0.5302096E-048
     18.4500   0.2319614E-048
     18.5000   0.1012065E-048
     18.5500   0.4403786E-049
     18.6000   0.1911042E-049
     18.6500   0.8270677E-050
     18.7000   0.3569766E-050
     18.7500   0.1536623E-050
     18.8000   0.6596661E-051
     18.8500   0.2824304E-051
     18.9000   0.1205952E-051
     18.9500   0.5135471E-052
     19.0000   0.2181039E-052
     19.0500   0.9238051E-053
     19.1000   0.3902399E-053
     19.1500   0.1644062E-053
     19.2000   0.6907813E-054
     19.2500   0.2894675E-054
     19.3000   0.1209753E-054
     19.3500   0.5042336E-055
     19.4000   0.2096071E-055
     19.4500   0.8690007E-056
     19.5000   0.3593146E-056
     19.5500   0.1481737E-056
     19.6000   0.6094096E-057
     19.6500   0.2499714E-057
     19.7000   0.1022622E-057
     19.7500   0.4172383E-058
     19.8000   0.1697846E-058
     19.8500   0.6890618E-059
     19.9000   0.2789103E-059
     19.9500   0.1125948E-059
     20.0000   0.4533355E-060
     20.0500   0.1820413E-060
     20.1000   0.7290704E-061
     20.1500   0.2912185E-061
     20.2000   0.1160164E-061
     20.2500   0.4609681E-062
     20.3000   0.1826731E-062
     20.3500   0.7219898E-063
     20.4000   0.2846040E-063
     20.4500   0.1118935E-063
     20.5000   0.4387567E-064
     20.5500   0.1715924E-064
     20.6000   0.6693114E-065
     20.6500   0.2603846E-065
     20.7000   0.1010322E-065
     20.7500   0.3909868E-066
     20.8000   0.1509118E-066
     20.8500   0.5809566E-067
     20.9000   0.2230612E-067
     20.9500   0.8542108E-068
     21.0000   0.3262625E-068
     21.0500   0.1242886E-068
     21.1000   0.4722345E-069
     21.1500   0.1789564E-069
     21.2000   0.6763950E-070
     21.2500   0.2549869E-070
     21.3000   0.9587388E-071
     21.3500   0.3595408E-071
     21.4000   0.1344814E-071
     21.4500   0.5016986E-072
     21.5000   0.1866770E-072
     21.5500   0.6927983E-073
     21.6000   0.2564432E-073
     21.6500   0.9467702E-074
     21.7000   0.3486323E-074
     21.7500   0.1280445E-074
     21.8000   0.4690563E-075
     21.8500   0.1713801E-075
     21.9000   0.6245508E-076
     21.9500   0.2270114E-076
     22.0000   0.8230014E-077
     22.0500   0.2975960E-077
     22.1000   0.1073317E-077
     22.1500   0.3861032E-078
     22.2000   0.1385333E-078
     22.2500   0.4957707E-079
     22.3000   0.1769636E-079
     22.3500   0.6300339E-080
     22.4000   0.2237286E-080
     22.4500   0.7924228E-081
     22.5000   0.2799439E-081
     22.5500   0.9864254E-082
     22.6000   0.3466866E-082
     22.6500   0.1215318E-082
     22.7000   0.4249362E-083
     22.7500   0.1481967E-083
     22.8000   0.5155078E-084
     22.8500   0.1788604E-084
     22.9000   0.6189790E-085
     22.9500   0.2136589E-085
     23.0000   0.7356136E-086
     23.0500   0.2526172E-086
     23.1000   0.8652884E-087
     23.1500   0.2956271E-087
     23.2000   0.1007427E-087
     23.2500   0.3424278E-088
     23.3000   0.1160944E-088
     23.3500   0.3925918E-089
     23.4000   0.1324216E-089
     23.4500   0.4455176E-090
     23.5000   0.1495064E-090
     23.5500   0.5004307E-091
     23.6000   0.1670775E-091
     23.6500   0.5563939E-092
     23.7000   0.1848151E-092
     23.7500   0.6123277E-093
     23.8000   0.2023588E-093
     23.8500   0.6670412E-094
     23.9000   0.2193188E-094
     23.9500   0.7192706E-095
     24.0000   0.2352894E-095
     24.0500   0.7677268E-096
     24.1000   0.2498651E-096
     24.1500   0.8111471E-097
     24.2000   0.2626571E-097
     24.2500   0.8483496E-098
     24.3000   0.2733109E-098
     24.3500   0.8782862E-099
     24.4000   0.2815222E-099
     24.4500   0.9000922E-100
     24.5000   0.2870515E-100
     24.5500   0.9131274E-101
     24.6000   0.2897358E-101
     24.6500   0.9170072E-102
     24.7000   0.2894966E-102
     24.7500   0.9116220E-103
     24.8000   0.2863434E-103
     24.8500   0.8971418E-104
     24.9000   0.2803735E-104
     24.9500   0.8740074E-105
     25.0000   0.2717665E-105
     25.0500   0.8429057E-106
     25.1000   0.2607732E-106
     25.1500   0.8047137E-107
     25.2000   0.2476814E-107
     25.2500   0.7602369E-108
     25.3000   0.2325834E-108
     25.3500   0.7079915E-109
     25.4000   0.2132068E-109
     25.4500   0.6230120E-110
     25.5000   0.1649206E-110
     25.5500   0.2942286E-111
     25.6000   0.0000000E+000


==> DBEC-GP/f_programs/output/imag1dZ/imag1dZ-out.txt <==
 Imaginary time propagation 1dZ,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =     10000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   664.9837, Strength of DDI GD_3D =   210.66545
  Nonlinearity G_1D =   105.8354, Strength of DDI GD_1D =    33.52845
  Parameter of trap: LAMBDA =   0.50
  Radial Gaussian Width =   1.00

 # Space Stp:  N =     1024
  Space Step: DZ =   0.050000
 # Time Stp : NSTP =      1000, NPAS =     10000, NRUN =      5000
   Time Step:   DT =   0.000250

                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <z>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000     0.25000     0.25000    1.00000    0.39894
After NSTP iter.:  0.9945    11.04006     5.89654    2.36570    0.13168
After NPAS iter.:  0.9960     8.04201     4.87047    3.67036    0.09226
After NRUN iter.:  0.9960     8.04198     4.87047    3.67039    0.09226
                   -----------------------------------------------------

 Clock Time:      0 seconds
   CPU Time:      0 seconds


==> DBEC-GP/f_programs/output/imag2dXY/imag2dXY-den1d_x.txt <==
    -12.80    0.000000E+000
    -12.60    0.441904E-021
    -12.40    0.441380E-020
    -12.20    0.345154E-019
    -12.00    0.252892E-018
    -11.80    0.177224E-017
    -11.60    0.119062E-016
    -11.40    0.766761E-016
    -11.20    0.473149E-015
    -11.00    0.279629E-014
    -10.80    0.158195E-013
    -10.60    0.856250E-013
    -10.40    0.443168E-012
    -10.20    0.219202E-011
    -10.00    0.103555E-010
     -9.80    0.466944E-010
     -9.60    0.200836E-009
     -9.40    0.823369E-009
     -9.20    0.321515E-008
     -9.00    0.119487E-007
     -8.80    0.422267E-007
     -8.60    0.141783E-006
     -8.40    0.451881E-006
     -8.20    0.136571E-005
     -8.00    0.391005E-005
     -7.80    0.105932E-004
     -7.60    0.271279E-004
     -7.40    0.655956E-004
     -7.20    0.149606E-003
     -7.00    0.321547E-003
     -6.80    0.650817E-003
     -6.60    0.124008E-002
     -6.40    0.222485E-002
     -6.20    0.376171E-002
     -6.00    0.600382E-002
     -5.80    0.906848E-002
     -5.60    0.130072E-001
     -5.40    0.177901E-001
     -5.20    0.233106E-001
     -5.00    0.294083E-001
     -4.80    0.358999E-001
     -4.60    0.426079E-001
     -4.40    0.493808E-001
     -4.20    0.561010E-001
     -4.00    0.626844E-001
     -3.80    0.690749E-001
     -3.60    0.752366E-001
     -3.40    0.811467E-001
     -3.20    0.867900E-001
     -3.00    0.921549E-001
     -2.80    0.972316E-001
     -2.60    0.102010E+000
     -2.40    0.106481E+000
     -2.20    0.110634E+000
     -2.00    0.114461E+000
     -1.80    0.117951E+000
     -1.60    0.121097E+000
     -1.40    0.123891E+000
     -1.20    0.126325E+000
     -1.00    0.128395E+000
     -0.80    0.130096E+000
     -0.60    0.131422E+000
     -0.40    0.132372E+000
     -0.20    0.132943E+000
      0.00    0.133133E+000
      0.20    0.132943E+000
      0.40    0.132372E+000
      0.60    0.131422E+000
      0.80    0.130096E+000
      1.00    0.128395E+000
      1.20    0.126325E+000
      1.40    0.123891E+000
      1.60    0.121097E+000
      1.80    0.117951E+000
      2.00    0.114461E+000
      2.20    0.110634E+000
      2.40    0.106481E+000
      2.60    0.102010E+000
      2.80    0.972316E-001
      3.00    0.921549E-001
      3.20    0.867900E-001
      3.40    0.811467E-001
      3.60    0.752366E-001
      3.80    0.690749E-001
      4.00    0.626844E-001
      4.20    0.561010E-001
      4.40    0.493808E-001
      4.60    0.426079E-001
      4.80    0.358999E-001
      5.00    0.294083E-001
      5.20    0.233106E-001
      5.40    0.177901E-001
      5.60    0.130072E-001
      5.80    0.906848E-002
      6.00    0.600382E-002
      6.20    0.376171E-002
      6.40    0.222485E-002
      6.60    0.124008E-002
      6.80    0.650817E-003
      7.00    0.321547E-003
      7.20    0.149606E-003
      7.40    0.655956E-004
      7.60    0.271279E-004
      7.80    0.105932E-004
      8.00    0.391005E-005
      8.20    0.136571E-005
      8.40    0.451881E-006
      8.60    0.141783E-006
      8.80    0.422267E-007
      9.00    0.119487E-007
      9.20    0.321515E-008
      9.40    0.823369E-009
      9.60    0.200836E-009
      9.80    0.466944E-010
     10.00    0.103555E-010
     10.20    0.219202E-011
     10.40    0.443168E-012
     10.60    0.856250E-013
     10.80    0.158195E-013
     11.00    0.279629E-014
     11.20    0.473149E-015
     11.40    0.766763E-016
     11.60    0.119065E-016
     11.80    0.177246E-017
     12.00    0.253105E-018
     12.20    0.347234E-019
     12.40    0.461659E-020
     12.60    0.634084E-021
     12.80    0.000000E+000


==> DBEC-GP/f_programs/output/imag2dXY/imag2dXY-den1d_y.txt <==
    -25.60    0.000000E+000
    -25.40    0.405368E-040
    -25.20    0.413321E-039
    -25.00    0.337087E-038
    -24.80    0.263144E-037
    -24.60    0.200679E-036
    -24.40    0.149877E-035
    -24.20    0.109643E-034
    -24.00    0.785623E-034
    -23.80    0.551296E-033
    -23.60    0.378828E-032
    -23.40    0.254879E-031
    -23.20    0.167883E-030
    -23.00    0.108245E-029
    -22.80    0.683089E-029
    -22.60    0.421852E-028
    -22.40    0.254917E-027
    -22.20    0.150706E-026
    -22.00    0.871559E-026
    -21.80    0.492984E-025
    -21.60    0.272693E-024
    -21.40    0.147488E-023
    -21.20    0.779843E-023
    -21.00    0.403050E-022
    -20.80    0.203582E-021
    -20.60    0.100478E-020
    -20.40    0.484486E-020
    -20.20    0.228185E-019
    -20.00    0.104956E-018
    -19.80    0.471364E-018
    -19.60    0.206656E-017
    -19.40    0.884277E-017
    -19.20    0.369219E-016
    -19.00    0.150396E-015
    -18.80    0.597507E-015
    -18.60    0.231471E-014
    -18.40    0.874152E-014
    -18.20    0.321734E-013
    -18.00    0.115373E-012
    -17.80    0.402980E-012
    -17.60    0.137057E-011
    -17.40    0.453748E-011
    -17.20    0.146177E-010
    -17.00    0.458077E-010
    -16.80    0.139582E-009
    -16.60    0.413411E-009
    -16.40    0.118962E-008
    -16.20    0.332446E-008
    -16.00    0.901803E-008
    -15.80    0.237336E-007
    -15.60    0.605687E-007
    -15.40    0.149802E-006
    -15.20    0.358853E-006
    -15.00    0.832084E-006
    -14.80    0.186630E-005
    -14.60    0.404626E-005
    -14.40    0.847365E-005
    -14.20    0.171281E-004
    -14.00    0.333921E-004
    -13.80    0.627430E-004
    -13.60    0.113549E-003
    -13.40    0.197817E-003
    -13.20    0.331615E-003
    -13.00    0.534844E-003
    -12.80    0.830060E-003
    -12.60    0.124024E-002
    -12.40    0.178576E-002
    -12.20    0.248122E-002
    -12.00    0.333286E-002
    -11.80    0.433751E-002
    -11.60    0.548309E-002
    -11.40    0.675074E-002
    -11.20    0.811777E-002
    -11.00    0.956070E-002
    -10.80    0.110577E-001
    -10.60    0.125903E-001
    -10.40    0.141438E-001
    -10.20    0.157073E-001
    -10.00    0.172733E-001
     -9.80    0.188368E-001
     -9.60    0.203945E-001
     -9.40    0.219442E-001
     -9.20    0.234844E-001
     -9.00    0.250140E-001
     -8.80    0.265317E-001
     -8.60    0.280364E-001
     -8.40    0.295270E-001
     -8.20    0.310019E-001
     -8.00    0.324599E-001
     -7.80    0.338994E-001
     -7.60    0.353192E-001
     -7.40    0.367178E-001
     -7.20    0.380937E-001
     -7.00    0.394458E-001
     -6.80    0.407726E-001
     -6.60    0.420729E-001
     -6.40    0.433457E-001
     -6.20    0.445897E-001
     -6.00    0.458039E-001
     -5.80    0.469872E-001
     -5.60    0.481388E-001
     -5.40    0.492577E-001
     -5.20    0.503430E-001
     -5.00    0.513939E-001
     -4.80    0.524095E-001
     -4.60    0.533892E-001
     -4.40    0.543322E-001
     -4.20    0.552379E-001
     -4.00    0.561055E-001
     -3.80    0.569346E-001
     -3.60    0.577244E-001
     -3.40    0.584745E-001
     -3.20    0.591844E-001
     -3.00    0.598536E-001
     -2.80    0.604816E-001
     -2.60    0.610681E-001
     -2.40    0.616127E-001
     -2.20    0.621149E-001
     -2.00    0.625746E-001
     -1.80    0.629913E-001
     -1.60    0.633649E-001
     -1.40    0.636951E-001
     -1.20    0.639816E-001
     -1.00    0.642244E-001
     -0.80    0.644232E-001
     -0.60    0.645780E-001
     -0.40    0.646887E-001
     -0.20    0.647551E-001
      0.00    0.647772E-001
      0.20    0.647551E-001
      0.40    0.646887E-001
      0.60    0.645780E-001
      0.80    0.644232E-001
      1.00    0.642244E-001
      1.20    0.639816E-001
      1.40    0.636951E-001
      1.60    0.633649E-001
      1.80    0.629913E-001
      2.00    0.625746E-001
      2.20    0.621149E-001
      2.40    0.616127E-001
      2.60    0.610681E-001
      2.80    0.604816E-001
      3.00    0.598536E-001
      3.20    0.591844E-001
      3.40    0.584745E-001
      3.60    0.577244E-001
      3.80    0.569346E-001
      4.00    0.561055E-001
      4.20    0.552379E-001
      4.40    0.543322E-001
      4.60    0.533892E-001
      4.80    0.524095E-001
      5.00    0.513939E-001
      5.20    0.503430E-001
      5.40    0.492577E-001
      5.60    0.481388E-001
      5.80    0.469872E-001
      6.00    0.458039E-001
      6.20    0.445897E-001
      6.40    0.433457E-001
      6.60    0.420729E-001
      6.80    0.407726E-001
      7.00    0.394458E-001
      7.20    0.380937E-001
      7.40    0.367178E-001
      7.60    0.353192E-001
      7.80    0.338994E-001
      8.00    0.324599E-001
      8.20    0.310019E-001
      8.40    0.295270E-001
      8.60    0.280364E-001
      8.80    0.265317E-001
      9.00    0.250140E-001
      9.20    0.234844E-001
      9.40    0.219442E-001
      9.60    0.203945E-001
      9.80    0.188368E-001
     10.00    0.172733E-001
     10.20    0.157073E-001
     10.40    0.141438E-001
     10.60    0.125903E-001
     10.80    0.110577E-001
     11.00    0.956070E-002
     11.20    0.811777E-002
     11.40    0.675074E-002
     11.60    0.548309E-002
     11.80    0.433751E-002
     12.00    0.333286E-002
     12.20    0.248122E-002
     12.40    0.178576E-002
     12.60    0.124024E-002
     12.80    0.830060E-003
     13.00    0.534844E-003
     13.20    0.331615E-003
     13.40    0.197817E-003
     13.60    0.113549E-003
     13.80    0.627430E-004
     14.00    0.333921E-004
     14.20    0.171281E-004
     14.40    0.847365E-005
     14.60    0.404626E-005
     14.80    0.186630E-005
     15.00    0.832084E-006
     15.20    0.358853E-006
     15.40    0.149802E-006
     15.60    0.605687E-007
     15.80    0.237336E-007
     16.00    0.901803E-008
     16.20    0.332446E-008
     16.40    0.118962E-008
     16.60    0.413411E-009
     16.80    0.139582E-009
     17.00    0.458077E-010
     17.20    0.146177E-010
     17.40    0.453748E-011
     17.60    0.137057E-011
     17.80    0.402980E-012
     18.00    0.115373E-012
     18.20    0.321734E-013
     18.40    0.874152E-014
     18.60    0.231471E-014
     18.80    0.597507E-015
     19.00    0.150396E-015
     19.20    0.369219E-016
     19.40    0.884277E-017
     19.60    0.206656E-017
     19.80    0.471364E-018
     20.00    0.104956E-018
     20.20    0.228185E-019
     20.40    0.484486E-020
     20.60    0.100478E-020
     20.80    0.203582E-021
     21.00    0.403050E-022
     21.20    0.779843E-023
     21.40    0.147488E-023
     21.60    0.272693E-024
     21.80    0.492984E-025
     22.00    0.871559E-026
     22.20    0.150706E-026
     22.40    0.254917E-027
     22.60    0.421852E-028
     22.80    0.683089E-029
     23.00    0.108245E-029
     23.20    0.167883E-030
     23.40    0.254879E-031
     23.60    0.378828E-032
     23.80    0.551296E-033
     24.00    0.785623E-034
     24.20    0.109643E-034
     24.40    0.149879E-035
     24.60    0.200698E-036
     24.80    0.263329E-037
     25.00    0.338918E-038
     25.20    0.431372E-039
     25.40    0.578265E-040
     25.60    0.000000E+000


==> DBEC-GP/f_programs/output/imag2dXY/imag2dXY-out.txt <==
 Imaginary time propagation 2dXY,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Nonlinearity G_2D =   265.2901, Strength of DDI GD_2D =    84.04335
  Parameters of trap: GAMMA =   0.50, NU =   0.25
  Axial Gaussian Width =   0.50

 # Space Stp: NX =      128, NY =      256
  Space Step: DX =   0.200000, DY =   0.200000
 # Time Stp : NSTP =       100, NPAS =      1300, NRUN =       100
   Time Step:   DT =   0.005000

                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     0.37499     0.37499    1.73205    0.11254
After NSTP iter.:  0.9285     7.38379     4.23884    4.17046    0.01081
After NPAS iter.:  0.9471     5.44004     3.60418    5.92761    0.00757
After NRUN iter.:  0.9471     5.44004     3.60418    5.92761    0.00757
                   -----------------------------------------------------

 Clock Time:       2 seconds
   CPU Time:       4 seconds


==> DBEC-GP/f_programs/output/imag2dXY/imag2dXY-rms.txt <==
 Imaginary time propagation 2dXY,   OPTION =   2, OPTION_D =  2

                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:       1.00000         1.41421         1.73205
  After NSTP iter.:       2.24783         3.51283         4.17046
  After NPAS iter.:       2.60229         5.32584         5.92761
  After NRUN iter.:       2.60229         5.32585         5.92761
                   -----------------------------------------------------


==> DBEC-GP/f_programs/output/imag2dXZ/imag2dXZ-den1d_x.txt <==
    -25.60    0.000000E+000
    -25.40    0.229437E-046
    -25.20    0.249700E-045
    -25.00    0.220503E-044
    -24.80    0.187170E-043
    -24.60    0.155471E-042
    -24.40    0.126624E-041
    -24.20    0.101135E-040
    -24.00    0.792105E-040
    -23.80    0.608307E-039
    -23.60    0.458017E-038
    -23.40    0.338080E-037
    -23.20    0.244622E-036
    -23.00    0.173488E-035
    -22.80    0.120586E-034
    -22.60    0.821370E-034
    -22.40    0.548214E-033
    -22.20    0.358498E-032
    -22.00    0.229670E-031
    -21.80    0.144131E-030
    -21.60    0.885927E-030
    -21.40    0.533310E-029
    -21.20    0.314379E-028
    -21.00    0.181456E-027
    -20.80    0.102537E-026
    -20.60    0.567189E-026
    -20.40    0.307089E-025
    -20.20    0.162717E-024
    -20.00    0.843685E-024
    -19.80    0.428004E-023
    -19.60    0.212411E-022
    -19.40    0.103112E-021
    -19.20    0.489528E-021
    -19.00    0.227261E-020
    -18.80    0.103153E-019
    -18.60    0.457703E-019
    -18.40    0.198499E-018
    -18.20    0.841272E-018
    -18.00    0.348370E-017
    -17.80    0.140928E-016
    -17.60    0.556831E-016
    -17.40    0.214852E-015
    -17.20    0.809389E-015
    -17.00    0.297639E-014
    -16.80    0.106818E-013
    -16.60    0.374045E-013
    -16.40    0.127770E-012
    -16.20    0.425650E-012
    -16.00    0.138257E-011
    -15.80    0.437740E-011
    -15.60    0.135058E-010
    -15.40    0.405953E-010
    -15.20    0.118836E-009
    -15.00    0.338684E-009
    -14.80    0.939453E-009
    -14.60    0.253531E-008
    -14.40    0.665429E-008
    -14.20    0.169791E-007
    -14.00    0.421008E-007
    -13.80    0.101400E-006
    -13.60    0.237112E-006
    -13.40    0.538058E-006
    -13.20    0.118426E-005
    -13.00    0.252682E-005
    -12.80    0.522370E-005
    -12.60    0.104573E-004
    -12.40    0.202614E-004
    -12.20    0.379747E-004
    -12.00    0.688173E-004
    -11.80    0.120534E-003
    -11.60    0.203992E-003
    -11.40    0.333558E-003
    -11.20    0.527032E-003
    -11.00    0.804967E-003
    -10.80    0.118931E-002
    -10.60    0.170147E-002
    -10.40    0.236016E-002
    -10.20    0.317942E-002
    -10.00    0.416719E-002
     -9.80    0.532483E-002
     -9.60    0.664738E-002
     -9.40    0.812466E-002
     -9.20    0.974269E-002
     -9.00    0.114852E-001
     -8.80    0.133352E-001
     -8.60    0.152757E-001
     -8.40    0.172910E-001
     -8.20    0.193667E-001
     -8.00    0.214902E-001
     -7.80    0.236504E-001
     -7.60    0.258378E-001
     -7.40    0.280443E-001
     -7.20    0.302626E-001
     -7.00    0.324865E-001
     -6.80    0.347103E-001
     -6.60    0.369286E-001
     -6.40    0.391367E-001
     -6.20    0.413298E-001
     -6.00    0.435034E-001
     -5.80    0.456531E-001
     -5.60    0.477745E-001
     -5.40    0.498634E-001
     -5.20    0.519156E-001
     -5.00    0.539269E-001
     -4.80    0.558934E-001
     -4.60    0.578112E-001
     -4.40    0.596763E-001
     -4.20    0.614851E-001
     -4.00    0.632340E-001
     -3.80    0.649196E-001
     -3.60    0.665387E-001
     -3.40    0.680881E-001
     -3.20    0.695649E-001
     -3.00    0.709663E-001
     -2.80    0.722896E-001
     -2.60    0.735323E-001
     -2.40    0.746923E-001
     -2.20    0.757673E-001
     -2.00    0.767553E-001
     -1.80    0.776547E-001
     -1.60    0.784638E-001
     -1.40    0.791811E-001
     -1.20    0.798053E-001
     -1.00    0.803354E-001
     -0.80    0.807704E-001
     -0.60    0.811095E-001
     -0.40    0.813521E-001
     -0.20    0.814979E-001
      0.00    0.815465E-001
      0.20    0.814979E-001
      0.40    0.813521E-001
      0.60    0.811095E-001
      0.80    0.807704E-001
      1.00    0.803354E-001
      1.20    0.798053E-001
      1.40    0.791811E-001
      1.60    0.784638E-001
      1.80    0.776547E-001
      2.00    0.767553E-001
      2.20    0.757673E-001
      2.40    0.746923E-001
      2.60    0.735323E-001
      2.80    0.722896E-001
      3.00    0.709663E-001
      3.20    0.695649E-001
      3.40    0.680881E-001
      3.60    0.665387E-001
      3.80    0.649196E-001
      4.00    0.632340E-001
      4.20    0.614851E-001
      4.40    0.596763E-001
      4.60    0.578112E-001
      4.80    0.558934E-001
      5.00    0.539269E-001
      5.20    0.519156E-001
      5.40    0.498634E-001
      5.60    0.477745E-001
      5.80    0.456531E-001
      6.00    0.435034E-001
      6.20    0.413298E-001
      6.40    0.391367E-001
      6.60    0.369286E-001
      6.80    0.347103E-001
      7.00    0.324865E-001
      7.20    0.302626E-001
      7.40    0.280443E-001
      7.60    0.258378E-001
      7.80    0.236504E-001
      8.00    0.214902E-001
      8.20    0.193667E-001
      8.40    0.172910E-001
      8.60    0.152757E-001
      8.80    0.133352E-001
      9.00    0.114852E-001
      9.20    0.974269E-002
      9.40    0.812466E-002
      9.60    0.664738E-002
      9.80    0.532483E-002
     10.00    0.416719E-002
     10.20    0.317942E-002
     10.40    0.236016E-002
     10.60    0.170147E-002
     10.80    0.118931E-002
     11.00    0.804967E-003
     11.20    0.527032E-003
     11.40    0.333558E-003
     11.60    0.203992E-003
     11.80    0.120534E-003
     12.00    0.688173E-004
     12.20    0.379747E-004
     12.40    0.202614E-004
     12.60    0.104573E-004
     12.80    0.522370E-005
     13.00    0.252682E-005
     13.20    0.118426E-005
     13.40    0.538058E-006
     13.60    0.237112E-006
     13.80    0.101400E-006
     14.00    0.421008E-007
     14.20    0.169791E-007
     14.40    0.665429E-008
     14.60    0.253531E-008
     14.80    0.939453E-009
     15.00    0.338684E-009
     15.20    0.118836E-009
     15.40    0.405953E-010
     15.60    0.135058E-010
     15.80    0.437740E-011
     16.00    0.138257E-011
     16.20    0.425650E-012
     16.40    0.127770E-012
     16.60    0.374045E-013
     16.80    0.106818E-013
     17.00    0.297639E-014
     17.20    0.809389E-015
     17.40    0.214852E-015
     17.60    0.556831E-016
     17.80    0.140928E-016
     18.00    0.348370E-017
     18.20    0.841272E-018
     18.40    0.198499E-018
     18.60    0.457703E-019
     18.80    0.103153E-019
     19.00    0.227261E-020
     19.20    0.489528E-021
     19.40    0.103112E-021
     19.60    0.212411E-022
     19.80    0.428004E-023
     20.00    0.843685E-024
     20.20    0.162717E-024
     20.40    0.307089E-025
     20.60    0.567189E-026
     20.80    0.102537E-026
     21.00    0.181456E-027
     21.20    0.314379E-028
     21.40    0.533310E-029
     21.60    0.885927E-030
     21.80    0.144131E-030
     22.00    0.229670E-031
     22.20    0.358498E-032
     22.40    0.548214E-033
     22.60    0.821370E-034
     22.80    0.120586E-034
     23.00    0.173488E-035
     23.20    0.244622E-036
     23.40    0.338080E-037
     23.60    0.458017E-038
     23.80    0.608307E-039
     24.00    0.792106E-040
     24.20    0.101135E-040
     24.40    0.126625E-041
     24.60    0.155481E-042
     24.80    0.187267E-043
     25.00    0.221468E-044
     25.20    0.259238E-045
     25.40    0.321328E-046
     25.60    0.000000E+000


==> DBEC-GP/f_programs/output/imag2dXZ/imag2dXZ-den1d_z.txt <==
    -12.80    0.000000E+000
    -12.60    0.149233E-078
    -12.40    0.256526E-076
    -12.20    0.420382E-074
    -12.00    0.663168E-072
    -11.80    0.100563E-069
    -11.60    0.146361E-067
    -11.40    0.204129E-065
    -11.20    0.272388E-063
    -11.00    0.347202E-061
    -10.80    0.422068E-059
    -10.60    0.488515E-057
    -10.40    0.537462E-055
    -10.20    0.561136E-053
    -10.00    0.555014E-051
     -9.80    0.519178E-049
     -9.60    0.458519E-047
     -9.40    0.381660E-045
     -9.20    0.298891E-043
     -9.00    0.219837E-041
     -8.80    0.151589E-039
     -8.60    0.978213E-038
     -8.40    0.589676E-036
     -8.20    0.331445E-034
     -8.00    0.173391E-032
     -7.80    0.842651E-031
     -7.60    0.379710E-029
     -7.40    0.158346E-027
     -7.20    0.609914E-026
     -7.00    0.216560E-024
     -6.80    0.707393E-023
     -6.60    0.212141E-021
     -6.40    0.582849E-020
     -6.20    0.146392E-018
     -6.00    0.335383E-017
     -5.80    0.699245E-016
     -5.60    0.132355E-014
     -5.40    0.226875E-013
     -5.20    0.351252E-012
     -5.00    0.489795E-011
     -4.80    0.613281E-010
     -4.60    0.687259E-009
     -4.40    0.686768E-008
     -4.20    0.609449E-007
     -4.00    0.478007E-006
     -3.80    0.329494E-005
     -3.60    0.198235E-004
     -3.40    0.103197E-003
     -3.20    0.459747E-003
     -3.00    0.172925E-002
     -2.80    0.541302E-002
     -2.60    0.139630E-001
     -2.40    0.297643E-001
     -2.20    0.534931E-001
     -2.00    0.836907E-001
     -1.80    0.117849E+000
     -1.60    0.153526E+000
     -1.40    0.188750E+000
     -1.20    0.221980E+000
     -1.00    0.252000E+000
     -0.80    0.277835E+000
     -0.60    0.298710E+000
     -0.40    0.314037E+000
     -0.20    0.323399E+000
      0.00    0.326547E+000
      0.20    0.323399E+000
      0.40    0.314037E+000
      0.60    0.298710E+000
      0.80    0.277835E+000
      1.00    0.252000E+000
      1.20    0.221980E+000
      1.40    0.188750E+000
      1.60    0.153526E+000
      1.80    0.117849E+000
      2.00    0.836907E-001
      2.20    0.534931E-001
      2.40    0.297643E-001
      2.60    0.139630E-001
      2.80    0.541302E-002
      3.00    0.172925E-002
      3.20    0.459747E-003
      3.40    0.103197E-003
      3.60    0.198235E-004
      3.80    0.329494E-005
      4.00    0.478007E-006
      4.20    0.609449E-007
      4.40    0.686768E-008
      4.60    0.687259E-009
      4.80    0.613281E-010
      5.00    0.489795E-011
      5.20    0.351252E-012
      5.40    0.226875E-013
      5.60    0.132355E-014
      5.80    0.699245E-016
      6.00    0.335383E-017
      6.20    0.146392E-018
      6.40    0.582849E-020
      6.60    0.212141E-021
      6.80    0.707393E-023
      7.00    0.216560E-024
      7.20    0.609914E-026
      7.40    0.158346E-027
      7.60    0.379710E-029
      7.80    0.842651E-031
      8.00    0.173391E-032
      8.20    0.331445E-034
      8.40    0.589676E-036
      8.60    0.978213E-038
      8.80    0.151589E-039
      9.00    0.219837E-041
      9.20    0.298891E-043
      9.40    0.381660E-045
      9.60    0.458519E-047
      9.80    0.519178E-049
     10.00    0.555014E-051
     10.20    0.561136E-053
     10.40    0.537462E-055
     10.60    0.488515E-057
     10.80    0.422068E-059
     11.00    0.347202E-061
     11.20    0.272388E-063
     11.40    0.204129E-065
     11.60    0.146361E-067
     11.80    0.100563E-069
     12.00    0.663168E-072
     12.20    0.420382E-074
     12.40    0.256560E-076
     12.60    0.152680E-078
     12.80    0.000000E+000


==> DBEC-GP/f_programs/output/imag2dXZ/imag2dXZ-out.txt <==
 Imaginary time propagation 2dXZ,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Nonlinearity G_2D =   265.2901, Strength of DDI GD_2D =    84.04335
  Parameters of trap: GAMMA =   0.25, LAMBDA =   1.50
  Axial Gaussian Width =   0.50

 # Space Stp: NX =      256, NZ =      128
  Space Step: DX =   0.200000, DZ =   0.200000
 # Time Stp : NSTP =       100, NPAS =      3500, NRUN =       500
   Time Step:   DT =   0.005000

                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     0.87467     0.87467    1.52753    0.19492
After NSTP iter.:  0.9483     5.28845     3.59957    2.88829    0.03428
After NPAS iter.:  0.9553     4.57828     3.32423    4.46583    0.02414
After NRUN iter.:  0.9553     4.57828     3.32423    4.46583    0.02414
                   -----------------------------------------------------

 Clock Time:       8 seconds
   CPU Time:      11 seconds


==> DBEC-GP/f_programs/output/imag2dXZ/imag2dXZ-rms.txt <==
 Imaginary time propagation 2dXZ,   OPTION =   2, OPTION_D =  2

                   -----------------------------------------------------
Values of rms size:        <z>             <x>             <rho>
                   -----------------------------------------------------
           Initial:       0.57735         1.41421         1.52753
  After NSTP iter.:       1.16990         2.64075         2.88829
  After NPAS iter.:       1.09338         4.32991         4.46583
  After NRUN iter.:       1.09338         4.32991         4.46583
                   -----------------------------------------------------


==> DBEC-GP/f_programs/output/imag3d/imag3d-den1d_x.txt <==
    -12.80    0.000000E+000
    -12.60    0.372550E-023
    -12.40    0.384422E-022
    -12.20    0.312985E-021
    -12.00    0.239433E-020
    -11.80    0.175464E-019
    -11.60    0.123438E-018
    -11.40    0.833587E-018
    -11.20    0.540195E-017
    -11.00    0.335801E-016
    -10.80    0.200158E-015
    -10.60    0.114352E-014
    -10.40    0.625904E-014
    -10.20    0.328075E-013
    -10.00    0.164604E-012
     -9.80    0.790129E-012
     -9.60    0.362688E-011
     -9.40    0.159118E-010
     -9.20    0.666845E-010
     -9.00    0.266810E-009
     -8.80    0.101859E-008
     -8.60    0.370814E-008
     -8.40    0.128646E-007
     -8.20    0.425055E-007
     -8.00    0.133663E-006
     -7.80    0.399765E-006
     -7.60    0.113642E-005
     -7.40    0.306851E-005
     -7.20    0.786518E-005
     -7.00    0.191270E-004
     -6.80    0.441122E-004
     -6.60    0.964574E-004
     -6.40    0.199974E-003
     -6.20    0.393196E-003
     -6.00    0.733754E-003
     -5.80    0.130109E-002
     -5.60    0.219584E-002
     -5.40    0.353487E-002
     -5.20    0.544195E-002
     -5.00    0.803568E-002
     -4.80    0.114170E-001
     -4.60    0.156587E-001
     -4.40    0.207984E-001
     -4.20    0.268356E-001
     -4.00    0.337328E-001
     -3.80    0.414190E-001
     -3.60    0.497953E-001
     -3.40    0.587420E-001
     -3.20    0.681253E-001
     -3.00    0.778051E-001
     -2.80    0.876410E-001
     -2.60    0.974978E-001
     -2.40    0.107250E+000
     -2.20    0.116783E+000
     -2.00    0.125995E+000
     -1.80    0.134791E+000
     -1.60    0.143083E+000
     -1.40    0.150781E+000
     -1.20    0.157789E+000
     -1.00    0.164004E+000
     -0.80    0.169314E+000
     -0.60    0.173602E+000
     -0.40    0.176760E+000
     -0.20    0.178696E+000
      0.00    0.179349E+000
      0.20    0.178696E+000
      0.40    0.176760E+000
      0.60    0.173602E+000
      0.80    0.169314E+000
      1.00    0.164004E+000
      1.20    0.157789E+000
      1.40    0.150781E+000
      1.60    0.143083E+000
      1.80    0.134791E+000
      2.00    0.125995E+000
      2.20    0.116783E+000
      2.40    0.107250E+000
      2.60    0.974978E-001
      2.80    0.876410E-001
      3.00    0.778051E-001
      3.20    0.681253E-001
      3.40    0.587420E-001
      3.60    0.497953E-001
      3.80    0.414190E-001
      4.00    0.337328E-001
      4.20    0.268356E-001
      4.40    0.207984E-001
      4.60    0.156587E-001
      4.80    0.114170E-001
      5.00    0.803568E-002
      5.20    0.544195E-002
      5.40    0.353487E-002
      5.60    0.219584E-002
      5.80    0.130109E-002
      6.00    0.733754E-003
      6.20    0.393196E-003
      6.40    0.199974E-003
      6.60    0.964574E-004
      6.80    0.441122E-004
      7.00    0.191270E-004
      7.20    0.786518E-005
      7.40    0.306851E-005
      7.60    0.113642E-005
      7.80    0.399765E-006
      8.00    0.133663E-006
      8.20    0.425055E-007
      8.40    0.128646E-007
      8.60    0.370814E-008
      8.80    0.101859E-008
      9.00    0.266810E-009
      9.20    0.666845E-010
      9.40    0.159118E-010
      9.60    0.362688E-011
      9.80    0.790129E-012
     10.00    0.164604E-012
     10.20    0.328075E-013
     10.40    0.625904E-014
     10.60    0.114352E-014
     10.80    0.200158E-015
     11.00    0.335801E-016
     11.20    0.540195E-017
     11.40    0.833588E-018
     11.60    0.123440E-018
     11.80    0.175481E-019
     12.00    0.239606E-020
     12.20    0.314675E-021
     12.40    0.400921E-022
     12.60    0.529461E-023
     12.80    0.000000E+000


==> DBEC-GP/f_programs/output/imag3d/imag3d-den1d_y.txt <==
     -9.60    0.000000E+000
     -9.40    0.177413E-031
     -9.20    0.458338E-030
     -9.00    0.103294E-028
     -8.80    0.218052E-027
     -8.60    0.432067E-026
     -8.40    0.802994E-025
     -8.20    0.139846E-023
     -8.00    0.228012E-022
     -7.80    0.347722E-021
     -7.60    0.495517E-020
     -7.40    0.659201E-019
     -7.20    0.817874E-018
     -7.00    0.945443E-017
     -6.80    0.101726E-015
     -6.60    0.101774E-014
     -6.40    0.945830E-014
     -6.20    0.815669E-013
     -6.00    0.652072E-012
     -5.80    0.482740E-011
     -5.60    0.330616E-010
     -5.40    0.209261E-009
     -5.20    0.122287E-008
     -5.00    0.659144E-008
     -4.80    0.327413E-007
     -4.60    0.149749E-006
     -4.40    0.630176E-006
     -4.20    0.243856E-005
     -4.00    0.867378E-005
     -3.80    0.283550E-004
     -3.60    0.852122E-004
     -3.40    0.235579E-003
     -3.20    0.599942E-003
     -3.00    0.141032E-002
     -2.80    0.306919E-002
     -2.60    0.620686E-002
     -2.40    0.117183E-001
     -2.20    0.207629E-001
     -2.00    0.347216E-001
     -1.80    0.551123E-001
     -1.60    0.834625E-001
     -1.40    0.121106E+000
     -1.20    0.168836E+000
     -1.00    0.226309E+000
     -0.80    0.291164E+000
     -0.60    0.358045E+000
     -0.40    0.418208E+000
     -0.20    0.460781E+000
      0.00    0.476252E+000
      0.20    0.460781E+000
      0.40    0.418208E+000
      0.60    0.358045E+000
      0.80    0.291164E+000
      1.00    0.226309E+000
      1.20    0.168836E+000
      1.40    0.121106E+000
      1.60    0.834625E-001
      1.80    0.551123E-001
      2.00    0.347216E-001
      2.20    0.207629E-001
      2.40    0.117183E-001
      2.60    0.620686E-002
      2.80    0.306919E-002
      3.00    0.141032E-002
      3.20    0.599942E-003
      3.40    0.235579E-003
      3.60    0.852122E-004
      3.80    0.283550E-004
      4.00    0.867378E-005
      4.20    0.243856E-005
      4.40    0.630176E-006
      4.60    0.149749E-006
      4.80    0.327413E-007
      5.00    0.659144E-008
      5.20    0.122287E-008
      5.40    0.209261E-009
      5.60    0.330616E-010
      5.80    0.482740E-011
      6.00    0.652072E-012
      6.20    0.815669E-013
      6.40    0.945830E-014
      6.60    0.101774E-014
      6.80    0.101726E-015
      7.00    0.945443E-017
      7.20    0.817874E-018
      7.40    0.659201E-019
      7.60    0.495517E-020
      7.80    0.347722E-021
      8.00    0.228012E-022
      8.20    0.139846E-023
      8.40    0.802994E-025
      8.60    0.432068E-026
      8.80    0.218056E-027
      9.00    0.103328E-028
      9.20    0.461700E-030
      9.40    0.210501E-031
      9.60    0.000000E+000


==> DBEC-GP/f_programs/output/imag3d/imag3d-den1d_z.txt <==
     -8.00    0.000000E+000
     -7.80    0.255458E-029
     -7.60    0.117249E-027
     -7.40    0.477375E-026
     -7.20    0.179145E-024
     -7.00    0.618907E-023
     -6.80    0.196422E-021
     -6.60    0.571380E-020
     -6.40    0.151989E-018
     -6.20    0.368796E-017
     -6.00    0.814197E-016
     -5.80    0.163100E-014
     -5.60    0.295587E-013
     -5.40    0.483119E-012
     -5.20    0.709673E-011
     -5.00    0.933329E-010
     -4.80    0.109424E-008
     -4.60    0.113801E-007
     -4.40    0.104383E-006
     -4.20    0.838627E-006
     -4.00    0.585176E-005
     -3.80    0.350894E-004
     -3.60    0.178396E-003
     -3.40    0.756311E-003
     -3.20    0.262621E-002
     -3.00    0.737472E-002
     -2.80    0.168011E-001
     -2.60    0.318254E-001
     -2.40    0.520563E-001
     -2.20    0.763264E-001
     -2.00    0.103308E+000
     -1.80    0.131765E+000
     -1.60    0.160576E+000
     -1.40    0.188713E+000
     -1.20    0.215231E+000
     -1.00    0.239266E+000
     -0.80    0.260051E+000
     -0.60    0.276932E+000
     -0.40    0.289379E+000
     -0.20    0.297006E+000
      0.00    0.299574E+000
      0.20    0.297006E+000
      0.40    0.289379E+000
      0.60    0.276932E+000
      0.80    0.260051E+000
      1.00    0.239266E+000
      1.20    0.215231E+000
      1.40    0.188713E+000
      1.60    0.160576E+000
      1.80    0.131765E+000
      2.00    0.103308E+000
      2.20    0.763264E-001
      2.40    0.520563E-001
      2.60    0.318254E-001
      2.80    0.168011E-001
      3.00    0.737472E-002
      3.20    0.262621E-002
      3.40    0.756311E-003
      3.60    0.178396E-003
      3.80    0.350894E-004
      4.00    0.585176E-005
      4.20    0.838627E-006
      4.40    0.104383E-006
      4.60    0.113801E-007
      4.80    0.109424E-008
      5.00    0.933329E-010
      5.20    0.709673E-011
      5.40    0.483119E-012
      5.60    0.295587E-013
      5.80    0.163100E-014
      6.00    0.814197E-016
      6.20    0.368796E-017
      6.40    0.151989E-018
      6.60    0.571380E-020
      6.80    0.196422E-021
      7.00    0.618907E-023
      7.20    0.179145E-024
      7.40    0.477405E-026
      7.60    0.117540E-027
      7.80    0.284220E-029
      8.00    0.000000E+000


==> DBEC-GP/f_programs/output/imag3d/imag3d-out.txt <==
 Imaginary time propagation 3D, OPTION =  2, OPTION_D =  2
 
  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Parameters of trap: GAMMA = 0.5000, NU = 1.0000, LAMBDA = 1.5000
 
 # Space Stp: NX =      128, NY =       96, NZ =       80
  Space Step: DX =   0.200000, DY =   0.200000, DZ =   0.200000
 # Time Stp : NSTP =       100, NPAS =       800, NRUN =       100
   Time Step:   DT =   0.005000
   Dipolar Cut off:   R =     10.000
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     1.49956     1.49956    1.35401    0.15553
After NSTP iter.:  0.9404     6.13413     4.42346    2.12180    0.03153
After NPAS iter.:  0.9435     5.81621     4.33909    2.54496    0.02163
After NRUN iter.:  0.9435     5.81621     4.33909    2.54499    0.02162
                   -----------------------------------------------------
 
 Clock Time:      76 seconds
   CPU Time:     289 seconds


==> DBEC-GP/f_programs/output/imag3d/imag3d-rms.txt <==
 Imaginary time propagation 3D, OPTION =  2, OPTION_D =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     1.35401      1.00000      0.70711      0.57735
  After NSTP iter.:     2.12180      1.50917      0.84210      1.23098
  After NPAS iter.:     2.54496      2.06694      0.87079      1.20262
  After NRUN iter.:     2.54499      2.06698      0.87081      1.20261
                   -----------------------------------------------------


==> DBEC-GP/f_programs/output/real1dX/real1dX-den.txt <==
    -25.6000     0.00000E+000
    -25.5500     0.85709E-022
    -25.5000     0.96123E-022
    -25.4500     0.78455E-022
    -25.4000     0.23402E-021
    -25.3500     0.31581E-021
    -25.3000     0.46508E-021
    -25.2500     0.81334E-021
    -25.2000     0.11759E-020
    -25.1500     0.17722E-020
    -25.1000     0.26772E-020
    -25.0500     0.38169E-020
    -25.0000     0.54539E-020
    -24.9500     0.76203E-020
    -24.9000     0.10337E-019
    -24.8500     0.13816E-019
    -24.8000     0.17997E-019
    -24.7500     0.22890E-019
    -24.7000     0.28535E-019
    -24.6500     0.34797E-019
    -24.6000     0.41758E-019
    -24.5500     0.49629E-019
    -24.5000     0.58926E-019
    -24.4500     0.70844E-019
    -24.4000     0.87265E-019
    -24.3500     0.11107E-018
    -24.3000     0.14611E-018
    -24.2500     0.19689E-018
    -24.2000     0.26815E-018
    -24.1500     0.36376E-018
    -24.1000     0.48555E-018
    -24.0500     0.63191E-018
    -24.0000     0.79663E-018
    -23.9500     0.96857E-018
    -23.9000     0.11324E-017
    -23.8500     0.12710E-017
    -23.8000     0.13701E-017
    -23.7500     0.14230E-017
    -23.7000     0.14368E-017
    -23.6500     0.14356E-017
    -23.6000     0.14609E-017
    -23.5500     0.15659E-017
    -23.5000     0.18033E-017
    -23.4500     0.22089E-017
    -23.4000     0.27834E-017
    -23.3500     0.34785E-017
    -23.3000     0.41939E-017
    -23.2500     0.47896E-017
    -23.2000     0.51152E-017
    -23.1500     0.50505E-017
    -23.1000     0.45497E-017
    -23.0500     0.36718E-017
    -23.0000     0.25867E-017
    -22.9500     0.15461E-017
    -22.9000     0.82212E-018
    -22.8500     0.62760E-018
    -22.8000     0.10436E-017
    -22.7500     0.19830E-017
    -22.7000     0.32124E-017
    -22.6500     0.44356E-017
    -22.6000     0.54107E-017
    -22.5500     0.60486E-017
    -22.5000     0.64366E-017
    -22.4500     0.67610E-017
    -22.4000     0.71719E-017
    -22.3500     0.77024E-017
    -22.3000     0.83766E-017
    -22.2500     0.95579E-017
    -22.2000     0.12413E-016
    -22.1500     0.19185E-016
    -22.1000     0.32913E-016
    -22.0500     0.56462E-016
    -22.0000     0.91111E-016
    -21.9500     0.13533E-015
    -21.9000     0.18446E-015
    -21.8500     0.23153E-015
    -21.8000     0.26891E-015
    -21.7500     0.28990E-015
    -21.7000     0.28981E-015
    -21.6500     0.26639E-015
    -21.6000     0.22060E-015
    -21.5500     0.15784E-015
    -21.5000     0.89300E-016
    -21.4500     0.31549E-016
    -21.4000     0.30007E-017
    -21.3500     0.17472E-016
    -21.3000     0.77517E-016
    -21.2500     0.17118E-015
    -21.2000     0.27439E-015
    -21.1500     0.35830E-015
    -21.1000     0.39820E-015
    -21.0500     0.38094E-015
    -21.0000     0.30911E-015
    -20.9500     0.20202E-015
    -20.9000     0.93070E-016
    -20.8500     0.22629E-016
    -20.8000     0.25985E-016
    -20.7500     0.11891E-015
    -20.7000     0.28655E-015
    -20.6500     0.48195E-015
    -20.6000     0.63821E-015
    -20.5500     0.69269E-015
    -20.5000     0.61604E-015
    -20.4500     0.43242E-015
    -20.4000     0.21608E-015
    -20.3500     0.57636E-016
    -20.3000     0.13012E-016
    -20.2500     0.67226E-016
    -20.2000     0.14415E-015
    -20.1500     0.16339E-015
    -20.1000     0.10477E-015
    -20.0500     0.26996E-016
    -20.0000     0.19387E-016
    -19.9500     0.12302E-015
    -19.9000     0.28822E-015
    -19.8500     0.40765E-015
    -19.8000     0.39946E-015
    -19.7500     0.27092E-015
    -19.7000     0.10976E-015
    -19.6500     0.12798E-016
    -19.6000     0.13452E-016
    -19.5500     0.66833E-016
    -19.5000     0.99066E-016
    -19.4500     0.74008E-016
    -19.4000     0.20608E-016
    -19.3500     0.18890E-017
    -19.3000     0.56084E-016
    -19.2500     0.16089E-015
    -19.2000     0.25008E-015
    -19.1500     0.26756E-015
    -19.1000     0.21250E-015
    -19.0500     0.13548E-015
    -19.0000     0.89757E-016
    -18.9500     0.85197E-016
    -18.9000     0.90491E-016
    -18.8500     0.76244E-016
    -18.8000     0.45834E-016
    -18.7500     0.20994E-016
    -18.7000     0.10382E-016
    -18.6500     0.72425E-017
    -18.6000     0.11800E-016
    -18.5500     0.34315E-016
    -18.5000     0.70264E-016
    -18.4500     0.91983E-016
    -18.4000     0.79652E-016
    -18.3500     0.48835E-016
    -18.3000     0.31596E-016
    -18.2500     0.38329E-016
    -18.2000     0.53782E-016
    -18.1500     0.62956E-016
    -18.1000     0.62105E-016
    -18.0500     0.49606E-016
    -18.0000     0.28407E-016
    -17.9500     0.17282E-016
    -17.9000     0.36508E-016
    -17.8500     0.77389E-016
    -17.8000     0.10734E-015
    -17.7500     0.11306E-015
    -17.7000     0.11777E-015
    -17.6500     0.14300E-015
    -17.6000     0.17213E-015
    -17.5500     0.17094E-015
    -17.5000     0.13357E-015
    -17.4500     0.89224E-016
    -17.4000     0.68498E-016
    -17.3500     0.80514E-016
    -17.3000     0.12029E-015
    -17.2500     0.17900E-015
    -17.2000     0.24248E-015
    -17.1500     0.29574E-015
    -17.1000     0.33857E-015
    -17.0500     0.38529E-015
    -17.0000     0.43342E-015
    -16.9500     0.44129E-015
    -16.9000     0.37356E-015
    -16.8500     0.28437E-015
    -16.8000     0.29169E-015
    -16.7500     0.39698E-015
    -16.7000     0.40723E-015
    -16.6500     0.19934E-015
    -16.6000     0.68752E-017
    -16.5500     0.16954E-015
    -16.5000     0.57623E-015
    -16.4500     0.72508E-015
    -16.4000     0.46924E-015
    -16.3500     0.26860E-015
    -16.3000     0.43276E-015
    -16.2500     0.58615E-015
    -16.2000     0.33120E-015
    -16.1500     0.11808E-016
    -16.1000     0.19389E-015
    -16.0500     0.67736E-015
    -16.0000     0.75750E-015
    -15.9500     0.36621E-015
    -15.9000     0.18944E-015
    -15.8500     0.55566E-015
    -15.8000     0.92739E-015
    -15.7500     0.76945E-015
    -15.7000     0.32571E-015
    -15.6500     0.15709E-015
    -15.6000     0.33581E-015
    -15.5500     0.48312E-015
    -15.5000     0.36299E-015
    -15.4500     0.13209E-015
    -15.4000     0.49861E-016
    -15.3500     0.98644E-016
    -15.3000     0.62161E-016
    -15.2500     0.15582E-016
    -15.2000     0.29455E-015
    -15.1500     0.72688E-015
    -15.1000     0.65822E-015
    -15.0500     0.18082E-015
    -15.0000     0.22965E-015
    -14.9500     0.90993E-015
    -14.9000     0.11602E-014
    -14.8500     0.63063E-015
    -14.8000     0.25628E-015
    -14.7500     0.50571E-015
    -14.7000     0.71624E-015
    -14.6500     0.47432E-015
    -14.6000     0.21125E-015
    -14.5500     0.25405E-015
    -14.5000     0.34219E-015
    -14.4500     0.21167E-015
    -14.4000     0.30200E-016
    -14.3500     0.56202E-016
    -14.3000     0.16937E-015
    -14.2500     0.10758E-015
    -14.2000     0.95821E-017
    -14.1500     0.15059E-015
    -14.1000     0.32572E-015
    -14.0500     0.22736E-015
    -14.0000     0.10154E-015
    -13.9500     0.22901E-015
    -13.9000     0.31943E-015
    -13.8500     0.18559E-015
    -13.8000     0.16254E-015
    -13.7500     0.27847E-015
    -13.7000     0.16891E-015
    -13.6500     0.73125E-017
    -13.6000     0.17452E-015
    -13.5500     0.35511E-015
    -13.5000     0.21303E-015
    -13.4500     0.10080E-015
    -13.4000     0.26721E-015
    -13.3500     0.42654E-015
    -13.3000     0.37699E-015
    -13.2500     0.24105E-015
    -13.2000     0.22526E-015
    -13.1500     0.35226E-015
    -13.1000     0.33150E-015
    -13.0500     0.96814E-016
    -13.0000     0.75571E-016
    -12.9500     0.24486E-015
    -12.9000     0.12383E-015
    -12.8500     0.16787E-016
    -12.8000     0.27714E-015
    -12.7500     0.24710E-015
    -12.7000     0.10188E-016
    -12.6500     0.39639E-015
    -12.6000     0.60373E-015
    -12.5500     0.85393E-016
    -12.5000     0.27482E-015
    -12.4500     0.86403E-015
    -12.4000     0.35067E-015
    -12.3500     0.87984E-016
    -12.3000     0.80741E-015
    -12.2500     0.59621E-015
    -12.2000     0.15904E-016
    -12.1500     0.56815E-015
    -12.1000     0.67169E-015
    -12.0500     0.36987E-016
    -12.0000     0.32609E-015
    -11.9500     0.61180E-015
    -11.9000     0.96118E-016
    -11.8500     0.15921E-015
    -11.8000     0.49251E-015
    -11.7500     0.16816E-015
    -11.7000     0.69623E-016
    -11.6500     0.32102E-015
    -11.6000     0.18735E-015
    -11.5500     0.31492E-016
    -11.5000     0.13035E-015
    -11.4500     0.11453E-015
    -11.4000     0.13029E-016
    -11.3500     0.19352E-016
    -11.3000     0.32641E-016
    -11.2500     0.17534E-017
    -11.2000     0.40801E-016
    -11.1500     0.69082E-016
    -11.1000     0.69475E-017
    -11.0500     0.96583E-016
    -11.0000     0.22485E-015
    -10.9500     0.74681E-016
    -10.9000     0.66323E-016
    -10.8500     0.34100E-015
    -10.8000     0.23468E-015
    -10.7500     0.22366E-017
    -10.7000     0.28528E-015
    -10.6500     0.42761E-015
    -10.6000     0.85921E-016
    -10.5500     0.11646E-015
    -10.5000     0.53841E-015
    -10.4500     0.41069E-015
    -10.4000     0.27164E-016
    -10.3500     0.50243E-015
    -10.3000     0.84294E-015
    -10.2500     0.12938E-015
    -10.2000     0.35741E-015
    -10.1500     0.11297E-014
    -10.1000     0.34270E-015
    -10.0500     0.19335E-015
    -10.0000     0.11458E-014
     -9.9500     0.51936E-015
     -9.9000     0.80343E-016
     -9.8500     0.97819E-015
     -9.8000     0.58810E-015
     -9.7500     0.35687E-016
     -9.7000     0.76104E-015
     -9.6500     0.53214E-015
     -9.6000     0.24100E-016
     -9.5500     0.51873E-015
     -9.5000     0.34927E-015
     -9.4500     0.62186E-017
     -9.4000     0.24941E-015
     -9.3500     0.11729E-015
     -9.3000     0.37192E-016
     -9.2500     0.96349E-016
     -9.2000     0.97657E-017
     -9.1500     0.28876E-015
     -9.1000     0.22421E-015
     -9.0500     0.13553E-015
     -9.0000     0.80265E-015
     -8.9500     0.44064E-015
     -8.9000     0.39822E-015
     -8.8500     0.11802E-014
     -8.8000     0.32424E-015
     -8.7500     0.66733E-015
     -8.7000     0.93358E-015
     -8.6500     0.11617E-015
     -8.6000     0.10606E-014
     -8.5500     0.41699E-015
     -8.5000     0.88160E-015
     -8.4500     0.16944E-014
     -8.4000     0.78438E-015
     -8.3500     0.28448E-014
     -8.3000     0.22098E-014
     -8.2500     0.25577E-014
     -8.2000     0.43106E-014
     -8.1500     0.26711E-014
     -8.1000     0.49715E-014
     -8.0500     0.44861E-014
     -8.0000     0.53326E-014
     -7.9500     0.79588E-014
     -7.9000     0.82965E-014
     -7.8500     0.14397E-013
     -7.8000     0.17698E-013
     -7.7500     0.27623E-013
     -7.7000     0.39850E-013
     -7.6500     0.57727E-013
     -7.6000     0.89111E-013
     -7.5500     0.13074E-012
     -7.5000     0.20653E-012
     -7.4500     0.31760E-012
     -7.4000     0.51115E-012
     -7.3500     0.82196E-012
     -7.3000     0.13471E-011
     -7.2500     0.22319E-011
     -7.2000     0.37109E-011
     -7.1500     0.62352E-011
     -7.1000     0.10465E-010
     -7.0500     0.17639E-010
     -7.0000     0.29709E-010
     -6.9500     0.49978E-010
     -6.9000     0.84004E-010
     -6.8500     0.14071E-009
     -6.8000     0.23509E-009
     -6.7500     0.39136E-009
     -6.7000     0.64854E-009
     -6.6500     0.10707E-008
     -6.6000     0.17578E-008
     -6.5500     0.28730E-008
     -6.5000     0.46686E-008
     -6.4500     0.75454E-008
     -6.4000     0.12125E-007
     -6.3500     0.19365E-007
     -6.3000     0.30749E-007
     -6.2500     0.48512E-007
     -6.2000     0.76074E-007
     -6.1500     0.11852E-006
     -6.1000     0.18348E-006
     -6.0500     0.28218E-006
     -6.0000     0.43114E-006
     -5.9500     0.65437E-006
     -5.9000     0.98649E-006
     -5.8500     0.14772E-005
     -5.8000     0.21968E-005
     -5.7500     0.32445E-005
     -5.7000     0.47584E-005
     -5.6500     0.69301E-005
     -5.6000     0.10021E-004
     -5.5500     0.14388E-004
     -5.5000     0.20510E-004
     -5.4500     0.29024E-004
     -5.4000     0.40772E-004
     -5.3500     0.56853E-004
     -5.3000     0.78688E-004
     -5.2500     0.10809E-003
     -5.2000     0.14737E-003
     -5.1500     0.19938E-003
     -5.1000     0.26769E-003
     -5.0500     0.35662E-003
     -5.0000     0.47139E-003
     -4.9500     0.61823E-003
     -4.9000     0.80443E-003
     -4.8500     0.10384E-002
     -4.8000     0.13297E-002
     -4.7500     0.16892E-002
     -4.7000     0.21286E-002
     -4.6500     0.26608E-002
     -4.6000     0.32992E-002
     -4.5500     0.40578E-002
     -4.5000     0.49507E-002
     -4.4500     0.59917E-002
     -4.4000     0.71939E-002
     -4.3500     0.85690E-002
     -4.3000     0.10127E-001
     -4.2500     0.11875E-001
     -4.2000     0.13820E-001
     -4.1500     0.15962E-001
     -4.1000     0.18300E-001
     -4.0500     0.20830E-001
     -4.0000     0.23544E-001
     -3.9500     0.26431E-001
     -3.9000     0.29477E-001
     -3.8500     0.32665E-001
     -3.8000     0.35977E-001
     -3.7500     0.39392E-001
     -3.7000     0.42891E-001
     -3.6500     0.46451E-001
     -3.6000     0.50053E-001
     -3.5500     0.53677E-001
     -3.5000     0.57304E-001
     -3.4500     0.60917E-001
     -3.4000     0.64501E-001
     -3.3500     0.68042E-001
     -3.3000     0.71529E-001
     -3.2500     0.74954E-001
     -3.2000     0.78307E-001
     -3.1500     0.81586E-001
     -3.1000     0.84784E-001
     -3.0500     0.87900E-001
     -3.0000     0.90933E-001
     -2.9500     0.93882E-001
     -2.9000     0.96749E-001
     -2.8500     0.99535E-001
     -2.8000     0.10224E+000
     -2.7500     0.10487E+000
     -2.7000     0.10743E+000
     -2.6500     0.10991E+000
     -2.6000     0.11232E+000
     -2.5500     0.11467E+000
     -2.5000     0.11696E+000
     -2.4500     0.11918E+000
     -2.4000     0.12135E+000
     -2.3500     0.12346E+000
     -2.3000     0.12551E+000
     -2.2500     0.12751E+000
     -2.2000     0.12946E+000
     -2.1500     0.13136E+000
     -2.1000     0.13321E+000
     -2.0500     0.13502E+000
     -2.0000     0.13677E+000
     -1.9500     0.13848E+000
     -1.9000     0.14014E+000
     -1.8500     0.14176E+000
     -1.8000     0.14334E+000
     -1.7500     0.14487E+000
     -1.7000     0.14635E+000
     -1.6500     0.14779E+000
     -1.6000     0.14919E+000
     -1.5500     0.15054E+000
     -1.5000     0.15185E+000
     -1.4500     0.15312E+000
     -1.4000     0.15435E+000
     -1.3500     0.15553E+000
     -1.3000     0.15667E+000
     -1.2500     0.15776E+000
     -1.2000     0.15881E+000
     -1.1500     0.15982E+000
     -1.1000     0.16079E+000
     -1.0500     0.16171E+000
     -1.0000     0.16259E+000
     -0.9500     0.16342E+000
     -0.9000     0.16422E+000
     -0.8500     0.16497E+000
     -0.8000     0.16568E+000
     -0.7500     0.16634E+000
     -0.7000     0.16696E+000
     -0.6500     0.16754E+000
     -0.6000     0.16808E+000
     -0.5500     0.16857E+000
     -0.5000     0.16902E+000
     -0.4500     0.16943E+000
     -0.4000     0.16979E+000
     -0.3500     0.17011E+000
     -0.3000     0.17039E+000
     -0.2500     0.17063E+000
     -0.2000     0.17082E+000
     -0.1500     0.17097E+000
     -0.1000     0.17108E+000
     -0.0500     0.17114E+000
      0.0000     0.17116E+000
      0.0500     0.17114E+000
      0.1000     0.17108E+000
      0.1500     0.17097E+000
      0.2000     0.17082E+000
      0.2500     0.17063E+000
      0.3000     0.17039E+000
      0.3500     0.17011E+000
      0.4000     0.16979E+000
      0.4500     0.16943E+000
      0.5000     0.16902E+000
      0.5500     0.16857E+000
      0.6000     0.16808E+000
      0.6500     0.16754E+000
      0.7000     0.16696E+000
      0.7500     0.16634E+000
      0.8000     0.16568E+000
      0.8500     0.16497E+000
      0.9000     0.16422E+000
      0.9500     0.16342E+000
      1.0000     0.16259E+000
      1.0500     0.16171E+000
      1.1000     0.16079E+000
      1.1500     0.15982E+000
      1.2000     0.15881E+000
      1.2500     0.15776E+000
      1.3000     0.15667E+000
      1.3500     0.15553E+000
      1.4000     0.15435E+000
      1.4500     0.15312E+000
      1.5000     0.15185E+000
      1.5500     0.15054E+000
      1.6000     0.14919E+000
      1.6500     0.14779E+000
      1.7000     0.14635E+000
      1.7500     0.14487E+000
      1.8000     0.14334E+000
      1.8500     0.14176E+000
      1.9000     0.14014E+000
      1.9500     0.13848E+000
      2.0000     0.13677E+000
      2.0500     0.13502E+000
      2.1000     0.13321E+000
      2.1500     0.13136E+000
      2.2000     0.12946E+000
      2.2500     0.12751E+000
      2.3000     0.12551E+000
      2.3500     0.12346E+000
      2.4000     0.12135E+000
      2.4500     0.11918E+000
      2.5000     0.11696E+000
      2.5500     0.11467E+000
      2.6000     0.11232E+000
      2.6500     0.10991E+000
      2.7000     0.10743E+000
      2.7500     0.10487E+000
      2.8000     0.10224E+000
      2.8500     0.99535E-001
      2.9000     0.96749E-001
      2.9500     0.93882E-001
      3.0000     0.90933E-001
      3.0500     0.87900E-001
      3.1000     0.84784E-001
      3.1500     0.81586E-001
      3.2000     0.78307E-001
      3.2500     0.74954E-001
      3.3000     0.71529E-001
      3.3500     0.68042E-001
      3.4000     0.64501E-001
      3.4500     0.60917E-001
      3.5000     0.57304E-001
      3.5500     0.53677E-001
      3.6000     0.50053E-001
      3.6500     0.46451E-001
      3.7000     0.42891E-001
      3.7500     0.39392E-001
      3.8000     0.35977E-001
      3.8500     0.32665E-001
      3.9000     0.29477E-001
      3.9500     0.26431E-001
      4.0000     0.23544E-001
      4.0500     0.20830E-001
      4.1000     0.18300E-001
      4.1500     0.15962E-001
      4.2000     0.13820E-001
      4.2500     0.11875E-001
      4.3000     0.10127E-001
      4.3500     0.85690E-002
      4.4000     0.71939E-002
      4.4500     0.59917E-002
      4.5000     0.49507E-002
      4.5500     0.40578E-002
      4.6000     0.32992E-002
      4.6500     0.26608E-002
      4.7000     0.21286E-002
      4.7500     0.16892E-002
      4.8000     0.13297E-002
      4.8500     0.10384E-002
      4.9000     0.80443E-003
      4.9500     0.61823E-003
      5.0000     0.47139E-003
      5.0500     0.35662E-003
      5.1000     0.26769E-003
      5.1500     0.19938E-003
      5.2000     0.14737E-003
      5.2500     0.10809E-003
      5.3000     0.78688E-004
      5.3500     0.56853E-004
      5.4000     0.40772E-004
      5.4500     0.29024E-004
      5.5000     0.20510E-004
      5.5500     0.14388E-004
      5.6000     0.10021E-004
      5.6500     0.69301E-005
      5.7000     0.47584E-005
      5.7500     0.32445E-005
      5.8000     0.21968E-005
      5.8500     0.14772E-005
      5.9000     0.98649E-006
      5.9500     0.65437E-006
      6.0000     0.43114E-006
      6.0500     0.28218E-006
      6.1000     0.18348E-006
      6.1500     0.11852E-006
      6.2000     0.76074E-007
      6.2500     0.48512E-007
      6.3000     0.30749E-007
      6.3500     0.19365E-007
      6.4000     0.12125E-007
      6.4500     0.75454E-008
      6.5000     0.46686E-008
      6.5500     0.28730E-008
      6.6000     0.17578E-008
      6.6500     0.10707E-008
      6.7000     0.64854E-009
      6.7500     0.39136E-009
      6.8000     0.23509E-009
      6.8500     0.14071E-009
      6.9000     0.84004E-010
      6.9500     0.49978E-010
      7.0000     0.29709E-010
      7.0500     0.17639E-010
      7.1000     0.10465E-010
      7.1500     0.62352E-011
      7.2000     0.37109E-011
      7.2500     0.22319E-011
      7.3000     0.13471E-011
      7.3500     0.82196E-012
      7.4000     0.51115E-012
      7.4500     0.31760E-012
      7.5000     0.20653E-012
      7.5500     0.13074E-012
      7.6000     0.89111E-013
      7.6500     0.57727E-013
      7.7000     0.39850E-013
      7.7500     0.27623E-013
      7.8000     0.17698E-013
      7.8500     0.14397E-013
      7.9000     0.82965E-014
      7.9500     0.79588E-014
      8.0000     0.53326E-014
      8.0500     0.44861E-014
      8.1000     0.49715E-014
      8.1500     0.26711E-014
      8.2000     0.43106E-014
      8.2500     0.25577E-014
      8.3000     0.22098E-014
      8.3500     0.28448E-014
      8.4000     0.78438E-015
      8.4500     0.16944E-014
      8.5000     0.88160E-015
      8.5500     0.41699E-015
      8.6000     0.10606E-014
      8.6500     0.11617E-015
      8.7000     0.93358E-015
      8.7500     0.66733E-015
      8.8000     0.32424E-015
      8.8500     0.11802E-014
      8.9000     0.39822E-015
      8.9500     0.44064E-015
      9.0000     0.80265E-015
      9.0500     0.13553E-015
      9.1000     0.22421E-015
      9.1500     0.28876E-015
      9.2000     0.97657E-017
      9.2500     0.96349E-016
      9.3000     0.37192E-016
      9.3500     0.11729E-015
      9.4000     0.24941E-015
      9.4500     0.62186E-017
      9.5000     0.34927E-015
      9.5500     0.51873E-015
      9.6000     0.24100E-016
      9.6500     0.53214E-015
      9.7000     0.76104E-015
      9.7500     0.35687E-016
      9.8000     0.58810E-015
      9.8500     0.97819E-015
      9.9000     0.80343E-016
      9.9500     0.51936E-015
     10.0000     0.11458E-014
     10.0500     0.19335E-015
     10.1000     0.34270E-015
     10.1500     0.11297E-014
     10.2000     0.35741E-015
     10.2500     0.12938E-015
     10.3000     0.84294E-015
     10.3500     0.50243E-015
     10.4000     0.27164E-016
     10.4500     0.41069E-015
     10.5000     0.53841E-015
     10.5500     0.11646E-015
     10.6000     0.85921E-016
     10.6500     0.42761E-015
     10.7000     0.28528E-015
     10.7500     0.22366E-017
     10.8000     0.23468E-015
     10.8500     0.34100E-015
     10.9000     0.66323E-016
     10.9500     0.74681E-016
     11.0000     0.22485E-015
     11.0500     0.96583E-016
     11.1000     0.69475E-017
     11.1500     0.69082E-016
     11.2000     0.40801E-016
     11.2500     0.17534E-017
     11.3000     0.32641E-016
     11.3500     0.19352E-016
     11.4000     0.13029E-016
     11.4500     0.11453E-015
     11.5000     0.13035E-015
     11.5500     0.31492E-016
     11.6000     0.18735E-015
     11.6500     0.32102E-015
     11.7000     0.69623E-016
     11.7500     0.16816E-015
     11.8000     0.49251E-015
     11.8500     0.15921E-015
     11.9000     0.96118E-016
     11.9500     0.61180E-015
     12.0000     0.32609E-015
     12.0500     0.36987E-016
     12.1000     0.67169E-015
     12.1500     0.56815E-015
     12.2000     0.15904E-016
     12.2500     0.59621E-015
     12.3000     0.80741E-015
     12.3500     0.87984E-016
     12.4000     0.35067E-015
     12.4500     0.86403E-015
     12.5000     0.27482E-015
     12.5500     0.85393E-016
     12.6000     0.60373E-015
     12.6500     0.39639E-015
     12.7000     0.10188E-016
     12.7500     0.24710E-015
     12.8000     0.27714E-015
     12.8500     0.16787E-016
     12.9000     0.12383E-015
     12.9500     0.24486E-015
     13.0000     0.75571E-016
     13.0500     0.96814E-016
     13.1000     0.33150E-015
     13.1500     0.35226E-015
     13.2000     0.22526E-015
     13.2500     0.24105E-015
     13.3000     0.37699E-015
     13.3500     0.42654E-015
     13.4000     0.26721E-015
     13.4500     0.10080E-015
     13.5000     0.21303E-015
     13.5500     0.35511E-015
     13.6000     0.17452E-015
     13.6500     0.73126E-017
     13.7000     0.16891E-015
     13.7500     0.27847E-015
     13.8000     0.16254E-015
     13.8500     0.18559E-015
     13.9000     0.31943E-015
     13.9500     0.22901E-015
     14.0000     0.10154E-015
     14.0500     0.22736E-015
     14.1000     0.32572E-015
     14.1500     0.15059E-015
     14.2000     0.95821E-017
     14.2500     0.10758E-015
     14.3000     0.16937E-015
     14.3500     0.56202E-016
     14.4000     0.30200E-016
     14.4500     0.21167E-015
     14.5000     0.34219E-015
     14.5500     0.25405E-015
     14.6000     0.21125E-015
     14.6500     0.47432E-015
     14.7000     0.71624E-015
     14.7500     0.50571E-015
     14.8000     0.25628E-015
     14.8500     0.63063E-015
     14.9000     0.11602E-014
     14.9500     0.90993E-015
     15.0000     0.22965E-015
     15.0500     0.18082E-015
     15.1000     0.65822E-015
     15.1500     0.72688E-015
     15.2000     0.29455E-015
     15.2500     0.15582E-016
     15.3000     0.62161E-016
     15.3500     0.98644E-016
     15.4000     0.49861E-016
     15.4500     0.13209E-015
     15.5000     0.36299E-015
     15.5500     0.48311E-015
     15.6000     0.33581E-015
     15.6500     0.15709E-015
     15.7000     0.32571E-015
     15.7500     0.76945E-015
     15.8000     0.92739E-015
     15.8500     0.55566E-015
     15.9000     0.18944E-015
     15.9500     0.36621E-015
     16.0000     0.75750E-015
     16.0500     0.67736E-015
     16.1000     0.19389E-015
     16.1500     0.11808E-016
     16.2000     0.33120E-015
     16.2500     0.58615E-015
     16.3000     0.43276E-015
     16.3500     0.26860E-015
     16.4000     0.46924E-015
     16.4500     0.72508E-015
     16.5000     0.57623E-015
     16.5500     0.16954E-015
     16.6000     0.68752E-017
     16.6500     0.19934E-015
     16.7000     0.40723E-015
     16.7500     0.39698E-015
     16.8000     0.29169E-015
     16.8500     0.28437E-015
     16.9000     0.37356E-015
     16.9500     0.44129E-015
     17.0000     0.43342E-015
     17.0500     0.38529E-015
     17.1000     0.33857E-015
     17.1500     0.29574E-015
     17.2000     0.24248E-015
     17.2500     0.17900E-015
     17.3000     0.12029E-015
     17.3500     0.80514E-016
     17.4000     0.68498E-016
     17.4500     0.89224E-016
     17.5000     0.13357E-015
     17.5500     0.17094E-015
     17.6000     0.17213E-015
     17.6500     0.14300E-015
     17.7000     0.11777E-015
     17.7500     0.11306E-015
     17.8000     0.10734E-015
     17.8500     0.77389E-016
     17.9000     0.36508E-016
     17.9500     0.17282E-016
     18.0000     0.28407E-016
     18.0500     0.49606E-016
     18.1000     0.62105E-016
     18.1500     0.62956E-016
     18.2000     0.53782E-016
     18.2500     0.38329E-016
     18.3000     0.31596E-016
     18.3500     0.48835E-016
     18.4000     0.79652E-016
     18.4500     0.91983E-016
     18.5000     0.70264E-016
     18.5500     0.34315E-016
     18.6000     0.11800E-016
     18.6500     0.72425E-017
     18.7000     0.10382E-016
     18.7500     0.20994E-016
     18.8000     0.45834E-016
     18.8500     0.76244E-016
     18.9000     0.90491E-016
     18.9500     0.85197E-016
     19.0000     0.89757E-016
     19.0500     0.13548E-015
     19.1000     0.21250E-015
     19.1500     0.26756E-015
     19.2000     0.25008E-015
     19.2500     0.16089E-015
     19.3000     0.56084E-016
     19.3500     0.18890E-017
     19.4000     0.20608E-016
     19.4500     0.74008E-016
     19.5000     0.99066E-016
     19.5500     0.66833E-016
     19.6000     0.13452E-016
     19.6500     0.12798E-016
     19.7000     0.10976E-015
     19.7500     0.27092E-015
     19.8000     0.39946E-015
     19.8500     0.40765E-015
     19.9000     0.28822E-015
     19.9500     0.12302E-015
     20.0000     0.19387E-016
     20.0500     0.26996E-016
     20.1000     0.10477E-015
     20.1500     0.16339E-015
     20.2000     0.14415E-015
     20.2500     0.67226E-016
     20.3000     0.13012E-016
     20.3500     0.57636E-016
     20.4000     0.21608E-015
     20.4500     0.43242E-015
     20.5000     0.61604E-015
     20.5500     0.69269E-015
     20.6000     0.63821E-015
     20.6500     0.48195E-015
     20.7000     0.28655E-015
     20.7500     0.11891E-015
     20.8000     0.25985E-016
     20.8500     0.22629E-016
     20.9000     0.93070E-016
     20.9500     0.20202E-015
     21.0000     0.30911E-015
     21.0500     0.38094E-015
     21.1000     0.39820E-015
     21.1500     0.35830E-015
     21.2000     0.27439E-015
     21.2500     0.17118E-015
     21.3000     0.77517E-016
     21.3500     0.17472E-016
     21.4000     0.30007E-017
     21.4500     0.31549E-016
     21.5000     0.89300E-016
     21.5500     0.15784E-015
     21.6000     0.22060E-015
     21.6500     0.26639E-015
     21.7000     0.28981E-015
     21.7500     0.28990E-015
     21.8000     0.26891E-015
     21.8500     0.23153E-015
     21.9000     0.18446E-015
     21.9500     0.13533E-015
     22.0000     0.91111E-016
     22.0500     0.56462E-016
     22.1000     0.32913E-016
     22.1500     0.19185E-016
     22.2000     0.12413E-016
     22.2500     0.95579E-017
     22.3000     0.83766E-017
     22.3500     0.77024E-017
     22.4000     0.71719E-017
     22.4500     0.67610E-017
     22.5000     0.64366E-017
     22.5500     0.60486E-017
     22.6000     0.54107E-017
     22.6500     0.44356E-017
     22.7000     0.32124E-017
     22.7500     0.19830E-017
     22.8000     0.10436E-017
     22.8500     0.62760E-018
     22.9000     0.82212E-018
     22.9500     0.15461E-017
     23.0000     0.25867E-017
     23.0500     0.36718E-017
     23.1000     0.45497E-017
     23.1500     0.50505E-017
     23.2000     0.51152E-017
     23.2500     0.47896E-017
     23.3000     0.41939E-017
     23.3500     0.34785E-017
     23.4000     0.27834E-017
     23.4500     0.22089E-017
     23.5000     0.18033E-017
     23.5500     0.15659E-017
     23.6000     0.14609E-017
     23.6500     0.14356E-017
     23.7000     0.14368E-017
     23.7500     0.14230E-017
     23.8000     0.13701E-017
     23.8500     0.12710E-017
     23.9000     0.11324E-017
     23.9500     0.96857E-018
     24.0000     0.79663E-018
     24.0500     0.63191E-018
     24.1000     0.48555E-018
     24.1500     0.36376E-018
     24.2000     0.26815E-018
     24.2500     0.19689E-018
     24.3000     0.14611E-018
     24.3500     0.11107E-018
     24.4000     0.87265E-019
     24.4500     0.70844E-019
     24.5000     0.58926E-019
     24.5500     0.49629E-019
     24.6000     0.41758E-019
     24.6500     0.34797E-019
     24.7000     0.28535E-019
     24.7500     0.22890E-019
     24.8000     0.17997E-019
     24.8500     0.13816E-019
     24.9000     0.10337E-019
     24.9500     0.76203E-020
     25.0000     0.54539E-020
     25.0500     0.38169E-020
     25.1000     0.26772E-020
     25.1500     0.17722E-020
     25.2000     0.11759E-020
     25.2500     0.81334E-021
     25.3000     0.46508E-021
     25.3500     0.31581E-021
     25.4000     0.23402E-021
     25.4500     0.78455E-022
     25.5000     0.96123E-022
     25.5500     0.85709E-022
     25.6000     0.00000E+000


==> DBEC-GP/f_programs/output/real1dX/real1dX-dyna.txt <==
      0.0250      1.9582
      0.0500      1.9582
      0.0750      1.9582
      0.1000      1.9582
      0.1250      1.9582
      0.1500      1.9582
      0.1750      1.9582
      0.2000      1.9582
      0.2250      1.9582
      0.2500      1.9582
      0.2750      1.9582
      0.3000      1.9582
      0.3250      1.9582
      0.3500      1.9582
      0.3750      1.9582
      0.4000      1.9582
      0.4250      1.9582
      0.4500      1.9582
      0.4750      1.9582
      0.5000      1.9582
      0.5250      1.9582
      0.5500      1.9582
      0.5750      1.9582
      0.6000      1.9582
      0.6250      1.9582
      0.6500      1.9582
      0.6750      1.9582
      0.7000      1.9582
      0.7250      1.9582
      0.7500      1.9582
      0.7750      1.9582
      0.8000      1.9582
      0.8250      1.9582
      0.8500      1.9582
      0.8750      1.9582
      0.9000      1.9582
      0.9250      1.9582
      0.9500      1.9582
      0.9750      1.9581
      1.0000      1.9581
      1.0250      1.9582
      1.0500      1.9584
      1.0750      1.9587
      1.1000      1.9591
      1.1250      1.9596
      1.1500      1.9603
      1.1750      1.9611
      1.2000      1.9619
      1.2250      1.9629
      1.2500      1.9640
      1.2750      1.9652
      1.3000      1.9666
      1.3250      1.9680
      1.3500      1.9695
      1.3750      1.9711
      1.4000      1.9728
      1.4250      1.9746
      1.4500      1.9765
      1.4750      1.9785
      1.5000      1.9805
      1.5250      1.9827
      1.5500      1.9849
      1.5750      1.9872
      1.6000      1.9895
      1.6250      1.9919
      1.6500      1.9944
      1.6750      1.9969
      1.7000      1.9994
      1.7250      2.0020
      1.7500      2.0047
      1.7750      2.0073
      1.8000      2.0100
      1.8250      2.0127
      1.8500      2.0155
      1.8750      2.0182
      1.9000      2.0210
      1.9250      2.0237
      1.9500      2.0265
      1.9750      2.0292
      2.0000      2.0320
      2.0250      2.0347
      2.0500      2.0374
      2.0750      2.0400
      2.1000      2.0427
      2.1250      2.0453
      2.1500      2.0478
      2.1750      2.0503
      2.2000      2.0528
      2.2250      2.0552
      2.2500      2.0576
      2.2750      2.0599
      2.3000      2.0621
      2.3250      2.0642
      2.3500      2.0663
      2.3750      2.0683
      2.4000      2.0702
      2.4250      2.0721
      2.4500      2.0738
      2.4750      2.0754
      2.5000      2.0770
      2.5250      2.0785
      2.5500      2.0798
      2.5750      2.0811
      2.6000      2.0823
      2.6250      2.0833
      2.6500      2.0843
      2.6750      2.0851
      2.7000      2.0858
      2.7250      2.0864
      2.7500      2.0869
      2.7750      2.0873
      2.8000      2.0876
      2.8250      2.0878
      2.8500      2.0878
      2.8750      2.0878
      2.9000      2.0876
      2.9250      2.0873
      2.9500      2.0869
      2.9750      2.0863
      3.0000      2.0857
      3.0250      2.0850
      3.0500      2.0841
      3.0750      2.0831
      3.1000      2.0821
      3.1250      2.0809
      3.1500      2.0796
      3.1750      2.0782
      3.2000      2.0767
      3.2250      2.0752
      3.2500      2.0735
      3.2750      2.0717
      3.3000      2.0699
      3.3250      2.0680
      3.3500      2.0659
      3.3750      2.0639
      3.4000      2.0617
      3.4250      2.0595
      3.4500      2.0572
      3.4750      2.0548
      3.5000      2.0524
      3.5250      2.0499
      3.5500      2.0474
      3.5750      2.0448
      3.6000      2.0422
      3.6250      2.0396
      3.6500      2.0369
      3.6750      2.0342
      3.7000      2.0315
      3.7250      2.0288
      3.7500      2.0260
      3.7750      2.0233
      3.8000      2.0205
      3.8250      2.0177
      3.8500      2.0150
      3.8750      2.0123
      3.9000      2.0096
      3.9250      2.0069
      3.9500      2.0042
      3.9750      2.0016
      4.0000      1.9990
      4.0250      1.9964
      4.0500      1.9939
      4.0750      1.9915
      4.1000      1.9891
      4.1250      1.9868
      4.1500      1.9845
      4.1750      1.9823
      4.2000      1.9802
      4.2250      1.9781
      4.2500      1.9762
      4.2750      1.9743
      4.3000      1.9725
      4.3250      1.9708
      4.3500      1.9692
      4.3750      1.9677
      4.4000      1.9663
      4.4250      1.9650
      4.4500      1.9638
      4.4750      1.9627
      4.5000      1.9617
      4.5250      1.9609
      4.5500      1.9601
      4.5750      1.9595
      4.6000      1.9590
      4.6250      1.9586
      4.6500      1.9583
      4.6750      1.9582
      4.7000      1.9581
      4.7250      1.9582
      4.7500      1.9584
      4.7750      1.9587
      4.8000      1.9592
      4.8250      1.9597
      4.8500      1.9604
      4.8750      1.9612
      4.9000      1.9621
      4.9250      1.9631
      4.9500      1.9642
      4.9750      1.9654
      5.0000      1.9668
      5.0250      1.9682
      5.0500      1.9698
      5.0750      1.9714
      5.1000      1.9731
      5.1250      1.9749
      5.1500      1.9769
      5.1750      1.9788
      5.2000      1.9809
      5.2250      1.9831
      5.2500      1.9853
      5.2750      1.9876
      5.3000      1.9899
      5.3250      1.9923
      5.3500      1.9948
      5.3750      1.9973
      5.4000      1.9999
      5.4250      2.0025
      5.4500      2.0051
      5.4750      2.0078
      5.5000      2.0105
      5.5250      2.0132
      5.5500      2.0160
      5.5750      2.0187
      5.6000      2.0215
      5.6250      2.0242
      5.6500      2.0270
      5.6750      2.0297
      5.7000      2.0324
      5.7250      2.0351
      5.7500      2.0378
      5.7750      2.0405
      5.8000      2.0431
      5.8250      2.0457
      5.8500      2.0483
      5.8750      2.0508
      5.9000      2.0532
      5.9250      2.0556
      5.9500      2.0579
      5.9750      2.0602
      6.0000      2.0624
      6.0250      2.0646
      6.0500      2.0666
      6.0750      2.0686
      6.1000      2.0705
      6.1250      2.0723
      6.1500      2.0740
      6.1750      2.0757
      6.2000      2.0772
      6.2250      2.0787
      6.2500      2.0800
      6.2750      2.0813
      6.3000      2.0824
      6.3250      2.0834
      6.3500      2.0844
      6.3750      2.0852
      6.4000      2.0859
      6.4250      2.0865
      6.4500      2.0870
      6.4750      2.0874
      6.5000      2.0876
      6.5250      2.0878
      6.5500      2.0878
      6.5750      2.0877
      6.6000      2.0875
      6.6250      2.0872
      6.6500      2.0868
      6.6750      2.0862
      6.7000      2.0856
      6.7250      2.0848
      6.7500      2.0839
      6.7750      2.0830
      6.8000      2.0819
      6.8250      2.0807
      6.8500      2.0794
      6.8750      2.0780
      6.9000      2.0765
      6.9250      2.0749
      6.9500      2.0732
      6.9750      2.0714
      7.0000      2.0696
      7.0250      2.0676
      7.0500      2.0656
      7.0750      2.0635
      7.1000      2.0613
      7.1250      2.0591
      7.1500      2.0568
      7.1750      2.0544
      7.2000      2.0520
      7.2250      2.0495
      7.2500      2.0470
      7.2750      2.0444
      7.3000      2.0418
      7.3250      2.0392
      7.3500      2.0365
      7.3750      2.0338
      7.4000      2.0310
      7.4250      2.0283
      7.4500      2.0256
      7.4750      2.0228
      7.5000      2.0200
      7.5250      2.0173
      7.5500      2.0145
      7.5750      2.0118
      7.6000      2.0091
      7.6250      2.0064
      7.6500      2.0038
      7.6750      2.0011
      7.7000      1.9986
      7.7250      1.9960
      7.7500      1.9935
      7.7750      1.9911
      7.8000      1.9887
      7.8250      1.9864
      7.8500      1.9841
      7.8750      1.9819
      7.9000      1.9798
      7.9250      1.9778
      7.9500      1.9759
      7.9750      1.9740
      8.0000      1.9722
      8.0250      1.9705
      8.0500      1.9689
      8.0750      1.9675
      8.1000      1.9661
      8.1250      1.9648
      8.1500      1.9636
      8.1750      1.9626
      8.2000      1.9616
      8.2250      1.9608
      8.2500      1.9600
      8.2750      1.9594
      8.3000      1.9589
      8.3250      1.9585
      8.3500      1.9583
      8.3750      1.9581
      8.4000      1.9581
      8.4250      1.9582
      8.4500      1.9584
      8.4750      1.9588
      8.5000      1.9592
      8.5250      1.9598
      8.5500      1.9605
      8.5750      1.9613
      8.6000      1.9622
      8.6250      1.9633
      8.6500      1.9644
      8.6750      1.9656
      8.7000      1.9670
      8.7250      1.9685
      8.7500      1.9700
      8.7750      1.9717
      8.8000      1.9734
      8.8250      1.9752
      8.8500      1.9772
      8.8750      1.9792
      8.9000      1.9812
      8.9250      1.9834
      8.9500      1.9856
      8.9750      1.9879
      9.0000      1.9903
      9.0250      1.9927
      9.0500      1.9952
      9.0750      1.9977
      9.1000      2.0003
      9.1250      2.0029
      9.1500      2.0056
      9.1750      2.0082
      9.2000      2.0109
      9.2250      2.0137
      9.2500      2.0164
      9.2750      2.0191
      9.3000      2.0219
      9.3250      2.0247
      9.3500      2.0274
      9.3750      2.0301
      9.4000      2.0329
      9.4250      2.0356
      9.4500      2.0383
      9.4750      2.0409
      9.5000      2.0436
      9.5250      2.0461
      9.5500      2.0487
      9.5750      2.0512
      9.6000      2.0536
      9.6250      2.0560
      9.6500      2.0583
      9.6750      2.0606
      9.7000      2.0628
      9.7250      2.0649
      9.7500      2.0670
      9.7750      2.0690
      9.8000      2.0708
      9.8250      2.0726
      9.8500      2.0744
      9.8750      2.0760
      9.9000      2.0775
      9.9250      2.0789
      9.9500      2.0803
      9.9750      2.0815
     10.0000      2.0826
     10.0250      2.0836
     10.0500      2.0845
     10.0750      2.0854
     10.1000      2.0860
     10.1250      2.0866
     10.1500      2.0871
     10.1750      2.0874
     10.2000      2.0877
     10.2250      2.0878
     10.2500      2.0878
     10.2750      2.0877
     10.3000      2.0875
     10.3250      2.0871
     10.3500      2.0867
     10.3750      2.0861
     10.4000      2.0855
     10.4250      2.0847
     10.4500      2.0838
     10.4750      2.0828
     10.5000      2.0817
     10.5250      2.0804
     10.5500      2.0791
     10.5750      2.0777
     10.6000      2.0762
     10.6250      2.0746
     10.6500      2.0729
     10.6750      2.0711
     10.7000      2.0692
     10.7250      2.0673
     10.7500      2.0652
     10.7750      2.0631
     10.8000      2.0609
     10.8250      2.0587
     10.8500      2.0564
     10.8750      2.0540
     10.9000      2.0516
     10.9250      2.0491
     10.9500      2.0465
     10.9750      2.0440
     11.0000      2.0413


==> DBEC-GP/f_programs/output/real1dX/real1dX-out.txt <==
 Real time propagation 1dX,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =      1000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =    66.4984, Strength of DDI GD_3D =    21.06654
  Nonlinearity G_1D =    42.3342, Strength of DDI GD_1D =    13.41138
  Parameter of trap: GAMMA =   1.00
  Radial Gaussian Width =   0.50

 # Space Stp:  N =     1024
  Space Step: DX =   0.050000
 # Time Stp : NSTP =         0, NPAS =      2000, NRUN =     20000
   Time Step:   DT =   0.000250

 * Change for dynamics: GPAR =       1.100 , GDPAR =       1.100 *

                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000     9.90224     5.93396    1.95817    0.17116
After NPAS iter.:  1.0000     9.90228     5.93396    1.95815    0.17116
After NRUN iter.:  1.0000    10.52131     6.32521    2.04134    0.16405
                   -----------------------------------------------------

 Clock Time:       1 seconds
   CPU Time:       1 seconds


==> DBEC-GP/f_programs/output/real1dZ/real1dZ-den.txt <==
    -25.6000     0.00000E+000
    -25.5500     0.13069E-015
    -25.5000     0.42360E-016
    -25.4500     0.40368E-016
    -25.4000     0.73088E-016
    -25.3500     0.25154E-017
    -25.3000     0.27117E-016
    -25.2500     0.15485E-016
    -25.2000     0.28163E-017
    -25.1500     0.59913E-017
    -25.1000     0.18851E-016
    -25.0500     0.44133E-017
    -25.0000     0.10034E-016
    -24.9500     0.20619E-016
    -24.9000     0.36561E-017
    -24.8500     0.15674E-016
    -24.8000     0.20868E-016
    -24.7500     0.27969E-017
    -24.7000     0.23658E-016
    -24.6500     0.19118E-018
    -24.6000     0.11564E-016
    -24.5500     0.19508E-017
    -24.5000     0.53827E-017
    -24.4500     0.58947E-017
    -24.4000     0.14749E-016
    -24.3500     0.11005E-016
    -24.3000     0.30884E-016
    -24.2500     0.11201E-016
    -24.2000     0.24319E-016
    -24.1500     0.76968E-017
    -24.1000     0.38643E-017
    -24.0500     0.16993E-016
    -24.0000     0.10046E-016
    -23.9500     0.27222E-016
    -23.9000     0.26273E-016
    -23.8500     0.12853E-016
    -23.8000     0.16941E-016
    -23.7500     0.12287E-018
    -23.7000     0.31707E-017
    -23.6500     0.78337E-017
    -23.6000     0.13488E-017
    -23.5500     0.11210E-016
    -23.5000     0.15712E-017
    -23.4500     0.10113E-016
    -23.4000     0.20736E-017
    -23.3500     0.94833E-017
    -23.3000     0.32671E-017
    -23.2500     0.96511E-017
    -23.2000     0.10460E-016
    -23.1500     0.67983E-017
    -23.1000     0.65088E-017
    -23.0500     0.20653E-017
    -23.0000     0.90403E-017
    -22.9500     0.30038E-016
    -22.9000     0.27628E-016
    -22.8500     0.38003E-016
    -22.8000     0.22604E-016
    -22.7500     0.19560E-016
    -22.7000     0.34494E-016
    -22.6500     0.31663E-016
    -22.6000     0.38228E-016
    -22.5500     0.24692E-016
    -22.5000     0.11609E-016
    -22.4500     0.10682E-016
    -22.4000     0.64896E-017
    -22.3500     0.75121E-017
    -22.3000     0.50278E-017
    -22.2500     0.18633E-017
    -22.2000     0.17168E-017
    -22.1500     0.85226E-018
    -22.1000     0.18818E-017
    -22.0500     0.11967E-017
    -22.0000     0.52482E-018
    -21.9500     0.12716E-017
    -21.9000     0.29771E-017
    -21.8500     0.48976E-017
    -21.8000     0.36669E-017
    -21.7500     0.48161E-017
    -21.7000     0.95281E-017
    -21.6500     0.13467E-016
    -21.6000     0.85745E-017
    -21.5500     0.16981E-017
    -21.5000     0.39313E-017
    -21.4500     0.13145E-016
    -21.4000     0.16103E-016
    -21.3500     0.11452E-016
    -21.3000     0.12462E-016
    -21.2500     0.19446E-016
    -21.2000     0.18225E-016
    -21.1500     0.84495E-017
    -21.1000     0.70305E-017
    -21.0500     0.15032E-016
    -21.0000     0.13077E-016
    -20.9500     0.20342E-017
    -20.9000     0.84849E-017
    -20.8500     0.34101E-016
    -20.8000     0.42852E-016
    -20.7500     0.20689E-016
    -20.7000     0.17108E-017
    -20.6500     0.10273E-016
    -20.6000     0.22997E-016
    -20.5500     0.15557E-016
    -20.5000     0.26088E-017
    -20.4500     0.50389E-017
    -20.4000     0.16581E-016
    -20.3500     0.22704E-016
    -20.3000     0.21158E-016
    -20.2500     0.14151E-016
    -20.2000     0.46294E-017
    -20.1500     0.45954E-019
    -20.1000     0.37511E-017
    -20.0500     0.11014E-016
    -20.0000     0.18762E-016
    -19.9500     0.24246E-016
    -19.9000     0.20417E-016
    -19.8500     0.12118E-016
    -19.8000     0.19202E-016
    -19.7500     0.40727E-016
    -19.7000     0.44966E-016
    -19.6500     0.23199E-016
    -19.6000     0.13761E-016
    -19.5500     0.35637E-016
    -19.5000     0.48544E-016
    -19.4500     0.26020E-016
    -19.4000     0.42996E-017
    -19.3500     0.69111E-017
    -19.3000     0.56049E-017
    -19.2500     0.81553E-018
    -19.2000     0.27489E-016
    -19.1500     0.58677E-016
    -19.1000     0.41138E-016
    -19.0500     0.65993E-017
    -19.0000     0.51868E-017
    -18.9500     0.95527E-017
    -18.9000     0.26529E-017
    -18.8500     0.18185E-016
    -18.8000     0.36511E-016
    -18.7500     0.17598E-016
    -18.7000     0.46692E-017
    -18.6500     0.28426E-016
    -18.6000     0.33540E-016
    -18.5500     0.87419E-017
    -18.5000     0.88854E-017
    -18.4500     0.27844E-016
    -18.4000     0.22902E-016
    -18.3500     0.55018E-017
    -18.3000     0.10980E-017
    -18.2500     0.75314E-017
    -18.2000     0.13607E-016
    -18.1500     0.98156E-017
    -18.1000     0.92159E-017
    -18.0500     0.25532E-016
    -18.0000     0.27454E-016
    -17.9500     0.67596E-017
    -17.9000     0.83152E-017
    -17.8500     0.21229E-016
    -17.8000     0.75839E-017
    -17.7500     0.49919E-017
    -17.7000     0.27830E-016
    -17.6500     0.25223E-016
    -17.6000     0.92869E-017
    -17.5500     0.15436E-016
    -17.5000     0.13819E-016
    -17.4500     0.10628E-017
    -17.4000     0.60172E-017
    -17.3500     0.87385E-017
    -17.3000     0.53080E-018
    -17.2500     0.45654E-017
    -17.2000     0.92719E-017
    -17.1500     0.51650E-017
    -17.1000     0.66920E-017
    -17.0500     0.58350E-017
    -17.0000     0.31795E-018
    -16.9500     0.44264E-017
    -16.9000     0.70515E-017
    -16.8500     0.13741E-017
    -16.8000     0.28088E-017
    -16.7500     0.86007E-017
    -16.7000     0.93797E-017
    -16.6500     0.94858E-017
    -16.6000     0.73166E-017
    -16.5500     0.16103E-017
    -16.5000     0.60597E-018
    -16.4500     0.37619E-017
    -16.4000     0.35413E-017
    -16.3500     0.13211E-017
    -16.3000     0.18784E-017
    -16.2500     0.16299E-017
    -16.2000     0.34294E-018
    -16.1500     0.12028E-016
    -16.1000     0.31421E-016
    -16.0500     0.27028E-016
    -16.0000     0.69489E-017
    -15.9500     0.92473E-017
    -15.9000     0.20188E-016
    -15.8500     0.15038E-016
    -15.8000     0.14758E-016
    -15.7500     0.19454E-016
    -15.7000     0.13044E-016
    -15.6500     0.13410E-016
    -15.6000     0.15071E-016
    -15.5500     0.69656E-017
    -15.5000     0.12472E-016
    -15.4500     0.13858E-016
    -15.4000     0.30312E-017
    -15.3500     0.17708E-016
    -15.3000     0.27862E-016
    -15.2500     0.91958E-017
    -15.2000     0.12045E-018
    -15.1500     0.53357E-017
    -15.1000     0.16003E-016
    -15.0500     0.97158E-017
    -15.0000     0.23166E-017
    -14.9500     0.36154E-016
    -14.9000     0.32489E-016
    -14.8500     0.50506E-018
    -14.8000     0.11845E-016
    -14.7500     0.10377E-017
    -14.7000     0.35881E-016
    -14.6500     0.10183E-015
    -14.6000     0.45679E-016
    -14.5500     0.61905E-017
    -14.5000     0.19098E-016
    -14.4500     0.55164E-017
    -14.4000     0.74617E-016
    -14.3500     0.13951E-015
    -14.3000     0.78546E-016
    -14.2500     0.55225E-017
    -14.2000     0.25819E-016
    -14.1500     0.64956E-016
    -14.1000     0.73488E-016
    -14.0500     0.12390E-015
    -14.0000     0.12000E-015
    -13.9500     0.10403E-015
    -13.9000     0.11164E-015
    -13.8500     0.82294E-016
    -13.8000     0.19518E-015
    -13.7500     0.23237E-015
    -13.7000     0.25765E-015
    -13.6500     0.37818E-015
    -13.6000     0.17939E-015
    -13.5500     0.11531E-015
    -13.5000     0.39288E-015
    -13.4500     0.68684E-015
    -13.4000     0.71952E-015
    -13.3500     0.53043E-015
    -13.3000     0.68367E-015
    -13.2500     0.60772E-015
    -13.2000     0.72136E-015
    -13.1500     0.12983E-014
    -13.1000     0.13412E-014
    -13.0500     0.16405E-014
    -13.0000     0.16708E-014
    -12.9500     0.18429E-014
    -12.9000     0.32832E-014
    -12.8500     0.38932E-014
    -12.8000     0.41269E-014
    -12.7500     0.50751E-014
    -12.7000     0.66157E-014
    -12.6500     0.92922E-014
    -12.6000     0.12691E-013
    -12.5500     0.16102E-013
    -12.5000     0.20812E-013
    -12.4500     0.28535E-013
    -12.4000     0.36486E-013
    -12.3500     0.49784E-013
    -12.3000     0.65835E-013
    -12.2500     0.83337E-013
    -12.2000     0.11707E-012
    -12.1500     0.16107E-012
    -12.1000     0.22422E-012
    -12.0500     0.30717E-012
    -12.0000     0.41995E-012
    -11.9500     0.60554E-012
    -11.9000     0.88426E-012
    -11.8500     0.12954E-011
    -11.8000     0.18992E-011
    -11.7500     0.28375E-011
    -11.7000     0.42740E-011
    -11.6500     0.64842E-011
    -11.6000     0.98797E-011
    -11.5500     0.15056E-010
    -11.5000     0.22974E-010
    -11.4500     0.34994E-010
    -11.4000     0.53239E-010
    -11.3500     0.80801E-010
    -11.3000     0.12225E-009
    -11.2500     0.18428E-009
    -11.2000     0.27688E-009
    -11.1500     0.41422E-009
    -11.1000     0.61711E-009
    -11.0500     0.91579E-009
    -11.0000     0.13534E-008
    -10.9500     0.19919E-008
    -10.9000     0.29195E-008
    -10.8500     0.42594E-008
    -10.8000     0.61900E-008
    -10.7500     0.89579E-008
    -10.7000     0.12910E-007
    -10.6500     0.18534E-007
    -10.6000     0.26493E-007
    -10.5500     0.37721E-007
    -10.5000     0.53485E-007
    -10.4500     0.75535E-007
    -10.4000     0.10624E-006
    -10.3500     0.14883E-006
    -10.3000     0.20764E-006
    -10.2500     0.28852E-006
    -10.2000     0.39927E-006
    -10.1500     0.55026E-006
    -10.1000     0.75528E-006
    -10.0500     0.10324E-005
    -10.0000     0.14053E-005
     -9.9500     0.19049E-005
     -9.9000     0.25712E-005
     -9.8500     0.34559E-005
     -9.8000     0.46251E-005
     -9.7500     0.61632E-005
     -9.7000     0.81771E-005
     -9.6500     0.10801E-004
     -9.6000     0.14204E-004
     -9.5500     0.18595E-004
     -9.5000     0.24233E-004
     -9.4500     0.31434E-004
     -9.4000     0.40587E-004
     -9.3500     0.52157E-004
     -9.3000     0.66706E-004
     -9.2500     0.84902E-004
     -9.2000     0.10753E-003
     -9.1500     0.13552E-003
     -9.1000     0.16993E-003
     -9.0500     0.21199E-003
     -9.0000     0.26311E-003
     -8.9500     0.32484E-003
     -8.9000     0.39893E-003
     -8.8500     0.48730E-003
     -8.8000     0.59203E-003
     -8.7500     0.71533E-003
     -8.7000     0.85955E-003
     -8.6500     0.10271E-002
     -8.6000     0.12205E-002
     -8.5500     0.14421E-002
     -8.5000     0.16943E-002
     -8.4500     0.19794E-002
     -8.4000     0.22995E-002
     -8.3500     0.26563E-002
     -8.3000     0.30514E-002
     -8.2500     0.34858E-002
     -8.2000     0.39603E-002
     -8.1500     0.44753E-002
     -8.1000     0.50304E-002
     -8.0500     0.56251E-002
     -8.0000     0.62582E-002
     -7.9500     0.69285E-002
     -7.9000     0.76339E-002
     -7.8500     0.83724E-002
     -7.8000     0.91415E-002
     -7.7500     0.99386E-002
     -7.7000     0.10761E-001
     -7.6500     0.11606E-001
     -7.6000     0.12471E-001
     -7.5500     0.13353E-001
     -7.5000     0.14250E-001
     -7.4500     0.15158E-001
     -7.4000     0.16076E-001
     -7.3500     0.17002E-001
     -7.3000     0.17933E-001
     -7.2500     0.18868E-001
     -7.2000     0.19806E-001
     -7.1500     0.20744E-001
     -7.1000     0.21683E-001
     -7.0500     0.22620E-001
     -7.0000     0.23555E-001
     -6.9500     0.24487E-001
     -6.9000     0.25416E-001
     -6.8500     0.26341E-001
     -6.8000     0.27262E-001
     -6.7500     0.28178E-001
     -6.7000     0.29089E-001
     -6.6500     0.29995E-001
     -6.6000     0.30895E-001
     -6.5500     0.31790E-001
     -6.5000     0.32680E-001
     -6.4500     0.33564E-001
     -6.4000     0.34442E-001
     -6.3500     0.35315E-001
     -6.3000     0.36182E-001
     -6.2500     0.37042E-001
     -6.2000     0.37897E-001
     -6.1500     0.38746E-001
     -6.1000     0.39589E-001
     -6.0500     0.40427E-001
     -6.0000     0.41258E-001
     -5.9500     0.42083E-001
     -5.9000     0.42902E-001
     -5.8500     0.43715E-001
     -5.8000     0.44522E-001
     -5.7500     0.45323E-001
     -5.7000     0.46117E-001
     -5.6500     0.46906E-001
     -5.6000     0.47688E-001
     -5.5500     0.48464E-001
     -5.5000     0.49234E-001
     -5.4500     0.49998E-001
     -5.4000     0.50755E-001
     -5.3500     0.51506E-001
     -5.3000     0.52251E-001
     -5.2500     0.52989E-001
     -5.2000     0.53721E-001
     -5.1500     0.54447E-001
     -5.1000     0.55166E-001
     -5.0500     0.55878E-001
     -5.0000     0.56585E-001
     -4.9500     0.57284E-001
     -4.9000     0.57977E-001
     -4.8500     0.58664E-001
     -4.8000     0.59344E-001
     -4.7500     0.60017E-001
     -4.7000     0.60684E-001
     -4.6500     0.61345E-001
     -4.6000     0.61998E-001
     -4.5500     0.62645E-001
     -4.5000     0.63285E-001
     -4.4500     0.63919E-001
     -4.4000     0.64546E-001
     -4.3500     0.65166E-001
     -4.3000     0.65779E-001
     -4.2500     0.66386E-001
     -4.2000     0.66985E-001
     -4.1500     0.67578E-001
     -4.1000     0.68165E-001
     -4.0500     0.68744E-001
     -4.0000     0.69316E-001
     -3.9500     0.69882E-001
     -3.9000     0.70441E-001
     -3.8500     0.70993E-001
     -3.8000     0.71538E-001
     -3.7500     0.72076E-001
     -3.7000     0.72607E-001
     -3.6500     0.73132E-001
     -3.6000     0.73649E-001
     -3.5500     0.74159E-001
     -3.5000     0.74663E-001
     -3.4500     0.75159E-001
     -3.4000     0.75649E-001
     -3.3500     0.76131E-001
     -3.3000     0.76607E-001
     -3.2500     0.77076E-001
     -3.2000     0.77537E-001
     -3.1500     0.77992E-001
     -3.1000     0.78439E-001
     -3.0500     0.78880E-001
     -3.0000     0.79313E-001
     -2.9500     0.79740E-001
     -2.9000     0.80159E-001
     -2.8500     0.80571E-001
     -2.8000     0.80976E-001
     -2.7500     0.81375E-001
     -2.7000     0.81766E-001
     -2.6500     0.82150E-001
     -2.6000     0.82527E-001
     -2.5500     0.82896E-001
     -2.5000     0.83259E-001
     -2.4500     0.83615E-001
     -2.4000     0.83963E-001
     -2.3500     0.84305E-001
     -2.3000     0.84639E-001
     -2.2500     0.84966E-001
     -2.2000     0.85286E-001
     -2.1500     0.85599E-001
     -2.1000     0.85905E-001
     -2.0500     0.86203E-001
     -2.0000     0.86495E-001
     -1.9500     0.86779E-001
     -1.9000     0.87056E-001
     -1.8500     0.87326E-001
     -1.8000     0.87589E-001
     -1.7500     0.87845E-001
     -1.7000     0.88093E-001
     -1.6500     0.88335E-001
     -1.6000     0.88569E-001
     -1.5500     0.88796E-001
     -1.5000     0.89016E-001
     -1.4500     0.89228E-001
     -1.4000     0.89434E-001
     -1.3500     0.89632E-001
     -1.3000     0.89823E-001
     -1.2500     0.90007E-001
     -1.2000     0.90184E-001
     -1.1500     0.90353E-001
     -1.1000     0.90515E-001
     -1.0500     0.90671E-001
     -1.0000     0.90818E-001
     -0.9500     0.90959E-001
     -0.9000     0.91093E-001
     -0.8500     0.91219E-001
     -0.8000     0.91338E-001
     -0.7500     0.91450E-001
     -0.7000     0.91554E-001
     -0.6500     0.91652E-001
     -0.6000     0.91742E-001
     -0.5500     0.91825E-001
     -0.5000     0.91901E-001
     -0.4500     0.91969E-001
     -0.4000     0.92031E-001
     -0.3500     0.92085E-001
     -0.3000     0.92132E-001
     -0.2500     0.92172E-001
     -0.2000     0.92204E-001
     -0.1500     0.92229E-001
     -0.1000     0.92247E-001
     -0.0500     0.92258E-001
      0.0000     0.92262E-001
      0.0500     0.92258E-001
      0.1000     0.92247E-001
      0.1500     0.92229E-001
      0.2000     0.92204E-001
      0.2500     0.92172E-001
      0.3000     0.92132E-001
      0.3500     0.92085E-001
      0.4000     0.92031E-001
      0.4500     0.91969E-001
      0.5000     0.91901E-001
      0.5500     0.91825E-001
      0.6000     0.91742E-001
      0.6500     0.91652E-001
      0.7000     0.91554E-001
      0.7500     0.91450E-001
      0.8000     0.91338E-001
      0.8500     0.91219E-001
      0.9000     0.91093E-001
      0.9500     0.90959E-001
      1.0000     0.90818E-001
      1.0500     0.90671E-001
      1.1000     0.90515E-001
      1.1500     0.90353E-001
      1.2000     0.90184E-001
      1.2500     0.90007E-001
      1.3000     0.89823E-001
      1.3500     0.89632E-001
      1.4000     0.89434E-001
      1.4500     0.89228E-001
      1.5000     0.89016E-001
      1.5500     0.88796E-001
      1.6000     0.88569E-001
      1.6500     0.88335E-001
      1.7000     0.88093E-001
      1.7500     0.87845E-001
      1.8000     0.87589E-001
      1.8500     0.87326E-001
      1.9000     0.87056E-001
      1.9500     0.86779E-001
      2.0000     0.86495E-001
      2.0500     0.86203E-001
      2.1000     0.85905E-001
      2.1500     0.85599E-001
      2.2000     0.85286E-001
      2.2500     0.84966E-001
      2.3000     0.84639E-001
      2.3500     0.84305E-001
      2.4000     0.83963E-001
      2.4500     0.83615E-001
      2.5000     0.83259E-001
      2.5500     0.82896E-001
      2.6000     0.82527E-001
      2.6500     0.82150E-001
      2.7000     0.81766E-001
      2.7500     0.81375E-001
      2.8000     0.80976E-001
      2.8500     0.80571E-001
      2.9000     0.80159E-001
      2.9500     0.79740E-001
      3.0000     0.79313E-001
      3.0500     0.78880E-001
      3.1000     0.78439E-001
      3.1500     0.77992E-001
      3.2000     0.77537E-001
      3.2500     0.77076E-001
      3.3000     0.76607E-001
      3.3500     0.76131E-001
      3.4000     0.75649E-001
      3.4500     0.75159E-001
      3.5000     0.74663E-001
      3.5500     0.74159E-001
      3.6000     0.73649E-001
      3.6500     0.73132E-001
      3.7000     0.72607E-001
      3.7500     0.72076E-001
      3.8000     0.71538E-001
      3.8500     0.70993E-001
      3.9000     0.70441E-001
      3.9500     0.69882E-001
      4.0000     0.69316E-001
      4.0500     0.68744E-001
      4.1000     0.68165E-001
      4.1500     0.67578E-001
      4.2000     0.66985E-001
      4.2500     0.66386E-001
      4.3000     0.65779E-001
      4.3500     0.65166E-001
      4.4000     0.64546E-001
      4.4500     0.63919E-001
      4.5000     0.63285E-001
      4.5500     0.62645E-001
      4.6000     0.61998E-001
      4.6500     0.61345E-001
      4.7000     0.60684E-001
      4.7500     0.60017E-001
      4.8000     0.59344E-001
      4.8500     0.58664E-001
      4.9000     0.57977E-001
      4.9500     0.57284E-001
      5.0000     0.56585E-001
      5.0500     0.55878E-001
      5.1000     0.55166E-001
      5.1500     0.54447E-001
      5.2000     0.53721E-001
      5.2500     0.52989E-001
      5.3000     0.52251E-001
      5.3500     0.51506E-001
      5.4000     0.50755E-001
      5.4500     0.49998E-001
      5.5000     0.49234E-001
      5.5500     0.48464E-001
      5.6000     0.47688E-001
      5.6500     0.46906E-001
      5.7000     0.46117E-001
      5.7500     0.45323E-001
      5.8000     0.44522E-001
      5.8500     0.43715E-001
      5.9000     0.42902E-001
      5.9500     0.42083E-001
      6.0000     0.41258E-001
      6.0500     0.40427E-001
      6.1000     0.39589E-001
      6.1500     0.38746E-001
      6.2000     0.37897E-001
      6.2500     0.37042E-001
      6.3000     0.36182E-001
      6.3500     0.35315E-001
      6.4000     0.34442E-001
      6.4500     0.33564E-001
      6.5000     0.32680E-001
      6.5500     0.31790E-001
      6.6000     0.30895E-001
      6.6500     0.29995E-001
      6.7000     0.29089E-001
      6.7500     0.28178E-001
      6.8000     0.27262E-001
      6.8500     0.26341E-001
      6.9000     0.25416E-001
      6.9500     0.24487E-001
      7.0000     0.23555E-001
      7.0500     0.22620E-001
      7.1000     0.21683E-001
      7.1500     0.20744E-001
      7.2000     0.19806E-001
      7.2500     0.18868E-001
      7.3000     0.17933E-001
      7.3500     0.17002E-001
      7.4000     0.16076E-001
      7.4500     0.15158E-001
      7.5000     0.14250E-001
      7.5500     0.13353E-001
      7.6000     0.12471E-001
      7.6500     0.11606E-001
      7.7000     0.10761E-001
      7.7500     0.99386E-002
      7.8000     0.91415E-002
      7.8500     0.83724E-002
      7.9000     0.76339E-002
      7.9500     0.69285E-002
      8.0000     0.62582E-002
      8.0500     0.56251E-002
      8.1000     0.50304E-002
      8.1500     0.44753E-002
      8.2000     0.39603E-002
      8.2500     0.34858E-002
      8.3000     0.30514E-002
      8.3500     0.26563E-002
      8.4000     0.22995E-002
      8.4500     0.19794E-002
      8.5000     0.16943E-002
      8.5500     0.14421E-002
      8.6000     0.12205E-002
      8.6500     0.10271E-002
      8.7000     0.85955E-003
      8.7500     0.71533E-003
      8.8000     0.59203E-003
      8.8500     0.48730E-003
      8.9000     0.39893E-003
      8.9500     0.32484E-003
      9.0000     0.26311E-003
      9.0500     0.21199E-003
      9.1000     0.16993E-003
      9.1500     0.13552E-003
      9.2000     0.10753E-003
      9.2500     0.84902E-004
      9.3000     0.66706E-004
      9.3500     0.52157E-004
      9.4000     0.40587E-004
      9.4500     0.31434E-004
      9.5000     0.24233E-004
      9.5500     0.18595E-004
      9.6000     0.14204E-004
      9.6500     0.10801E-004
      9.7000     0.81771E-005
      9.7500     0.61632E-005
      9.8000     0.46251E-005
      9.8500     0.34559E-005
      9.9000     0.25712E-005
      9.9500     0.19049E-005
     10.0000     0.14053E-005
     10.0500     0.10324E-005
     10.1000     0.75528E-006
     10.1500     0.55026E-006
     10.2000     0.39927E-006
     10.2500     0.28852E-006
     10.3000     0.20764E-006
     10.3500     0.14883E-006
     10.4000     0.10624E-006
     10.4500     0.75535E-007
     10.5000     0.53485E-007
     10.5500     0.37721E-007
     10.6000     0.26493E-007
     10.6500     0.18534E-007
     10.7000     0.12910E-007
     10.7500     0.89579E-008
     10.8000     0.61900E-008
     10.8500     0.42594E-008
     10.9000     0.29195E-008
     10.9500     0.19919E-008
     11.0000     0.13534E-008
     11.0500     0.91579E-009
     11.1000     0.61711E-009
     11.1500     0.41422E-009
     11.2000     0.27688E-009
     11.2500     0.18428E-009
     11.3000     0.12225E-009
     11.3500     0.80801E-010
     11.4000     0.53239E-010
     11.4500     0.34994E-010
     11.5000     0.22974E-010
     11.5500     0.15056E-010
     11.6000     0.98797E-011
     11.6500     0.64842E-011
     11.7000     0.42740E-011
     11.7500     0.28375E-011
     11.8000     0.18992E-011
     11.8500     0.12954E-011
     11.9000     0.88426E-012
     11.9500     0.60554E-012
     12.0000     0.41995E-012
     12.0500     0.30717E-012
     12.1000     0.22422E-012
     12.1500     0.16107E-012
     12.2000     0.11707E-012
     12.2500     0.83337E-013
     12.3000     0.65835E-013
     12.3500     0.49784E-013
     12.4000     0.36486E-013
     12.4500     0.28535E-013
     12.5000     0.20812E-013
     12.5500     0.16102E-013
     12.6000     0.12691E-013
     12.6500     0.92922E-014
     12.7000     0.66157E-014
     12.7500     0.50751E-014
     12.8000     0.41269E-014
     12.8500     0.38932E-014
     12.9000     0.32832E-014
     12.9500     0.18429E-014
     13.0000     0.16708E-014
     13.0500     0.16405E-014
     13.1000     0.13412E-014
     13.1500     0.12983E-014
     13.2000     0.72136E-015
     13.2500     0.60772E-015
     13.3000     0.68367E-015
     13.3500     0.53043E-015
     13.4000     0.71952E-015
     13.4500     0.68684E-015
     13.5000     0.39288E-015
     13.5500     0.11531E-015
     13.6000     0.17939E-015
     13.6500     0.37818E-015
     13.7000     0.25765E-015
     13.7500     0.23237E-015
     13.8000     0.19518E-015
     13.8500     0.82294E-016
     13.9000     0.11164E-015
     13.9500     0.10403E-015
     14.0000     0.12000E-015
     14.0500     0.12390E-015
     14.1000     0.73488E-016
     14.1500     0.64956E-016
     14.2000     0.25819E-016
     14.2500     0.55225E-017
     14.3000     0.78546E-016
     14.3500     0.13952E-015
     14.4000     0.74617E-016
     14.4500     0.55164E-017
     14.5000     0.19098E-016
     14.5500     0.61905E-017
     14.6000     0.45679E-016
     14.6500     0.10183E-015
     14.7000     0.35881E-016
     14.7500     0.10377E-017
     14.8000     0.11845E-016
     14.8500     0.50506E-018
     14.9000     0.32489E-016
     14.9500     0.36154E-016
     15.0000     0.23166E-017
     15.0500     0.97158E-017
     15.1000     0.16003E-016
     15.1500     0.53357E-017
     15.2000     0.12045E-018
     15.2500     0.91958E-017
     15.3000     0.27862E-016
     15.3500     0.17708E-016
     15.4000     0.30312E-017
     15.4500     0.13858E-016
     15.5000     0.12472E-016
     15.5500     0.69656E-017
     15.6000     0.15071E-016
     15.6500     0.13410E-016
     15.7000     0.13044E-016
     15.7500     0.19454E-016
     15.8000     0.14758E-016
     15.8500     0.15038E-016
     15.9000     0.20188E-016
     15.9500     0.92473E-017
     16.0000     0.69489E-017
     16.0500     0.27028E-016
     16.1000     0.31421E-016
     16.1500     0.12028E-016
     16.2000     0.34294E-018
     16.2500     0.16299E-017
     16.3000     0.18784E-017
     16.3500     0.13211E-017
     16.4000     0.35413E-017
     16.4500     0.37619E-017
     16.5000     0.60597E-018
     16.5500     0.16103E-017
     16.6000     0.73166E-017
     16.6500     0.94858E-017
     16.7000     0.93797E-017
     16.7500     0.86007E-017
     16.8000     0.28088E-017
     16.8500     0.13741E-017
     16.9000     0.70515E-017
     16.9500     0.44264E-017
     17.0000     0.31795E-018
     17.0500     0.58350E-017
     17.1000     0.66920E-017
     17.1500     0.51650E-017
     17.2000     0.92719E-017
     17.2500     0.45654E-017
     17.3000     0.53080E-018
     17.3500     0.87385E-017
     17.4000     0.60172E-017
     17.4500     0.10628E-017
     17.5000     0.13819E-016
     17.5500     0.15436E-016
     17.6000     0.92869E-017
     17.6500     0.25223E-016
     17.7000     0.27830E-016
     17.7500     0.49919E-017
     17.8000     0.75839E-017
     17.8500     0.21229E-016
     17.9000     0.83151E-017
     17.9500     0.67596E-017
     18.0000     0.27454E-016
     18.0500     0.25532E-016
     18.1000     0.92159E-017
     18.1500     0.98156E-017
     18.2000     0.13607E-016
     18.2500     0.75314E-017
     18.3000     0.10980E-017
     18.3500     0.55018E-017
     18.4000     0.22902E-016
     18.4500     0.27844E-016
     18.5000     0.88854E-017
     18.5500     0.87419E-017
     18.6000     0.33540E-016
     18.6500     0.28426E-016
     18.7000     0.46692E-017
     18.7500     0.17598E-016
     18.8000     0.36511E-016
     18.8500     0.18185E-016
     18.9000     0.26529E-017
     18.9500     0.95527E-017
     19.0000     0.51868E-017
     19.0500     0.65993E-017
     19.1000     0.41138E-016
     19.1500     0.58677E-016
     19.2000     0.27489E-016
     19.2500     0.81553E-018
     19.3000     0.56049E-017
     19.3500     0.69111E-017
     19.4000     0.42996E-017
     19.4500     0.26020E-016
     19.5000     0.48544E-016
     19.5500     0.35637E-016
     19.6000     0.13761E-016
     19.6500     0.23199E-016
     19.7000     0.44966E-016
     19.7500     0.40727E-016
     19.8000     0.19202E-016
     19.8500     0.12118E-016
     19.9000     0.20417E-016
     19.9500     0.24246E-016
     20.0000     0.18762E-016
     20.0500     0.11014E-016
     20.1000     0.37511E-017
     20.1500     0.45954E-019
     20.2000     0.46294E-017
     20.2500     0.14151E-016
     20.3000     0.21158E-016
     20.3500     0.22704E-016
     20.4000     0.16581E-016
     20.4500     0.50389E-017
     20.5000     0.26088E-017
     20.5500     0.15557E-016
     20.6000     0.22997E-016
     20.6500     0.10273E-016
     20.7000     0.17108E-017
     20.7500     0.20689E-016
     20.8000     0.42852E-016
     20.8500     0.34101E-016
     20.9000     0.84849E-017
     20.9500     0.20342E-017
     21.0000     0.13077E-016
     21.0500     0.15032E-016
     21.1000     0.70305E-017
     21.1500     0.84495E-017
     21.2000     0.18225E-016
     21.2500     0.19446E-016
     21.3000     0.12462E-016
     21.3500     0.11452E-016
     21.4000     0.16103E-016
     21.4500     0.13145E-016
     21.5000     0.39313E-017
     21.5500     0.16981E-017
     21.6000     0.85745E-017
     21.6500     0.13467E-016
     21.7000     0.95281E-017
     21.7500     0.48161E-017
     21.8000     0.36669E-017
     21.8500     0.48976E-017
     21.9000     0.29771E-017
     21.9500     0.12716E-017
     22.0000     0.52482E-018
     22.0500     0.11967E-017
     22.1000     0.18818E-017
     22.1500     0.85226E-018
     22.2000     0.17168E-017
     22.2500     0.18633E-017
     22.3000     0.50278E-017
     22.3500     0.75121E-017
     22.4000     0.64896E-017
     22.4500     0.10682E-016
     22.5000     0.11609E-016
     22.5500     0.24692E-016
     22.6000     0.38228E-016
     22.6500     0.31663E-016
     22.7000     0.34494E-016
     22.7500     0.19560E-016
     22.8000     0.22604E-016
     22.8500     0.38003E-016
     22.9000     0.27628E-016
     22.9500     0.30038E-016
     23.0000     0.90403E-017
     23.0500     0.20653E-017
     23.1000     0.65088E-017
     23.1500     0.67983E-017
     23.2000     0.10460E-016
     23.2500     0.96511E-017
     23.3000     0.32671E-017
     23.3500     0.94833E-017
     23.4000     0.20736E-017
     23.4500     0.10113E-016
     23.5000     0.15712E-017
     23.5500     0.11210E-016
     23.6000     0.13488E-017
     23.6500     0.78337E-017
     23.7000     0.31707E-017
     23.7500     0.12287E-018
     23.8000     0.16941E-016
     23.8500     0.12853E-016
     23.9000     0.26273E-016
     23.9500     0.27222E-016
     24.0000     0.10046E-016
     24.0500     0.16993E-016
     24.1000     0.38643E-017
     24.1500     0.76968E-017
     24.2000     0.24319E-016
     24.2500     0.11201E-016
     24.3000     0.30884E-016
     24.3500     0.11005E-016
     24.4000     0.14749E-016
     24.4500     0.58947E-017
     24.5000     0.53827E-017
     24.5500     0.19508E-017
     24.6000     0.11564E-016
     24.6500     0.19118E-018
     24.7000     0.23658E-016
     24.7500     0.27969E-017
     24.8000     0.20868E-016
     24.8500     0.15674E-016
     24.9000     0.36561E-017
     24.9500     0.20619E-016
     25.0000     0.10034E-016
     25.0500     0.44133E-017
     25.1000     0.18851E-016
     25.1500     0.59913E-017
     25.2000     0.28163E-017
     25.2500     0.15485E-016
     25.3000     0.27117E-016
     25.3500     0.25154E-017
     25.4000     0.73088E-016
     25.4500     0.40368E-016
     25.5000     0.42360E-016
     25.5500     0.13069E-015
     25.6000     0.00000E+000


==> DBEC-GP/f_programs/output/real1dZ/real1dZ-dyna.txt <==
      0.0250      3.6704
      0.0500      3.6704
      0.0750      3.6704
      0.1000      3.6704
      0.1250      3.6704
      0.1500      3.6704
      0.1750      3.6704
      0.2000      3.6704
      0.2250      3.6704
      0.2500      3.6704
      0.2750      3.6704
      0.3000      3.6704
      0.3250      3.6704
      0.3500      3.6704
      0.3750      3.6704
      0.4000      3.6704
      0.4250      3.6704
      0.4500      3.6704
      0.4750      3.6704
      0.5000      3.6704
      0.5250      3.6704
      0.5500      3.6704
      0.5750      3.6704
      0.6000      3.6704
      0.6250      3.6704
      0.6500      3.6704
      0.6750      3.6704
      0.7000      3.6704
      0.7250      3.6704
      0.7500      3.6704
      0.7750      3.6704
      0.8000      3.6704
      0.8250      3.6704
      0.8500      3.6704
      0.8750      3.6704
      0.9000      3.6704
      0.9250      3.6704
      0.9500      3.6704
      0.9750      3.6704
      1.0000      3.6704
      1.0250      3.6704
      1.0500      3.6705
      1.0750      3.6706
      1.1000      3.6708
      1.1250      3.6711
      1.1500      3.6714
      1.1750      3.6718
      1.2000      3.6722
      1.2250      3.6727
      1.2500      3.6732
      1.2750      3.6738
      1.3000      3.6745
      1.3250      3.6752
      1.3500      3.6759
      1.3750      3.6767
      1.4000      3.6776
      1.4250      3.6785
      1.4500      3.6795
      1.4750      3.6805
      1.5000      3.6816
      1.5250      3.6827
      1.5500      3.6839
      1.5750      3.6851
      1.6000      3.6864
      1.6250      3.6877
      1.6500      3.6891
      1.6750      3.6905
      1.7000      3.6919
      1.7250      3.6934
      1.7500      3.6950
      1.7750      3.6966
      1.8000      3.6982
      1.8250      3.6999
      1.8500      3.7016
      1.8750      3.7034
      1.9000      3.7052
      1.9250      3.7071
      1.9500      3.7089
      1.9750      3.7109
      2.0000      3.7128
      2.0250      3.7148
      2.0500      3.7168
      2.0750      3.7189
      2.1000      3.7210
      2.1250      3.7231
      2.1500      3.7253
      2.1750      3.7274
      2.2000      3.7297
      2.2250      3.7319
      2.2500      3.7341
      2.2750      3.7364
      2.3000      3.7387
      2.3250      3.7411
      2.3500      3.7434
      2.3750      3.7458
      2.4000      3.7482
      2.4250      3.7506
      2.4500      3.7530
      2.4750      3.7554
      2.5000      3.7579
      2.5250      3.7604
      2.5500      3.7628
      2.5750      3.7653
      2.6000      3.7678
      2.6250      3.7703
      2.6500      3.7728
      2.6750      3.7753
      2.7000      3.7779
      2.7250      3.7804
      2.7500      3.7829
      2.7750      3.7854
      2.8000      3.7879
      2.8250      3.7905
      2.8500      3.7930
      2.8750      3.7955
      2.9000      3.7980
      2.9250      3.8005
      2.9500      3.8030
      2.9750      3.8055
      3.0000      3.8079
      3.0250      3.8104
      3.0500      3.8128
      3.0750      3.8153
      3.1000      3.8177
      3.1250      3.8201
      3.1500      3.8225
      3.1750      3.8248
      3.2000      3.8272
      3.2250      3.8295
      3.2500      3.8318
      3.2750      3.8341
      3.3000      3.8363
      3.3250      3.8385
      3.3500      3.8407
      3.3750      3.8429
      3.4000      3.8450
      3.4250      3.8472
      3.4500      3.8492
      3.4750      3.8513
      3.5000      3.8533
      3.5250      3.8553
      3.5500      3.8573
      3.5750      3.8592
      3.6000      3.8611
      3.6250      3.8629
      3.6500      3.8647
      3.6750      3.8665
      3.7000      3.8682
      3.7250      3.8699
      3.7500      3.8715
      3.7750      3.8732
      3.8000      3.8747
      3.8250      3.8762
      3.8500      3.8777
      3.8750      3.8791
      3.9000      3.8805
      3.9250      3.8819
      3.9500      3.8832
      3.9750      3.8844
      4.0000      3.8856
      4.0250      3.8868
      4.0500      3.8879
      4.0750      3.8889
      4.1000      3.8899
      4.1250      3.8909
      4.1500      3.8918
      4.1750      3.8926
      4.2000      3.8934
      4.2250      3.8942
      4.2500      3.8949
      4.2750      3.8955
      4.3000      3.8961
      4.3250      3.8966
      4.3500      3.8971
      4.3750      3.8975
      4.4000      3.8979
      4.4250      3.8982
      4.4500      3.8985
      4.4750      3.8987
      4.5000      3.8989
      4.5250      3.8990
      4.5500      3.8990
      4.5750      3.8990
      4.6000      3.8990
      4.6250      3.8989
      4.6500      3.8987
      4.6750      3.8985
      4.7000      3.8982
      4.7250      3.8979
      4.7500      3.8975
      4.7750      3.8970
      4.8000      3.8965
      4.8250      3.8960
      4.8500      3.8954
      4.8750      3.8947
      4.9000      3.8940
      4.9250      3.8933
      4.9500      3.8925
      4.9750      3.8916
      5.0000      3.8907
      5.0250      3.8898
      5.0500      3.8887
      5.0750      3.8877
      5.1000      3.8866
      5.1250      3.8854
      5.1500      3.8842
      5.1750      3.8830
      5.2000      3.8817
      5.2250      3.8803
      5.2500      3.8789
      5.2750      3.8775
      5.3000      3.8760
      5.3250      3.8745
      5.3500      3.8729
      5.3750      3.8713
      5.4000      3.8696
      5.4250      3.8679
      5.4500      3.8662
      5.4750      3.8644
      5.5000      3.8626
      5.5250      3.8608
      5.5500      3.8589
      5.5750      3.8569
      5.6000      3.8550
      5.6250      3.8530
      5.6500      3.8510
      5.6750      3.8489
      5.7000      3.8468
      5.7250      3.8447
      5.7500      3.8425
      5.7750      3.8404
      5.8000      3.8382
      5.8250      3.8359
      5.8500      3.8337
      5.8750      3.8314
      5.9000      3.8291
      5.9250      3.8268
      5.9500      3.8244
      5.9750      3.8221
      6.0000      3.8197
      6.0250      3.8173
      6.0500      3.8149
      6.0750      3.8124
      6.1000      3.8100
      6.1250      3.8075
      6.1500      3.8050
      6.1750      3.8026
      6.2000      3.8001
      6.2250      3.7976
      6.2500      3.7951
      6.2750      3.7926
      6.3000      3.7900
      6.3250      3.7875
      6.3500      3.7850
      6.3750      3.7825
      6.4000      3.7800
      6.4250      3.7774
      6.4500      3.7749
      6.4750      3.7724
      6.5000      3.7699
      6.5250      3.7674
      6.5500      3.7649
      6.5750      3.7624
      6.6000      3.7600
      6.6250      3.7575
      6.6500      3.7550
      6.6750      3.7526
      6.7000      3.7502
      6.7250      3.7478
      6.7500      3.7454
      6.7750      3.7430
      6.8000      3.7407
      6.8250      3.7384
      6.8500      3.7361
      6.8750      3.7338
      6.9000      3.7315
      6.9250      3.7293
      6.9500      3.7271
      6.9750      3.7249
      7.0000      3.7228
      7.0250      3.7206
      7.0500      3.7186
      7.0750      3.7165
      7.1000      3.7145
      7.1250      3.7125
      7.1500      3.7105
      7.1750      3.7086
      7.2000      3.7068
      7.2250      3.7049
      7.2500      3.7031
      7.2750      3.7014
      7.3000      3.6996
      7.3250      3.6980
      7.3500      3.6963
      7.3750      3.6947
      7.4000      3.6932
      7.4250      3.6917
      7.4500      3.6902
      7.4750      3.6888
      7.5000      3.6875
      7.5250      3.6861
      7.5500      3.6849
      7.5750      3.6837
      7.6000      3.6825
      7.6250      3.6814
      7.6500      3.6803
      7.6750      3.6793
      7.7000      3.6783
      7.7250      3.6774
      7.7500      3.6766
      7.7750      3.6758
      7.8000      3.6750
      7.8250      3.6743
      7.8500      3.6737
      7.8750      3.6731
      7.9000      3.6726
      7.9250      3.6721
      7.9500      3.6717
      7.9750      3.6713
      8.0000      3.6710
      8.0250      3.6708
      8.0500      3.6706
      8.0750      3.6705
      8.1000      3.6704
      8.1250      3.6704
      8.1500      3.6704
      8.1750      3.6705
      8.2000      3.6707
      8.2250      3.6709
      8.2500      3.6711
      8.2750      3.6715
      8.3000      3.6718
      8.3250      3.6723
      8.3500      3.6728
      8.3750      3.6733
      8.4000      3.6739
      8.4250      3.6746
      8.4500      3.6753
      8.4750      3.6760
      8.5000      3.6769
      8.5250      3.6777
      8.5500      3.6786
      8.5750      3.6796
      8.6000      3.6807
      8.6250      3.6817
      8.6500      3.6829
      8.6750      3.6840
      8.7000      3.6853
      8.7250      3.6866
      8.7500      3.6879
      8.7750      3.6893
      8.8000      3.6907
      8.8250      3.6922
      8.8500      3.6937
      8.8750      3.6952
      8.9000      3.6968
      8.9250      3.6985
      8.9500      3.7002
      8.9750      3.7019
      9.0000      3.7037
      9.0250      3.7055
      9.0500      3.7074
      9.0750      3.7092
      9.1000      3.7112
      9.1250      3.7131
      9.1500      3.7151
      9.1750      3.7172
      9.2000      3.7192
      9.2250      3.7213
      9.2500      3.7234
      9.2750      3.7256
      9.3000      3.7278
      9.3250      3.7300
      9.3500      3.7322
      9.3750      3.7345
      9.4000      3.7368
      9.4250      3.7391
      9.4500      3.7414
      9.4750      3.7438
      9.5000      3.7462
      9.5250      3.7485
      9.5500      3.7510
      9.5750      3.7534
      9.6000      3.7558
      9.6250      3.7583
      9.6500      3.7607
      9.6750      3.7632
      9.7000      3.7657
      9.7250      3.7682
      9.7500      3.7707
      9.7750      3.7732
      9.8000      3.7757
      9.8250      3.7782
      9.8500      3.7808
      9.8750      3.7833
      9.9000      3.7858
      9.9250      3.7883
      9.9500      3.7908
      9.9750      3.7933
     10.0000      3.7959
     10.0250      3.7984
     10.0500      3.8009
     10.0750      3.8033
     10.1000      3.8058
     10.1250      3.8083
     10.1500      3.8107
     10.1750      3.8132
     10.2000      3.8156
     10.2250      3.8180
     10.2500      3.8204
     10.2750      3.8228
     10.3000      3.8252
     10.3250      3.8275
     10.3500      3.8298
     10.3750      3.8321
     10.4000      3.8344
     10.4250      3.8366
     10.4500      3.8389
     10.4750      3.8411
     10.5000      3.8432
     10.5250      3.8454
     10.5500      3.8475
     10.5750      3.8496
     10.6000      3.8516
     10.6250      3.8536
     10.6500      3.8556
     10.6750      3.8576
     10.7000      3.8595
     10.7250      3.8613
     10.7500      3.8632
     10.7750      3.8650
     10.8000      3.8667
     10.8250      3.8685
     10.8500      3.8701
     10.8750      3.8718
     10.9000      3.8734
     10.9250      3.8749
     10.9500      3.8765
     10.9750      3.8779
     11.0000      3.8794
     11.0250      3.8807
     11.0500      3.8821
     11.0750      3.8834
     11.1000      3.8846
     11.1250      3.8858
     11.1500      3.8869
     11.1750      3.8880
     11.2000      3.8891
     11.2250      3.8901
     11.2500      3.8910
     11.2750      3.8919
     11.3000      3.8927
     11.3250      3.8935
     11.3500      3.8943
     11.3750      3.8950
     11.4000      3.8956
     11.4250      3.8962
     11.4500      3.8967
     11.4750      3.8972
     11.5000      3.8976
     11.5250      3.8980
     11.5500      3.8983
     11.5750      3.8985
     11.6000      3.8987
     11.6250      3.8989
     11.6500      3.8990
     11.6750      3.8990
     11.7000      3.8990
     11.7250      3.8990
     11.7500      3.8988
     11.7750      3.8987
     11.8000      3.8984
     11.8250      3.8981
     11.8500      3.8978
     11.8750      3.8974
     11.9000      3.8970
     11.9250      3.8965
     11.9500      3.8959
     11.9750      3.8953
     12.0000      3.8946
     12.0250      3.8939
     12.0500      3.8932
     12.0750      3.8924
     12.1000      3.8915
     12.1250      3.8906
     12.1500      3.8896
     12.1750      3.8886
     12.2000      3.8875
     12.2250      3.8864
     12.2500      3.8852
     12.2750      3.8840
     12.3000      3.8828
     12.3250      3.8815
     12.3500      3.8801
     12.3750      3.8787
     12.4000      3.8773
     12.4250      3.8758
     12.4500      3.8742
     12.4750      3.8727
     12.5000      3.8710
     12.5250      3.8694
     12.5500      3.8677
     12.5750      3.8659
     12.6000      3.8642
     12.6250      3.8623
     12.6500      3.8605
     12.6750      3.8586
     12.7000      3.8567
     12.7250      3.8547
     12.7500      3.8527
     12.7750      3.8507
     12.8000      3.8486
     12.8250      3.8465
     12.8500      3.8444
     12.8750      3.8422
     12.9000      3.8400
     12.9250      3.8378
     12.9500      3.8356
     12.9750      3.8333
     13.0000      3.8311
     13.0250      3.8288
     13.0500      3.8264
     13.0750      3.8241
     13.1000      3.8217
     13.1250      3.8193
     13.1500      3.8169
     13.1750      3.8145
     13.2000      3.8121
     13.2250      3.8096
     13.2500      3.8071
     13.2750      3.8047
     13.3000      3.8022
     13.3250      3.7997
     13.3500      3.7972
     13.3750      3.7947
     13.4000      3.7922
     13.4250      3.7897
     13.4500      3.7871
     13.4750      3.7846
     13.5000      3.7821
     13.5250      3.7796
     13.5500      3.7771
     13.5750      3.7745
     13.6000      3.7720
     13.6250      3.7695
     13.6500      3.7670
     13.6750      3.7645
     13.7000      3.7621
     13.7250      3.7596
     13.7500      3.7571
     13.7750      3.7547
     13.8000      3.7522
     13.8250      3.7498
     13.8500      3.7474
     13.8750      3.7450
     13.9000      3.7427
     13.9250      3.7403
     13.9500      3.7380
     13.9750      3.7357
     14.0000      3.7334
     14.0250      3.7312
     14.0500      3.7290
     14.0750      3.7268
     14.1000      3.7246
     14.1250      3.7224
     14.1500      3.7203
     14.1750      3.7182
     14.2000      3.7162
     14.2250      3.7142
     14.2500      3.7122
     14.2750      3.7103
     14.3000      3.7083
     14.3250      3.7065
     14.3500      3.7046
     14.3750      3.7028
     14.4000      3.7011
     14.4250      3.6994
     14.4500      3.6977
     14.4750      3.6961
     14.5000      3.6945
     14.5250      3.6930
     14.5500      3.6915
     14.5750      3.6900
     14.6000      3.6886
     14.6250      3.6873
     14.6500      3.6859
     14.6750      3.6847
     14.7000      3.6835
     14.7250      3.6823
     14.7500      3.6812
     14.7750      3.6802
     14.8000      3.6791
     14.8250      3.6782
     14.8500      3.6773
     14.8750      3.6765
     14.9000      3.6757
     14.9250      3.6749
     14.9500      3.6742
     14.9750      3.6736
     15.0000      3.6730
     15.0250      3.6725
     15.0500      3.6721
     15.0750      3.6716
     15.1000      3.6713
     15.1250      3.6710
     15.1500      3.6708
     15.1750      3.6706
     15.2000      3.6705
     15.2250      3.6704
     15.2500      3.6704
     15.2750      3.6704
     15.3000      3.6705
     15.3250      3.6707
     15.3500      3.6709
     15.3750      3.6712
     15.4000      3.6715
     15.4250      3.6719
     15.4500      3.6723
     15.4750      3.6728
     15.5000      3.6734
     15.5250      3.6740
     15.5500      3.6747
     15.5750      3.6754
     15.6000      3.6761
     15.6250      3.6770
     15.6500      3.6779
     15.6750      3.6788
     15.7000      3.6798
     15.7250      3.6808
     15.7500      3.6819
     15.7750      3.6830
     15.8000      3.6842
     15.8250      3.6855
     15.8500      3.6868
     15.8750      3.6881
     15.9000      3.6895
     15.9250      3.6909
     15.9500      3.6924
     15.9750      3.6939
     16.0000      3.6955


==> DBEC-GP/f_programs/output/real1dZ/real1dZ-out.txt <==
 Real time propagation 1dZ,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =     10000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   664.9837, Strength of DDI GD_3D =   210.66545
  Nonlinearity G_1D =   105.8354, Strength of DDI GD_1D =    33.52845
  Parameter of trap: LAMBDA =   0.50
  Radial Gaussian Width =   1.00

 # Space Stp:  N =     1024
  Space Step: DZ =   0.050000
 # Time Stp : NSTP =         0, NPAS =      2000, NRUN =     30000
   Time Step:   DT =   0.000250

 * Change for dynamics: GPAR =       1.100 , GDPAR =       1.100 *

                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <z>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000     8.04198     4.87047    3.67039    0.09226
After NPAS iter.:  1.0000     8.04198     4.87047    3.67039    0.09226
After NRUN iter.:  1.0000     8.64932     5.18560    3.69548    0.09163
                   -----------------------------------------------------

 Clock Time:       2 seconds
   CPU Time:       2 seconds


==> DBEC-GP/f_programs/output/real2dXY/real2dXY-den1d_x.txt <==
    -12.80     0.00000E+000
    -12.60     0.55588E-014
    -12.40     0.63082E-014
    -12.20     0.10144E-013
    -12.00     0.11787E-013
    -11.80     0.19143E-013
    -11.60     0.30097E-013
    -11.40     0.57121E-013
    -11.20     0.11682E-012
    -11.00     0.22573E-012
    -10.80     0.48791E-012
    -10.60     0.12034E-011
    -10.40     0.31354E-011
    -10.20     0.87604E-011
    -10.00     0.26986E-010
     -9.80     0.89649E-010
     -9.60     0.31099E-009
     -9.40     0.10983E-008
     -9.20     0.38722E-008
     -9.00     0.13432E-007
     -8.80     0.45311E-007
     -8.60     0.14743E-006
     -8.40     0.46016E-006
     -8.20     0.13718E-005
     -8.00     0.38933E-005
     -7.80     0.10493E-004
     -7.60     0.26796E-004
     -7.40     0.64722E-004
     -7.20     0.14763E-003
     -7.00     0.31757E-003
     -6.80     0.64364E-003
     -6.60     0.12284E-002
     -6.40     0.22076E-002
     -6.20     0.37388E-002
     -6.00     0.59761E-002
     -5.80     0.90382E-002
     -5.60     0.12977E-001
     -5.40     0.17764E-001
     -5.20     0.23290E-001
     -5.00     0.29395E-001
     -4.80     0.35895E-001
     -4.60     0.42611E-001
     -4.40     0.49391E-001
     -4.20     0.56118E-001
     -4.00     0.62707E-001
     -3.80     0.69101E-001
     -3.60     0.75266E-001
     -3.40     0.81178E-001
     -3.20     0.86821E-001
     -3.00     0.92183E-001
     -2.80     0.97256E-001
     -2.60     0.10203E+000
     -2.40     0.10650E+000
     -2.20     0.11064E+000
     -2.00     0.11446E+000
     -1.80     0.11795E+000
     -1.60     0.12109E+000
     -1.40     0.12388E+000
     -1.20     0.12632E+000
     -1.00     0.12839E+000
     -0.80     0.13009E+000
     -0.60     0.13142E+000
     -0.40     0.13237E+000
     -0.20     0.13294E+000
      0.00     0.13313E+000
      0.20     0.13294E+000
      0.40     0.13237E+000
      0.60     0.13142E+000
      0.80     0.13009E+000
      1.00     0.12839E+000
      1.20     0.12632E+000
      1.40     0.12388E+000
      1.60     0.12109E+000
      1.80     0.11795E+000
      2.00     0.11446E+000
      2.20     0.11064E+000
      2.40     0.10650E+000
      2.60     0.10203E+000
      2.80     0.97256E-001
      3.00     0.92183E-001
      3.20     0.86821E-001
      3.40     0.81178E-001
      3.60     0.75266E-001
      3.80     0.69101E-001
      4.00     0.62707E-001
      4.20     0.56118E-001
      4.40     0.49391E-001
      4.60     0.42611E-001
      4.80     0.35895E-001
      5.00     0.29395E-001
      5.20     0.23290E-001
      5.40     0.17764E-001
      5.60     0.12977E-001
      5.80     0.90382E-002
      6.00     0.59761E-002
      6.20     0.37388E-002
      6.40     0.22076E-002
      6.60     0.12284E-002
      6.80     0.64364E-003
      7.00     0.31757E-003
      7.20     0.14763E-003
      7.40     0.64722E-004
      7.60     0.26796E-004
      7.80     0.10493E-004
      8.00     0.38933E-005
      8.20     0.13718E-005
      8.40     0.46016E-006
      8.60     0.14743E-006
      8.80     0.45311E-007
      9.00     0.13432E-007
      9.20     0.38722E-008
      9.40     0.10982E-008
      9.60     0.31098E-009
      9.80     0.89711E-010
     10.00     0.27001E-010
     10.20     0.87330E-011
     10.40     0.31215E-011
     10.60     0.12108E-011
     10.80     0.49736E-012
     11.00     0.22671E-012
     11.20     0.11241E-012
     11.40     0.55346E-013
     11.60     0.28881E-013
     11.80     0.18659E-013
     12.00     0.11932E-013
     12.20     0.86161E-014
     12.40     0.67993E-014
     12.60     0.64536E-014
     12.80     0.00000E+000


==> DBEC-GP/f_programs/output/real2dXY/real2dXY-den1d_y.txt <==
    -25.60     0.00000E+000
    -25.40     0.94802E-020
    -25.20     0.12227E-019
    -25.00     0.31020E-019
    -24.80     0.70585E-019
    -24.60     0.14420E-018
    -24.40     0.28682E-018
    -24.20     0.53366E-018
    -24.00     0.94208E-018
    -23.80     0.15883E-017
    -23.60     0.25792E-017
    -23.40     0.40777E-017
    -23.20     0.63345E-017
    -23.00     0.97056E-017
    -22.80     0.14672E-016
    -22.60     0.21879E-016
    -22.40     0.32351E-016
    -22.20     0.47977E-016
    -22.00     0.72358E-016
    -21.80     0.11182E-015
    -21.60     0.17583E-015
    -21.40     0.27508E-015
    -21.20     0.41524E-015
    -21.00     0.58809E-015
    -20.80     0.76859E-015
    -20.60     0.92689E-015
    -20.40     0.10504E-014
    -20.20     0.11528E-014
    -20.00     0.12557E-014
    -19.80     0.13732E-014
    -19.60     0.15246E-014
    -19.40     0.17454E-014
    -19.20     0.21350E-014
    -19.00     0.29225E-014
    -18.80     0.48203E-014
    -18.60     0.11105E-013
    -18.40     0.30482E-013
    -18.20     0.85002E-013
    -18.00     0.23304E-012
    -17.80     0.59869E-012
    -17.60     0.15583E-011
    -17.40     0.43524E-011
    -17.20     0.12485E-010
    -17.00     0.36762E-010
    -16.80     0.11043E-009
    -16.60     0.33051E-009
    -16.40     0.97448E-009
    -16.20     0.28021E-008
    -16.00     0.78107E-008
    -15.80     0.21063E-007
    -15.60     0.54877E-007
    -15.40     0.13808E-006
    -15.20     0.33551E-006
    -15.00     0.78711E-006
    -14.80     0.17824E-005
    -14.60     0.38947E-005
    -14.40     0.82098E-005
    -14.20     0.16686E-004
    -14.00     0.32680E-004
    -13.80     0.61646E-004
    -13.60     0.11194E-003
    -13.40     0.19558E-003
    -13.20     0.32867E-003
    -13.00     0.53121E-003
    -12.80     0.82587E-003
    -12.60     0.12358E-002
    -12.40     0.17814E-002
    -12.20     0.24775E-002
    -12.00     0.33301E-002
    -11.80     0.43360E-002
    -11.60     0.54830E-002
    -11.40     0.67520E-002
    -11.20     0.81202E-002
    -11.00     0.95640E-002
    -10.80     0.11062E-001
    -10.60     0.12594E-001
    -10.40     0.14148E-001
    -10.20     0.15711E-001
    -10.00     0.17277E-001
     -9.80     0.18840E-001
     -9.60     0.20397E-001
     -9.40     0.21946E-001
     -9.20     0.23486E-001
     -9.00     0.25015E-001
     -8.80     0.26532E-001
     -8.60     0.28036E-001
     -8.40     0.29526E-001
     -8.20     0.31001E-001
     -8.00     0.32459E-001
     -7.80     0.33899E-001
     -7.60     0.35319E-001
     -7.40     0.36717E-001
     -7.20     0.38094E-001
     -7.00     0.39446E-001
     -6.80     0.40773E-001
     -6.60     0.42073E-001
     -6.40     0.43346E-001
     -6.20     0.44590E-001
     -6.00     0.45804E-001
     -5.80     0.46987E-001
     -5.60     0.48139E-001
     -5.40     0.49258E-001
     -5.20     0.50343E-001
     -5.00     0.51394E-001
     -4.80     0.52410E-001
     -4.60     0.53389E-001
     -4.40     0.54332E-001
     -4.20     0.55238E-001
     -4.00     0.56106E-001
     -3.80     0.56935E-001
     -3.60     0.57724E-001
     -3.40     0.58475E-001
     -3.20     0.59184E-001
     -3.00     0.59854E-001
     -2.80     0.60482E-001
     -2.60     0.61068E-001
     -2.40     0.61613E-001
     -2.20     0.62115E-001
     -2.00     0.62575E-001
     -1.80     0.62991E-001
     -1.60     0.63365E-001
     -1.40     0.63695E-001
     -1.20     0.63982E-001
     -1.00     0.64224E-001
     -0.80     0.64423E-001
     -0.60     0.64578E-001
     -0.40     0.64689E-001
     -0.20     0.64755E-001
      0.00     0.64777E-001
      0.20     0.64755E-001
      0.40     0.64689E-001
      0.60     0.64578E-001
      0.80     0.64423E-001
      1.00     0.64224E-001
      1.20     0.63982E-001
      1.40     0.63695E-001
      1.60     0.63365E-001
      1.80     0.62991E-001
      2.00     0.62575E-001
      2.20     0.62115E-001
      2.40     0.61613E-001
      2.60     0.61068E-001
      2.80     0.60482E-001
      3.00     0.59854E-001
      3.20     0.59184E-001
      3.40     0.58475E-001
      3.60     0.57724E-001
      3.80     0.56935E-001
      4.00     0.56106E-001
      4.20     0.55238E-001
      4.40     0.54332E-001
      4.60     0.53389E-001
      4.80     0.52410E-001
      5.00     0.51394E-001
      5.20     0.50343E-001
      5.40     0.49258E-001
      5.60     0.48139E-001
      5.80     0.46987E-001
      6.00     0.45804E-001
      6.20     0.44590E-001
      6.40     0.43346E-001
      6.60     0.42073E-001
      6.80     0.40773E-001
      7.00     0.39446E-001
      7.20     0.38094E-001
      7.40     0.36717E-001
      7.60     0.35319E-001
      7.80     0.33899E-001
      8.00     0.32459E-001
      8.20     0.31001E-001
      8.40     0.29526E-001
      8.60     0.28036E-001
      8.80     0.26532E-001
      9.00     0.25015E-001
      9.20     0.23486E-001
      9.40     0.21946E-001
      9.60     0.20397E-001
      9.80     0.18840E-001
     10.00     0.17277E-001
     10.20     0.15711E-001
     10.40     0.14148E-001
     10.60     0.12594E-001
     10.80     0.11062E-001
     11.00     0.95640E-002
     11.20     0.81202E-002
     11.40     0.67520E-002
     11.60     0.54830E-002
     11.80     0.43360E-002
     12.00     0.33301E-002
     12.20     0.24775E-002
     12.40     0.17814E-002
     12.60     0.12358E-002
     12.80     0.82587E-003
     13.00     0.53121E-003
     13.20     0.32867E-003
     13.40     0.19558E-003
     13.60     0.11194E-003
     13.80     0.61646E-004
     14.00     0.32680E-004
     14.20     0.16686E-004
     14.40     0.82098E-005
     14.60     0.38947E-005
     14.80     0.17824E-005
     15.00     0.78711E-006
     15.20     0.33551E-006
     15.40     0.13808E-006
     15.60     0.54877E-007
     15.80     0.21063E-007
     16.00     0.78107E-008
     16.20     0.28021E-008
     16.40     0.97448E-009
     16.60     0.33051E-009
     16.80     0.11043E-009
     17.00     0.36762E-010
     17.20     0.12485E-010
     17.40     0.43524E-011
     17.60     0.15583E-011
     17.80     0.59869E-012
     18.00     0.23304E-012
     18.20     0.85002E-013
     18.40     0.30482E-013
     18.60     0.11105E-013
     18.80     0.48203E-014
     19.00     0.29225E-014
     19.20     0.21350E-014
     19.40     0.17454E-014
     19.60     0.15246E-014
     19.80     0.13732E-014
     20.00     0.12557E-014
     20.20     0.11528E-014
     20.40     0.10504E-014
     20.60     0.92689E-015
     20.80     0.76859E-015
     21.00     0.58809E-015
     21.20     0.41524E-015
     21.40     0.27508E-015
     21.60     0.17583E-015
     21.80     0.11182E-015
     22.00     0.72358E-016
     22.20     0.47977E-016
     22.40     0.32351E-016
     22.60     0.21879E-016
     22.80     0.14672E-016
     23.00     0.97056E-017
     23.20     0.63343E-017
     23.40     0.40780E-017
     23.60     0.25788E-017
     23.80     0.15886E-017
     24.00     0.94209E-018
     24.20     0.53349E-018
     24.40     0.28674E-018
     24.60     0.14510E-018
     24.80     0.68569E-019
     25.00     0.33735E-019
     25.20     0.10054E-019
     25.40     0.97933E-020
     25.60     0.00000E+000


==> DBEC-GP/f_programs/output/real2dXY/real2dXY-dyna.txt <==
    0.2000    2.6023    5.3258    5.9276
    0.4000    2.6022    5.3258    5.9276
    0.6000    2.6022    5.3258    5.9276
    0.8000    2.6022    5.3258    5.9275
    1.0000    2.6021    5.3258    5.9275
    1.2000    2.6021    5.3258    5.9275
    1.4000    2.6020    5.3258    5.9275
    1.6000    2.6020    5.3258    5.9274
    1.8000    2.6020    5.3258    5.9274
    2.0000    2.6019    5.3258    5.9274
    2.2000    2.6032    5.3265    5.9286
    2.4000    2.6070    5.3284    5.9320
    2.6000    2.6131    5.3317    5.9376
    2.8000    2.6213    5.3362    5.9453
    3.0000    2.6315    5.3418    5.9548
    3.2000    2.6432    5.3484    5.9659
    3.4000    2.6561    5.3560    5.9784
    3.6000    2.6697    5.3644    5.9921
    3.8000    2.6838    5.3735    6.0065
    4.0000    2.6977    5.3832    6.0213
    4.2000    2.7112    5.3932    6.0363
    4.4000    2.7237    5.4036    6.0512
    4.6000    2.7349    5.4140    6.0656
    4.8000    2.7444    5.4245    6.0792
    5.0000    2.7519    5.4349    6.0919
    5.2000    2.7572    5.4451    6.1034
    5.4000    2.7600    5.4550    6.1135
    5.6000    2.7604    5.4645    6.1221
    5.8000    2.7581    5.4735    6.1291
    6.0000    2.7533    5.4820    6.1346
    6.2000    2.7460    5.4900    6.1384
    6.4000    2.7364    5.4974    6.1408
    6.6000    2.7248    5.5042    6.1417
    6.8000    2.7113    5.5104    6.1413
    7.0000    2.6963    5.5160    6.1398
    7.2000    2.6803    5.5211    6.1373
    7.4000    2.6636    5.5257    6.1342
    7.6000    2.6467    5.5298    6.1306
    7.8000    2.6300    5.5335    6.1267
    8.0000    2.6140    5.5369    6.1229
    8.2000    2.5992    5.5399    6.1193
    8.4000    2.5859    5.5426    6.1162
    8.6000    2.5745    5.5452    6.1137
    8.8000    2.5654    5.5475    6.1119
    9.0000    2.5588    5.5497    6.1111
    9.2000    2.5548    5.5517    6.1113
    9.4000    2.5537    5.5536    6.1126
    9.6000    2.5554    5.5553    6.1148
    9.8000    2.5599    5.5568    6.1181
   10.0000    2.5670    5.5582    6.1223
   10.2000    2.5765    5.5593    6.1273
   10.4000    2.5882    5.5601    6.1329
   10.6000    2.6016    5.5605    6.1390
   10.8000    2.6164    5.5605    6.1453
   11.0000    2.6321    5.5600    6.1516
   11.2000    2.6484    5.5589    6.1576
   11.4000    2.6647    5.5573    6.1631
   11.6000    2.6806    5.5549    6.1678
   11.8000    2.6957    5.5518    6.1716
   12.0000    2.7095    5.5478    6.1741


==> DBEC-GP/f_programs/output/real2dXY/real2dXY-out.txt <==
 Real time propagation 2dXY,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Nonlinearity G_2D =   265.2901, Strength of DDI GD_2D =    84.04335
  Parameters of trap: GAMMA =   0.50, NU =   0.25
  Axial Gaussian Width =   0.50

 # Space Stp: NX =      128, NY =      256
  Space Step: DX =   0.200000, DY =   0.200000
 # Time Stp : NSTP =         0, NPAS =       200, NRUN =      1000
   Time Step:   DT =   0.005000

 * Change for dynamics: GPAR =       1.100 , GDPAR =       1.100 *

                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     5.44004     3.60418    5.92761    0.00757
After NPAS iter.:  1.0000     5.44023     3.60418    5.92739    0.00757
After NRUN iter.:  1.0000     5.65793     3.78536    6.17413    0.00696
                   -----------------------------------------------------

 Clock Time:       3 seconds
   CPU Time:       4 seconds


==> DBEC-GP/f_programs/output/real2dXY/real2dXY-rms.txt <==
 Real time propagation 2dXY,   OPTION =   2, OPTION_D =  2

                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:       2.60229         5.32585         5.92761
  After NPAS iter.:       2.60195         5.32577         5.92739
  After NRUN iter.:       2.70951         5.54783         6.17413
                   -----------------------------------------------------


==> DBEC-GP/f_programs/output/real2dXZ/real2dXZ-den1d_x.txt <==
    -25.60     0.00000E+000
    -25.40     0.25230E-037
    -25.20     0.83933E-037
    -25.00     0.42687E-036
    -24.80     0.19201E-035
    -24.60     0.82608E-035
    -24.40     0.33705E-034
    -24.20     0.13172E-033
    -24.00     0.50009E-033
    -23.80     0.18762E-032
    -23.60     0.70623E-032
    -23.40     0.26874E-031
    -23.20     0.10290E-030
    -23.00     0.38960E-030
    -22.80     0.14258E-029
    -22.60     0.49666E-029
    -22.40     0.16458E-028
    -22.20     0.52306E-028
    -22.00     0.16151E-027
    -21.80     0.50063E-027
    -21.60     0.16173E-026
    -21.40     0.53294E-026
    -21.20     0.17126E-025
    -21.00     0.55369E-025
    -20.80     0.18642E-024
    -20.60     0.61048E-024
    -20.40     0.19664E-023
    -20.20     0.73354E-023
    -20.00     0.28575E-022
    -19.80     0.88209E-022
    -19.60     0.21909E-021
    -19.40     0.63086E-021
    -19.20     0.19978E-020
    -19.00     0.49409E-020
    -18.80     0.13786E-019
    -18.60     0.57289E-019
    -18.40     0.20627E-018
    -18.20     0.70691E-018
    -18.00     0.31922E-017
    -17.80     0.14811E-016
    -17.60     0.57407E-016
    -17.40     0.19958E-015
    -17.20     0.73299E-015
    -17.00     0.28602E-014
    -16.80     0.10525E-013
    -16.60     0.35945E-013
    -16.40     0.12126E-012
    -16.20     0.40855E-012
    -16.00     0.13343E-011
    -15.80     0.42176E-011
    -15.60     0.13040E-010
    -15.40     0.39298E-010
    -15.20     0.11505E-009
    -15.00     0.32823E-009
    -14.80     0.91280E-009
    -14.60     0.24685E-008
    -14.40     0.64863E-008
    -14.20     0.16563E-007
    -14.00     0.41098E-007
    -13.80     0.99046E-007
    -13.60     0.23172E-006
    -13.40     0.52618E-006
    -13.20     0.11593E-005
    -13.00     0.24768E-005
    -12.80     0.51287E-005
    -12.60     0.10287E-004
    -12.40     0.19972E-004
    -12.20     0.37511E-004
    -12.00     0.68119E-004
    -11.80     0.11954E-003
    -11.60     0.20268E-003
    -11.40     0.33195E-003
    -11.20     0.52521E-003
    -11.00     0.80308E-003
    -10.80     0.11876E-002
    -10.60     0.17001E-002
    -10.40     0.23594E-002
    -10.20     0.31793E-002
    -10.00     0.41679E-002
     -9.80     0.53261E-002
     -9.60     0.66491E-002
     -9.40     0.81266E-002
     -9.20     0.97447E-002
     -9.00     0.11487E-001
     -8.80     0.13337E-001
     -8.60     0.15277E-001
     -8.40     0.17292E-001
     -8.20     0.19367E-001
     -8.00     0.21490E-001
     -7.80     0.23650E-001
     -7.60     0.25838E-001
     -7.40     0.28044E-001
     -7.20     0.30262E-001
     -7.00     0.32486E-001
     -6.80     0.34710E-001
     -6.60     0.36928E-001
     -6.40     0.39136E-001
     -6.20     0.41329E-001
     -6.00     0.43503E-001
     -5.80     0.45653E-001
     -5.60     0.47774E-001
     -5.40     0.49863E-001
     -5.20     0.51916E-001
     -5.00     0.53927E-001
     -4.80     0.55893E-001
     -4.60     0.57811E-001
     -4.40     0.59676E-001
     -4.20     0.61485E-001
     -4.00     0.63234E-001
     -3.80     0.64920E-001
     -3.60     0.66539E-001
     -3.40     0.68088E-001
     -3.20     0.69565E-001
     -3.00     0.70966E-001
     -2.80     0.72290E-001
     -2.60     0.73532E-001
     -2.40     0.74692E-001
     -2.20     0.75767E-001
     -2.00     0.76756E-001
     -1.80     0.77655E-001
     -1.60     0.78464E-001
     -1.40     0.79181E-001
     -1.20     0.79805E-001
     -1.00     0.80336E-001
     -0.80     0.80771E-001
     -0.60     0.81110E-001
     -0.40     0.81352E-001
     -0.20     0.81498E-001
      0.00     0.81547E-001
      0.20     0.81498E-001
      0.40     0.81352E-001
      0.60     0.81110E-001
      0.80     0.80771E-001
      1.00     0.80336E-001
      1.20     0.79805E-001
      1.40     0.79181E-001
      1.60     0.78464E-001
      1.80     0.77655E-001
      2.00     0.76756E-001
      2.20     0.75767E-001
      2.40     0.74692E-001
      2.60     0.73532E-001
      2.80     0.72290E-001
      3.00     0.70966E-001
      3.20     0.69565E-001
      3.40     0.68088E-001
      3.60     0.66539E-001
      3.80     0.64920E-001
      4.00     0.63234E-001
      4.20     0.61485E-001
      4.40     0.59676E-001
      4.60     0.57811E-001
      4.80     0.55893E-001
      5.00     0.53927E-001
      5.20     0.51916E-001
      5.40     0.49863E-001
      5.60     0.47774E-001
      5.80     0.45653E-001
      6.00     0.43503E-001
      6.20     0.41329E-001
      6.40     0.39136E-001
      6.60     0.36928E-001
      6.80     0.34710E-001
      7.00     0.32486E-001
      7.20     0.30262E-001
      7.40     0.28044E-001
      7.60     0.25838E-001
      7.80     0.23650E-001
      8.00     0.21490E-001
      8.20     0.19367E-001
      8.40     0.17292E-001
      8.60     0.15277E-001
      8.80     0.13337E-001
      9.00     0.11487E-001
      9.20     0.97447E-002
      9.40     0.81266E-002
      9.60     0.66491E-002
      9.80     0.53261E-002
     10.00     0.41679E-002
     10.20     0.31793E-002
     10.40     0.23594E-002
     10.60     0.17001E-002
     10.80     0.11876E-002
     11.00     0.80308E-003
     11.20     0.52521E-003
     11.40     0.33195E-003
     11.60     0.20268E-003
     11.80     0.11954E-003
     12.00     0.68119E-004
     12.20     0.37511E-004
     12.40     0.19972E-004
     12.60     0.10287E-004
     12.80     0.51287E-005
     13.00     0.24768E-005
     13.20     0.11593E-005
     13.40     0.52618E-006
     13.60     0.23172E-006
     13.80     0.99046E-007
     14.00     0.41098E-007
     14.20     0.16563E-007
     14.40     0.64863E-008
     14.60     0.24685E-008
     14.80     0.91280E-009
     15.00     0.32823E-009
     15.20     0.11505E-009
     15.40     0.39298E-010
     15.60     0.13040E-010
     15.80     0.42176E-011
     16.00     0.13343E-011
     16.20     0.40855E-012
     16.40     0.12126E-012
     16.60     0.35945E-013
     16.80     0.10525E-013
     17.00     0.28602E-014
     17.20     0.73299E-015
     17.40     0.19958E-015
     17.60     0.57407E-016
     17.80     0.14811E-016
     18.00     0.31922E-017
     18.20     0.70691E-018
     18.40     0.20627E-018
     18.60     0.57289E-019
     18.80     0.13786E-019
     19.00     0.49409E-020
     19.20     0.19978E-020
     19.40     0.63086E-021
     19.60     0.21909E-021
     19.80     0.88209E-022
     20.00     0.28575E-022
     20.20     0.73354E-023
     20.40     0.19664E-023
     20.60     0.61048E-024
     20.80     0.18642E-024
     21.00     0.55369E-025
     21.20     0.17126E-025
     21.40     0.53294E-026
     21.60     0.16173E-026
     21.80     0.50063E-027
     22.00     0.16151E-027
     22.20     0.52306E-028
     22.40     0.16458E-028
     22.60     0.49666E-029
     22.80     0.14258E-029
     23.00     0.38960E-030
     23.20     0.10290E-030
     23.40     0.26874E-031
     23.60     0.70623E-032
     23.80     0.18762E-032
     24.00     0.50009E-033
     24.20     0.13172E-033
     24.40     0.33702E-034
     24.60     0.82643E-035
     24.80     0.19164E-035
     25.00     0.43002E-036
     25.20     0.82350E-037
     25.40     0.24777E-037
     25.60     0.00000E+000


==> DBEC-GP/f_programs/output/real2dXZ/real2dXZ-den1d_z.txt <==
    -12.80     0.00000E+000
    -12.60     0.27042E-052
    -12.40     0.25034E-050
    -12.20     0.20518E-048
    -12.00     0.15170E-046
    -11.80     0.10106E-044
    -11.60     0.60574E-043
    -11.40     0.32615E-041
    -11.20     0.15748E-039
    -11.00     0.68068E-038
    -10.80     0.26290E-036
    -10.60     0.90583E-035
    -10.40     0.27804E-033
    -10.20     0.75960E-032
    -10.00     0.18471E-030
     -9.80     0.40034E-029
     -9.60     0.77600E-028
     -9.40     0.13536E-026
     -9.20     0.21451E-025
     -9.00     0.31292E-024
     -8.80     0.42686E-023
     -8.60     0.55319E-022
     -8.40     0.68946E-021
     -8.20     0.82997E-020
     -8.00     0.95896E-019
     -7.80     0.10463E-017
     -7.60     0.10539E-016
     -7.40     0.95678E-016
     -7.20     0.76576E-015
     -7.00     0.53007E-014
     -6.80     0.31221E-013
     -6.60     0.15429E-012
     -6.40     0.63254E-012
     -6.20     0.21372E-011
     -6.00     0.59775E-011
     -5.80     0.14211E-010
     -5.60     0.30364E-010
     -5.40     0.62064E-010
     -5.20     0.12547E-009
     -5.00     0.26572E-009
     -4.80     0.69895E-009
     -4.60     0.25742E-008
     -4.40     0.12185E-007
     -4.20     0.68295E-007
     -4.00     0.43396E-006
     -3.80     0.28493E-005
     -3.60     0.17468E-004
     -3.40     0.94080E-004
     -3.20     0.43257E-003
     -3.00     0.16692E-002
     -2.80     0.53250E-002
     -2.60     0.13892E-001
     -2.40     0.29740E-001
     -2.20     0.53447E-001
     -2.00     0.83518E-001
     -1.80     0.11752E+000
     -1.60     0.15311E+000
     -1.40     0.18836E+000
     -1.20     0.22171E+000
     -1.00     0.25193E+000
     -0.80     0.27798E+000
     -0.60     0.29906E+000
     -0.40     0.31456E+000
     -0.20     0.32403E+000
      0.00     0.32721E+000
      0.20     0.32403E+000
      0.40     0.31456E+000
      0.60     0.29906E+000
      0.80     0.27798E+000
      1.00     0.25193E+000
      1.20     0.22171E+000
      1.40     0.18836E+000
      1.60     0.15311E+000
      1.80     0.11752E+000
      2.00     0.83518E-001
      2.20     0.53447E-001
      2.40     0.29740E-001
      2.60     0.13892E-001
      2.80     0.53250E-002
      3.00     0.16692E-002
      3.20     0.43257E-003
      3.40     0.94080E-004
      3.60     0.17468E-004
      3.80     0.28493E-005
      4.00     0.43396E-006
      4.20     0.68295E-007
      4.40     0.12185E-007
      4.60     0.25742E-008
      4.80     0.69895E-009
      5.00     0.26572E-009
      5.20     0.12547E-009
      5.40     0.62064E-010
      5.60     0.30364E-010
      5.80     0.14211E-010
      6.00     0.59775E-011
      6.20     0.21372E-011
      6.40     0.63254E-012
      6.60     0.15429E-012
      6.80     0.31221E-013
      7.00     0.53007E-014
      7.20     0.76576E-015
      7.40     0.95678E-016
      7.60     0.10539E-016
      7.80     0.10463E-017
      8.00     0.95896E-019
      8.20     0.82997E-020
      8.40     0.68946E-021
      8.60     0.55319E-022
      8.80     0.42686E-023
      9.00     0.31292E-024
      9.20     0.21451E-025
      9.40     0.13536E-026
      9.60     0.77600E-028
      9.80     0.40034E-029
     10.00     0.18471E-030
     10.20     0.75960E-032
     10.40     0.27804E-033
     10.60     0.90583E-035
     10.80     0.26290E-036
     11.00     0.68068E-038
     11.20     0.15748E-039
     11.40     0.32615E-041
     11.60     0.60574E-043
     11.80     0.10106E-044
     12.00     0.15170E-046
     12.20     0.20518E-048
     12.40     0.25063E-050
     12.60     0.30093E-052
     12.80     0.00000E+000


==> DBEC-GP/f_programs/output/real2dXZ/real2dXZ-dyna.txt <==
    0.2000    1.0931    4.3299    4.4657
    0.4000    1.0927    4.3299    4.4656
    0.6000    1.0924    4.3299    4.4655
    0.8000    1.0922    4.3299    4.4655
    1.0000    1.0922    4.3299    4.4655
    1.2000    1.0970    4.3305    4.4672
    1.4000    1.1088    4.3320    4.4716
    1.6000    1.1238    4.3342    4.4775
    1.8000    1.1369    4.3368    4.4833
    2.0000    1.1439    4.3395    4.4877
    2.2000    1.1427    4.3421    4.4899
    2.4000    1.1335    4.3447    4.4902
    2.6000    1.1191    4.3475    4.4892
    2.8000    1.1042    4.3506    4.4885
    3.0000    1.0935    4.3543    4.4896
    3.2000    1.0907    4.3589    4.4933
    3.4000    1.0965    4.3644    4.5001
    3.6000    1.1089    4.3706    4.5091
    3.8000    1.1236    4.3772    4.5191
    4.0000    1.1357    4.3839    4.5286
    4.2000    1.1412    4.3904    4.5363
    4.4000    1.1384    4.3965    4.5415
    4.6000    1.1278    4.4023    4.5445
    4.8000    1.1129    4.4080    4.5463
    5.0000    1.0982    4.4137    4.5482


==> DBEC-GP/f_programs/output/real2dXZ/real2dXZ-out.txt <==
 Real time propagation 2dXZ,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Nonlinearity G_2D =   265.2901, Strength of DDI GD_2D =    84.04335
  Parameters of trap: GAMMA =   0.25, LAMBDA =   1.50
  Axial Gaussian Width =   0.50

 # Space Stp: NX =      256, NZ =      128
  Space Step: DX =   0.200000, DZ =   0.200000
 # Time Stp : NSTP =         0, NPAS =       100, NRUN =       400
   Time Step:   DT =   0.005000

 * Change for dynamics: GPAR =       1.100 , GDPAR =       1.100 *

                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     4.57828     3.32423    4.46583    0.02414
After NPAS iter.:  1.0000     4.58072     3.32424    4.46552    0.02419
After NRUN iter.:  1.0000     4.78936     3.44730    4.54824    0.02357
                   -----------------------------------------------------

 Clock Time:       1 seconds
   CPU Time:       2 seconds


==> DBEC-GP/f_programs/output/real2dXZ/real2dXZ-rms.txt <==
 Real time propagation 2dXZ,   OPTION =   2, OPTION_D =  2

                   -----------------------------------------------------
Values of rms size:        <z>             <x>             <rho>
                   -----------------------------------------------------
           Initial:       1.09338         4.32991         4.46583
  After NPAS iter.:       1.09224         4.32988         4.46552
  After NRUN iter.:       1.09823         4.41366         4.54824
                   -----------------------------------------------------


==> DBEC-GP/f_programs/output/real3d/real3d-den1d_x.txt <==
    -12.80     0.00000E+000
    -12.60     0.64797E-019
    -12.40     0.86843E-019
    -12.20     0.24577E-018
    -12.00     0.62537E-018
    -11.80     0.15215E-017
    -11.60     0.36012E-017
    -11.40     0.88743E-017
    -11.20     0.21813E-016
    -11.00     0.53959E-016
    -10.80     0.21110E-015
    -10.60     0.10736E-014
    -10.40     0.52371E-014
    -10.20     0.27546E-013
    -10.00     0.14644E-012
     -9.80     0.71739E-012
     -9.60     0.33044E-011
     -9.40     0.14517E-010
     -9.20     0.60539E-010
     -9.00     0.24066E-009
     -8.80     0.91588E-009
     -8.60     0.33374E-008
     -8.40     0.11634E-007
     -8.20     0.38734E-007
     -8.00     0.12294E-006
     -7.80     0.37147E-006
     -7.60     0.10669E-005
     -7.40     0.29090E-005
     -7.20     0.75231E-005
     -7.00     0.18442E-004
     -6.80     0.42830E-004
     -6.60     0.94221E-004
     -6.40     0.19635E-003
     -6.20     0.38773E-003
     -6.00     0.72612E-003
     -5.80     0.12912E-002
     -5.60     0.21841E-002
     -5.40     0.35221E-002
     -5.20     0.54293E-002
     -5.00     0.80243E-002
     -4.80     0.11408E-001
     -4.60     0.15653E-001
     -4.40     0.20796E-001
     -4.20     0.26837E-001
     -4.00     0.33737E-001
     -3.80     0.41426E-001
     -3.60     0.49804E-001
     -3.40     0.58752E-001
     -3.20     0.68136E-001
     -3.00     0.77815E-001
     -2.80     0.87650E-001
     -2.60     0.97505E-001
     -2.40     0.10725E+000
     -2.20     0.11678E+000
     -2.00     0.12599E+000
     -1.80     0.13478E+000
     -1.60     0.14307E+000
     -1.40     0.15076E+000
     -1.20     0.15778E+000
     -1.00     0.16400E+000
     -0.80     0.16932E+000
     -0.60     0.17362E+000
     -0.40     0.17679E+000
     -0.20     0.17873E+000
      0.00     0.17939E+000
      0.20     0.17873E+000
      0.40     0.17679E+000
      0.60     0.17362E+000
      0.80     0.16932E+000
      1.00     0.16400E+000
      1.20     0.15778E+000
      1.40     0.15076E+000
      1.60     0.14307E+000
      1.80     0.13478E+000
      2.00     0.12599E+000
      2.20     0.11678E+000
      2.40     0.10725E+000
      2.60     0.97505E-001
      2.80     0.87650E-001
      3.00     0.77815E-001
      3.20     0.68136E-001
      3.40     0.58752E-001
      3.60     0.49804E-001
      3.80     0.41426E-001
      4.00     0.33737E-001
      4.20     0.26837E-001
      4.40     0.20796E-001
      4.60     0.15653E-001
      4.80     0.11408E-001
      5.00     0.80243E-002
      5.20     0.54293E-002
      5.40     0.35221E-002
      5.60     0.21841E-002
      5.80     0.12912E-002
      6.00     0.72612E-003
      6.20     0.38773E-003
      6.40     0.19635E-003
      6.60     0.94221E-004
      6.80     0.42830E-004
      7.00     0.18442E-004
      7.20     0.75231E-005
      7.40     0.29090E-005
      7.60     0.10669E-005
      7.80     0.37147E-006
      8.00     0.12294E-006
      8.20     0.38734E-007
      8.40     0.11634E-007
      8.60     0.33374E-008
      8.80     0.91588E-009
      9.00     0.24066E-009
      9.20     0.60539E-010
      9.40     0.14517E-010
      9.60     0.33044E-011
      9.80     0.71739E-012
     10.00     0.14644E-012
     10.20     0.27546E-013
     10.40     0.52371E-014
     10.60     0.10736E-014
     10.80     0.21110E-015
     11.00     0.53960E-016
     11.20     0.21812E-016
     11.40     0.88760E-017
     11.60     0.35982E-017
     11.80     0.15268E-017
     12.00     0.61604E-018
     12.20     0.25940E-018
     12.40     0.74731E-019
     12.60     0.66213E-019
     12.80     0.00000E+000


==> DBEC-GP/f_programs/output/real3d/real3d-den1d_y.txt <==
     -9.60     0.00000E+000
     -9.40     0.96430E-020
     -9.20     0.36346E-019
     -9.00     0.11239E-018
     -8.80     0.37656E-018
     -8.60     0.11808E-017
     -8.40     0.34679E-017
     -8.20     0.96164E-017
     -8.00     0.25020E-016
     -7.80     0.60739E-016
     -7.60     0.13748E-015
     -7.40     0.29304E-015
     -7.20     0.59820E-015
     -7.00     0.11720E-014
     -6.80     0.21679E-014
     -6.60     0.40387E-014
     -6.40     0.10805E-013
     -6.20     0.51500E-013
     -6.00     0.31329E-012
     -5.80     0.22504E-011
     -5.60     0.19021E-010
     -5.40     0.15573E-009
     -5.20     0.10754E-008
     -5.00     0.61456E-008
     -4.80     0.30142E-007
     -4.60     0.13333E-006
     -4.40     0.55139E-006
     -4.20     0.21531E-005
     -4.00     0.78603E-005
     -3.80     0.26463E-004
     -3.60     0.81489E-004
     -3.40     0.22911E-003
     -3.20     0.58940E-003
     -3.00     0.13928E-002
     -2.80     0.30377E-002
     -2.60     0.61473E-002
     -2.40     0.11607E-001
     -2.20     0.20567E-001
     -2.00     0.34403E-001
     -1.80     0.54640E-001
     -1.60     0.82821E-001
     -1.40     0.12032E+000
     -1.20     0.16797E+000
     -1.00     0.22554E+000
     -0.80     0.29075E+000
     -0.60     0.35832E+000
     -0.40     0.41941E+000
     -0.20     0.46282E+000
      0.00     0.47864E+000
      0.20     0.46282E+000
      0.40     0.41941E+000
      0.60     0.35832E+000
      0.80     0.29075E+000
      1.00     0.22554E+000
      1.20     0.16797E+000
      1.40     0.12032E+000
      1.60     0.82821E-001
      1.80     0.54640E-001
      2.00     0.34403E-001
      2.20     0.20567E-001
      2.40     0.11607E-001
      2.60     0.61473E-002
      2.80     0.30377E-002
      3.00     0.13928E-002
      3.20     0.58940E-003
      3.40     0.22911E-003
      3.60     0.81489E-004
      3.80     0.26463E-004
      4.00     0.78603E-005
      4.20     0.21531E-005
      4.40     0.55139E-006
      4.60     0.13333E-006
      4.80     0.30142E-007
      5.00     0.61456E-008
      5.20     0.10754E-008
      5.40     0.15573E-009
      5.60     0.19021E-010
      5.80     0.22504E-011
      6.00     0.31329E-012
      6.20     0.51500E-013
      6.40     0.10805E-013
      6.60     0.40387E-014
      6.80     0.21679E-014
      7.00     0.11720E-014
      7.20     0.59820E-015
      7.40     0.29304E-015
      7.60     0.13748E-015
      7.80     0.60739E-016
      8.00     0.25019E-016
      8.20     0.96175E-017
      8.40     0.34671E-017
      8.60     0.11795E-017
      8.80     0.37972E-018
      9.00     0.11139E-018
      9.20     0.32371E-019
      9.40     0.12688E-019
      9.60     0.00000E+000


==> DBEC-GP/f_programs/output/real3d/real3d-den1d_z.txt <==
     -8.00     0.00000E+000
     -7.80     0.82182E-017
     -7.60     0.99645E-016
     -7.40     0.87521E-015
     -7.20     0.62954E-014
     -7.00     0.37006E-013
     -6.80     0.17597E-012
     -6.60     0.67131E-012
     -6.40     0.20518E-011
     -6.20     0.51053E-011
     -6.00     0.10869E-010
     -5.80     0.21452E-010
     -5.60     0.41150E-010
     -5.40     0.73714E-010
     -5.20     0.11343E-009
     -5.00     0.17574E-009
     -4.80     0.10350E-008
     -4.60     0.11553E-007
     -4.40     0.10506E-006
     -4.20     0.80393E-006
     -4.00     0.54282E-005
     -3.80     0.32390E-004
     -3.60     0.16705E-003
     -3.40     0.72400E-003
     -3.20     0.25685E-002
     -3.00     0.73253E-002
     -2.80     0.16815E-001
     -2.60     0.31897E-001
     -2.40     0.52099E-001
     -2.20     0.76248E-001
     -2.00     0.10307E+000
     -1.80     0.13140E+000
     -1.60     0.16017E+000
     -1.40     0.18835E+000
     -1.20     0.21499E+000
     -1.00     0.23920E+000
     -0.80     0.26018E+000
     -0.60     0.27725E+000
     -0.40     0.28985E+000
     -0.20     0.29757E+000
      0.00     0.30017E+000
      0.20     0.29757E+000
      0.40     0.28985E+000
      0.60     0.27725E+000
      0.80     0.26018E+000
      1.00     0.23920E+000
      1.20     0.21499E+000
      1.40     0.18835E+000
      1.60     0.16017E+000
      1.80     0.13140E+000
      2.00     0.10307E+000
      2.20     0.76248E-001
      2.40     0.52099E-001
      2.60     0.31897E-001
      2.80     0.16815E-001
      3.00     0.73253E-002
      3.20     0.25685E-002
      3.40     0.72400E-003
      3.60     0.16705E-003
      3.80     0.32390E-004
      4.00     0.54282E-005
      4.20     0.80393E-006
      4.40     0.10506E-006
      4.60     0.11553E-007
      4.80     0.10350E-008
      5.00     0.17574E-009
      5.20     0.11343E-009
      5.40     0.73714E-010
      5.60     0.41150E-010
      5.80     0.21452E-010
      6.00     0.10869E-010
      6.20     0.51053E-011
      6.40     0.20518E-011
      6.60     0.67128E-012
      6.80     0.17596E-012
      7.00     0.37020E-013
      7.20     0.63088E-014
      7.40     0.88315E-015
      7.60     0.10456E-015
      7.80     0.11950E-016
      8.00     0.00000E+000


==> DBEC-GP/f_programs/output/real3d/real3d-dyna.txt <==
    0.0200    2.5450    2.0670    0.8708    1.2026
    0.0400    2.5449    2.0670    0.8707    1.2026
    0.0600    2.5449    2.0670    0.8707    1.2025
    0.0800    2.5449    2.0670    0.8706    1.2025
    0.1000    2.5448    2.0670    0.8706    1.2025
    0.1200    2.5448    2.0670    0.8706    1.2025
    0.1400    2.5448    2.0670    0.8705    1.2024
    0.1600    2.5447    2.0669    0.8705    1.2024
    0.1800    2.5447    2.0669    0.8704    1.2024
    0.2000    2.5447    2.0669    0.8704    1.2023
    0.2200    2.5446    2.0669    0.8703    1.2023
    0.2400    2.5446    2.0669    0.8703    1.2023
    0.2600    2.5446    2.0669    0.8702    1.2022
    0.2800    2.5445    2.0669    0.8701    1.2022
    0.3000    2.5445    2.0669    0.8701    1.2022
    0.3200    2.5444    2.0669    0.8700    1.2021
    0.3400    2.5444    2.0669    0.8700    1.2021
    0.3600    2.5444    2.0669    0.8699    1.2021
    0.3800    2.5443    2.0669    0.8699    1.2020
    0.4000    2.5443    2.0669    0.8698    1.2020
    0.4200    2.5442    2.0669    0.8698    1.2020
    0.4400    2.5442    2.0669    0.8697    1.2019
    0.4600    2.5442    2.0669    0.8697    1.2019
    0.4800    2.5441    2.0669    0.8696    1.2019
    0.5000    2.5441    2.0668    0.8695    1.2018
    0.5200    2.5440    2.0668    0.8695    1.2018
    0.5400    2.5440    2.0668    0.8694    1.2018
    0.5600    2.5440    2.0668    0.8694    1.2018
    0.5800    2.5439    2.0668    0.8693    1.2017
    0.6000    2.5439    2.0668    0.8693    1.2017
    0.6200    2.5439    2.0668    0.8692    1.2017
    0.6400    2.5438    2.0668    0.8692    1.2017
    0.6600    2.5438    2.0668    0.8691    1.2017
    0.6800    2.5438    2.0668    0.8691    1.2016
    0.7000    2.5438    2.0668    0.8690    1.2016
    0.7200    2.5437    2.0668    0.8690    1.2016
    0.7400    2.5437    2.0668    0.8689    1.2016
    0.7600    2.5437    2.0668    0.8689    1.2016
    0.7800    2.5437    2.0668    0.8688    1.2016
    0.8000    2.5437    2.0668    0.8688    1.2016
    0.8200    2.5436    2.0668    0.8687    1.2016
    0.8400    2.5436    2.0668    0.8687    1.2016
    0.8600    2.5436    2.0668    0.8686    1.2016
    0.8800    2.5436    2.0668    0.8686    1.2016
    0.9000    2.5436    2.0668    0.8686    1.2016
    0.9200    2.5436    2.0668    0.8685    1.2017
    0.9400    2.5436    2.0668    0.8685    1.2017
    0.9600    2.5436    2.0668    0.8684    1.2017
    0.9800    2.5436    2.0668    0.8684    1.2017
    1.0000    2.5436    2.0668    0.8684    1.2018
    1.0200    2.5439    2.0669    0.8686    1.2020
    1.0400    2.5445    2.0671    0.8692    1.2025
    1.0600    2.5455    2.0675    0.8701    1.2032
    1.0800    2.5468    2.0681    0.8714    1.2042
    1.1000    2.5485    2.0688    0.8730    1.2054
    1.1200    2.5506    2.0697    0.8750    1.2068
    1.1400    2.5530    2.0706    0.8773    1.2085
    1.1600    2.5557    2.0718    0.8800    1.2104
    1.1800    2.5588    2.0731    0.8830    1.2125
    1.2000    2.5622    2.0745    0.8863    1.2148
    1.2200    2.5659    2.0760    0.8899    1.2173
    1.2400    2.5698    2.0777    0.8939    1.2200
    1.2600    2.5741    2.0795    0.8981    1.2228
    1.2800    2.5787    2.0814    0.9026    1.2258
    1.3000    2.5835    2.0834    0.9075    1.2288
    1.3200    2.5885    2.0856    0.9126    1.2320
    1.3400    2.5938    2.0879    0.9180    1.2353
    1.3600    2.5993    2.0903    0.9236    1.2386
    1.3800    2.6050    2.0928    0.9295    1.2420
    1.4000    2.6110    2.0954    0.9356    1.2455
    1.4200    2.6170    2.0981    0.9420    1.2489
    1.4400    2.6233    2.1008    0.9485    1.2524
    1.4600    2.6297    2.1037    0.9553    1.2558
    1.4800    2.6363    2.1067    0.9623    1.2592
    1.5000    2.6429    2.1097    0.9694    1.2626
    1.5200    2.6497    2.1129    0.9768    1.2659
    1.5400    2.6565    2.1161    0.9842    1.2691
    1.5600    2.6635    2.1194    0.9919    1.2722
    1.5800    2.6705    2.1227    0.9996    1.2752
    1.6000    2.6775    2.1261    1.0075    1.2781
    1.6200    2.6846    2.1296    1.0156    1.2808
    1.6400    2.6917    2.1331    1.0237    1.2834
    1.6600    2.6988    2.1367    1.0319    1.2858
    1.6800    2.7059    2.1404    1.0402    1.2880
    1.7000    2.7130    2.1441    1.0485    1.2900
    1.7200    2.7201    2.1478    1.0569    1.2918
    1.7400    2.7271    2.1516    1.0654    1.2934
    1.7600    2.7341    2.1554    1.0739    1.2948
    1.7800    2.7411    2.1593    1.0824    1.2959
    1.8000    2.7479    2.1632    1.0910    1.2967
    1.8200    2.7547    2.1671    1.0995    1.2973
    1.8400    2.7614    2.1710    1.1081    1.2977
    1.8600    2.7680    2.1750    1.1166    1.2978
    1.8800    2.7745    2.1790    1.1252    1.2975
    1.9000    2.7809    2.1831    1.1337    1.2970
    1.9200    2.7872    2.1871    1.1421    1.2963
    1.9400    2.7933    2.1912    1.1505    1.2952
    1.9600    2.7994    2.1953    1.1589    1.2938
    1.9800    2.8053    2.1994    1.1672    1.2922
    2.0000    2.8110    2.2035    1.1755    1.2902
    2.0200    2.8167    2.2077    1.1836    1.2880
    2.0400    2.8222    2.2118    1.1917    1.2854
    2.0600    2.8275    2.2160    1.1997    1.2826
    2.0800    2.8327    2.2201    1.2076    1.2795
    2.1000    2.8378    2.2243    1.2154    1.2761
    2.1200    2.8427    2.2285    1.2231    1.2724
    2.1400    2.8475    2.2327    1.2307    1.2684
    2.1600    2.8522    2.2369    1.2381    1.2642
    2.1800    2.8567    2.2411    1.2455    1.2597
    2.2000    2.8610    2.2453    1.2527    1.2549
    2.2200    2.8652    2.2495    1.2598    1.2499
    2.2400    2.8693    2.2537    1.2667    1.2447
    2.2600    2.8733    2.2579    1.2735    1.2392
    2.2800    2.8771    2.2622    1.2802    1.2335
    2.3000    2.8808    2.2664    1.2867    1.2276
    2.3200    2.8844    2.2706    1.2931    1.2215
    2.3400    2.8878    2.2748    1.2993    1.2152
    2.3600    2.8912    2.2791    1.3053    1.2087
    2.3800    2.8944    2.2833    1.3112    1.2021
    2.4000    2.8976    2.2876    1.3169    1.1953
    2.4200    2.9006    2.2918    1.3225    1.1884
    2.4400    2.9036    2.2961    1.3279    1.1814
    2.4600    2.9065    2.3003    1.3331    1.1743
    2.4800    2.9093    2.3046    1.3382    1.1672
    2.5000    2.9121    2.3089    1.3431    1.1599
    2.5200    2.9147    2.3131    1.3478    1.1526
    2.5400    2.9174    2.3174    1.3523    1.1453
    2.5600    2.9199    2.3217    1.3567    1.1380
    2.5800    2.9225    2.3261    1.3609    1.1307
    2.6000    2.9250    2.3304    1.3649    1.1234
    2.6200    2.9275    2.3347    1.3687    1.1161
    2.6400    2.9299    2.3391    1.3724    1.1090
    2.6600    2.9324    2.3434    1.3759    1.1019
    2.6800    2.9348    2.3478    1.3792    1.0949
    2.7000    2.9373    2.3522    1.3824    1.0880
    2.7200    2.9397    2.3566    1.3853    1.0813
    2.7400    2.9422    2.3611    1.3881    1.0747
    2.7600    2.9447    2.3655    1.3908    1.0684
    2.7800    2.9472    2.3700    1.3932    1.0622
    2.8000    2.9498    2.3745    1.3955    1.0563
    2.8200    2.9524    2.3790    1.3976    1.0505
    2.8400    2.9551    2.3835    1.3996    1.0451
    2.8600    2.9578    2.3881    1.4014    1.0399
    2.8800    2.9605    2.3927    1.4030    1.0350
    2.9000    2.9634    2.3973    1.4045    1.0304
    2.9200    2.9662    2.4020    1.4058    1.0262
    2.9400    2.9692    2.4066    1.4069    1.0222
    2.9600    2.9722    2.4113    1.4079    1.0186
    2.9800    2.9754    2.4161    1.4087    1.0154
    3.0000    2.9785    2.4208    1.4094    1.0125
    3.0200    2.9818    2.4256    1.4099    1.0100
    3.0400    2.9852    2.4304    1.4102    1.0078
    3.0600    2.9886    2.4352    1.4104    1.0061
    3.0800    2.9921    2.4400    1.4104    1.0047
    3.1000    2.9957    2.4449    1.4103    1.0038
    3.1200    2.9994    2.4498    1.4100    1.0032
    3.1400    3.0031    2.4547    1.4096    1.0030
    3.1600    3.0070    2.4597    1.4090    1.0033
    3.1800    3.0109    2.4646    1.4083    1.0039
    3.2000    3.0149    2.4696    1.4074    1.0049
    3.2200    3.0190    2.4746    1.4063    1.0062
    3.2400    3.0231    2.4796    1.4051    1.0080
    3.2600    3.0273    2.4847    1.4038    1.0101
    3.2800    3.0315    2.4897    1.4023    1.0126
    3.3000    3.0358    2.4947    1.4006    1.0154
    3.3200    3.0402    2.4998    1.3988    1.0185
    3.3400    3.0446    2.5048    1.3968    1.0220
    3.3600    3.0490    2.5099    1.3946    1.0257
    3.3800    3.0535    2.5149    1.3923    1.0298
    3.4000    3.0580    2.5200    1.3898    1.0341
    3.4200    3.0625    2.5250    1.3872    1.0387
    3.4400    3.0670    2.5301    1.3843    1.0436
    3.4600    3.0715    2.5351    1.3814    1.0486
    3.4800    3.0761    2.5401    1.3782    1.0539
    3.5000    3.0806    2.5451    1.3749    1.0593
    3.5200    3.0851    2.5500    1.3714    1.0650
    3.5400    3.0895    2.5550    1.3677    1.0707
    3.5600    3.0939    2.5599    1.3639    1.0767
    3.5800    3.0983    2.5648    1.3599    1.0827
    3.6000    3.1026    2.5696    1.3557    1.0888
    3.6200    3.1069    2.5744    1.3514    1.0950
    3.6400    3.1111    2.5792    1.3468    1.1012
    3.6600    3.1152    2.5839    1.3421    1.1075
    3.6800    3.1193    2.5886    1.3372    1.1139
    3.7000    3.1232    2.5933    1.3322    1.1202
    3.7200    3.1271    2.5978    1.3270    1.1265
    3.7400    3.1308    2.6024    1.3215    1.1327
    3.7600    3.1344    2.6069    1.3160    1.1389
    3.7800    3.1380    2.6113    1.3102    1.1451
    3.8000    3.1414    2.6157    1.3043    1.1511
    3.8200    3.1446    2.6200    1.2982    1.1571
    3.8400    3.1477    2.6243    1.2919    1.1630
    3.8600    3.1507    2.6284    1.2855    1.1687
    3.8800    3.1536    2.6326    1.2789    1.1743
    3.9000    3.1562    2.6366    1.2722    1.1797
    3.9200    3.1588    2.6406    1.2653    1.1849
    3.9400    3.1611    2.6445    1.2582    1.1900
    3.9600    3.1633    2.6484    1.2510    1.1949
    3.9800    3.1653    2.6521    1.2436    1.1996
    4.0000    3.1672    2.6558    1.2361    1.2040
    4.0200    3.1689    2.6594    1.2284    1.2083
    4.0400    3.1704    2.6630    1.2206    1.2123
    4.0600    3.1717    2.6664    1.2127    1.2161
    4.0800    3.1728    2.6698    1.2047    1.2196
    4.1000    3.1737    2.6731    1.1965    1.2229
    4.1200    3.1745    2.6764    1.1882    1.2259
    4.1400    3.1751    2.6795    1.1798    1.2287
    4.1600    3.1755    2.6826    1.1712    1.2312
    4.1800    3.1757    2.6855    1.1626    1.2334
    4.2000    3.1757    2.6884    1.1539    1.2353
    4.2200    3.1756    2.6912    1.1451    1.2370
    4.2400    3.1752    2.6940    1.1361    1.2384
    4.2600    3.1747    2.6966    1.1272    1.2395
    4.2800    3.1740    2.6992    1.1181    1.2404
    4.3000    3.1732    2.7017    1.1090    1.2410
    4.3200    3.1722    2.7041    1.0998    1.2413
    4.3400    3.1710    2.7064    1.0906    1.2413
    4.3600    3.1696    2.7087    1.0814    1.2411
    4.3800    3.1681    2.7108    1.0721    1.2407
    4.4000    3.1665    2.7129    1.0628    1.2399
    4.4200    3.1647    2.7149    1.0535    1.2390
    4.4400    3.1628    2.7168    1.0442    1.2377
    4.4600    3.1608    2.7187    1.0348    1.2363
    4.4800    3.1586    2.7205    1.0255    1.2346
    4.5000    3.1564    2.7222    1.0163    1.2328
    4.5200    3.1540    2.7238    1.0070    1.2307
    4.5400    3.1515    2.7253    0.9979    1.2284
    4.5600    3.1490    2.7268    0.9887    1.2259
    4.5800    3.1463    2.7282    0.9797    1.2233
    4.6000    3.1436    2.7296    0.9707    1.2205
    4.6200    3.1409    2.7308    0.9618    1.2176
    4.6400    3.1381    2.7321    0.9530    1.2145
    4.6600    3.1352    2.7332    0.9444    1.2113
    4.6800    3.1323    2.7343    0.9358    1.2080
    4.7000    3.1294    2.7353    0.9275    1.2046
    4.7200    3.1265    2.7363    0.9192    1.2011
    4.7400    3.1236    2.7372    0.9112    1.1976
    4.7600    3.1207    2.7380    0.9033    1.1940
    4.7800    3.1178    2.7388    0.8956    1.1904
    4.8000    3.1149    2.7396    0.8881    1.1868
    4.8200    3.1121    2.7403    0.8809    1.1832
    4.8400    3.1093    2.7410    0.8738    1.1796
    4.8600    3.1066    2.7416    0.8671    1.1760
    4.8800    3.1040    2.7421    0.8605    1.1725
    4.9000    3.1014    2.7427    0.8543    1.1690
    4.9200    3.0989    2.7432    0.8483    1.1656
    4.9400    3.0965    2.7436    0.8427    1.1623
    4.9600    3.0943    2.7440    0.8373    1.1592
    4.9800    3.0921    2.7444    0.8323    1.1561
    5.0000    3.0901    2.7447    0.8276    1.1532
    5.0200    3.0881    2.7451    0.8233    1.1504
    5.0400    3.0864    2.7454    0.8193    1.1479
    5.0600    3.0848    2.7456    0.8156    1.1454
    5.0800    3.0833    2.7459    0.8123    1.1432
    5.1000    3.0820    2.7461    0.8095    1.1412
    5.1200    3.0808    2.7463    0.8070    1.1394
    5.1400    3.0798    2.7464    0.8048    1.1378
    5.1600    3.0790    2.7466    0.8031    1.1364
    5.1800    3.0783    2.7467    0.8018    1.1353
    5.2000    3.0779    2.7468    0.8009    1.1344
    5.2200    3.0776    2.7469    0.8004    1.1338
    5.2400    3.0775    2.7470    0.8003    1.1333
    5.2600    3.0776    2.7470    0.8006    1.1332
    5.2800    3.0778    2.7471    0.8013    1.1333
    5.3000    3.0782    2.7471    0.8024    1.1336
    5.3200    3.0789    2.7471    0.8040    1.1342
    5.3400    3.0797    2.7471    0.8059    1.1350
    5.3600    3.0806    2.7471    0.8082    1.1361
    5.3800    3.0818    2.7470    0.8109    1.1374
    5.4000    3.0831    2.7469    0.8140    1.1389
    5.4200    3.0846    2.7469    0.8175    1.1406
    5.4400    3.0862    2.7467    0.8214    1.1426
    5.4600    3.0880    2.7466    0.8256    1.1447
    5.4800    3.0899    2.7464    0.8301    1.1470
    5.5000    3.0920    2.7463    0.8350    1.1495
    5.5200    3.0942    2.7460    0.8403    1.1522
    5.5400    3.0966    2.7458    0.8458    1.1550
    5.5600    3.0990    2.7455    0.8517    1.1579
    5.5800    3.1016    2.7452    0.8578    1.1610
    5.6000    3.1043    2.7449    0.8643    1.1641
    5.6200    3.1070    2.7445    0.8710    1.1674
    5.6400    3.1099    2.7441    0.8780    1.1707
    5.6600    3.1128    2.7436    0.8852    1.1741
    5.6800    3.1157    2.7431    0.8926    1.1775
    5.7000    3.1188    2.7425    0.9003    1.1810
    5.7200    3.1218    2.7419    0.9082    1.1844
    5.7400    3.1249    2.7413    0.9162    1.1879
    5.7600    3.1280    2.7406    0.9245    1.1913
    5.7800    3.1311    2.7398    0.9329    1.1947
    5.8000    3.1343    2.7390    0.9414    1.1981
    5.8200    3.1374    2.7381    0.9501    1.2013
    5.8400    3.1405    2.7371    0.9590    1.2045
    5.8600    3.1435    2.7361    0.9679    1.2076
    5.8800    3.1465    2.7351    0.9770    1.2106
    5.9000    3.1495    2.7339    0.9861    1.2135
    5.9200    3.1524    2.7327    0.9953    1.2162
    5.9400    3.1552    2.7315    1.0046    1.2188
    5.9600    3.1580    2.7301    1.0139    1.2212
    5.9800    3.1606    2.7287    1.0233    1.2234
    6.0000    3.1632    2.7272    1.0327    1.2255
    6.0200    3.1657    2.7256    1.0421    1.2274
    6.0400    3.1680    2.7240    1.0516    1.2290
    6.0600    3.1702    2.7222    1.0610    1.2304
    6.0800    3.1723    2.7204    1.0704    1.2317
    6.1000    3.1743    2.7185    1.0799    1.2326
    6.1200    3.1761    2.7166    1.0892    1.2334
    6.1400    3.1777    2.7145    1.0986    1.2339
    6.1600    3.1793    2.7124    1.1079    1.2341
    6.1800    3.1806    2.7102    1.1172    1.2341
    6.2000    3.1818    2.7079    1.1264    1.2339
    6.2200    3.1828    2.7055    1.1355    1.2334
    6.2400    3.1836    2.7030    1.1445    1.2326
    6.2600    3.1843    2.7005    1.1535    1.2316
    6.2800    3.1848    2.6978    1.1624    1.2302
    6.3000    3.1851    2.6951    1.1712    1.2287
    6.3200    3.1852    2.6923    1.1799    1.2268
    6.3400    3.1851    2.6894    1.1884    1.2247
    6.3600    3.1849    2.6864    1.1969    1.2223
    6.3800    3.1844    2.6834    1.2052    1.2197
    6.4000    3.1838    2.6802    1.2134    1.2168
    6.4200    3.1830    2.6770    1.2215    1.2137
    6.4400    3.1820    2.6737    1.2294    1.2103
    6.4600    3.1808    2.6703    1.2372    1.2067
    6.4800    3.1794    2.6668    1.2449    1.2028
    6.5000    3.1778    2.6633    1.2524    1.1988
    6.5200    3.1761    2.6596    1.2597    1.1945
    6.5400    3.1741    2.6559    1.2669    1.1900
    6.5600    3.1720    2.6522    1.2739    1.1852
    6.5800    3.1697    2.6483    1.2808    1.1803
    6.6000    3.1673    2.6444    1.2875    1.1753
    6.6200    3.1647    2.6404    1.2941    1.1700
    6.6400    3.1619    2.6363    1.3004    1.1646
    6.6600    3.1590    2.6322    1.3066    1.1591
    6.6800    3.1559    2.6280    1.3127    1.1534
    6.7000    3.1527    2.6238    1.3185    1.1476
    6.7200    3.1494    2.6194    1.3242    1.1418
    6.7400    3.1459    2.6151    1.3297    1.1358
    6.7600    3.1423    2.6106    1.3350    1.1298
    6.7800    3.1386    2.6061    1.3402    1.1237
    6.8000    3.1347    2.6016    1.3451    1.1176
    6.8200    3.1308    2.5970    1.3499    1.1114
    6.8400    3.1268    2.5924    1.3545    1.1053
    6.8600    3.1226    2.5877    1.3589    1.0992
    6.8800    3.1184    2.5829    1.3632    1.0931
    6.9000    3.1142    2.5782    1.3672    1.0871
    6.9200    3.1098    2.5734    1.3711    1.0811
    6.9400    3.1054    2.5685    1.3748    1.0752
    6.9600    3.1009    2.5637    1.3783    1.0695
    6.9800    3.0964    2.5588    1.3817    1.0638
    7.0000    3.0919    2.5538    1.3848    1.0583
    7.0200    3.0873    2.5489    1.3878    1.0530
    7.0400    3.0827    2.5439    1.3906    1.0479
    7.0600    3.0781    2.5389    1.3933    1.0429
    7.0800    3.0735    2.5339    1.3958    1.0382
    7.1000    3.0689    2.5288    1.3981    1.0337
    7.1200    3.0643    2.5238    1.4002    1.0295
    7.1400    3.0597    2.5188    1.4022    1.0255
    7.1600    3.0551    2.5137    1.4039    1.0218
    7.1800    3.0506    2.5086    1.4056    1.0184
    7.2000    3.0461    2.5036    1.4070    1.0154
    7.2200    3.0416    2.4985    1.4083    1.0126
    7.2400    3.0372    2.4935    1.4095    1.0102
    7.2600    3.0328    2.4884    1.4104    1.0081
    7.2800    3.0285    2.4834    1.4112    1.0064
    7.3000    3.0242    2.4783    1.4119    1.0050
    7.3200    3.0200    2.4733    1.4124    1.0041
    7.3400    3.0158    2.4683    1.4127    1.0034
    7.3600    3.0117    2.4633    1.4129    1.0032
    7.3800    3.0077    2.4583    1.4129    1.0034
    7.4000    3.0038    2.4534    1.4128    1.0039
    7.4200    2.9999    2.4484    1.4125    1.0048
    7.4400    2.9961    2.4435    1.4120    1.0061
    7.4600    2.9924    2.4386    1.4114    1.0078
    7.4800    2.9888    2.4337    1.4106    1.0099
    7.5000    2.9852    2.4288    1.4097    1.0123
    7.5200    2.9817    2.4240    1.4086    1.0151
    7.5400    2.9783    2.4192    1.4074    1.0183
    7.5600    2.9749    2.4144    1.4060    1.0218
    7.5800    2.9717    2.4096    1.4045    1.0256
    7.6000    2.9685    2.4049    1.4028    1.0298
    7.6200    2.9653    2.4002    1.4009    1.0343
    7.6400    2.9622    2.3955    1.3989    1.0391
    7.6600    2.9592    2.3908    1.3967    1.0441
    7.6800    2.9562    2.3861    1.3944    1.0495
    7.7000    2.9533    2.3815    1.3919    1.0550
    7.7200    2.9504    2.3769    1.3892    1.0609
    7.7400    2.9476    2.3723    1.3864    1.0669
    7.7600    2.9448    2.3678    1.3834    1.0731
    7.7800    2.9420    2.3632    1.3802    1.0796
    7.8000    2.9392    2.3587    1.3769    1.0862
    7.8200    2.9365    2.3542    1.3734    1.0929
    7.8400    2.9337    2.3497    1.3698    1.0998
    7.8600    2.9310    2.3452    1.3659    1.1067
    7.8800    2.9283    2.3408    1.3620    1.1138
    7.9000    2.9255    2.3363    1.3578    1.1210
    7.9200    2.9228    2.3319    1.3535    1.1282
    7.9400    2.9200    2.3275    1.3490    1.1354
    7.9600    2.9171    2.3231    1.3444    1.1426
    7.9800    2.9143    2.3187    1.3395    1.1499
    8.0000    2.9114    2.3143    1.3345    1.1571
    8.0200    2.9084    2.3100    1.3294    1.1643
    8.0400    2.9054    2.3056    1.3241    1.1715
    8.0600    2.9023    2.3012    1.3186    1.1785
    8.0800    2.8991    2.2969    1.3129    1.1855
    8.1000    2.8959    2.2925    1.3071    1.1924
    8.1200    2.8926    2.2882    1.3012    1.1992
    8.1400    2.8892    2.2839    1.2951    1.2058
    8.1600    2.8856    2.2796    1.2888    1.2123
    8.1800    2.8820    2.2752    1.2824    1.2186
    8.2000    2.8783    2.2709    1.2758    1.2248
    8.2200    2.8745    2.2666    1.2691    1.2308
    8.2400    2.8706    2.2623    1.2622    1.2365
    8.2600    2.8665    2.2580    1.2552    1.2421
    8.2800    2.8623    2.2537    1.2480    1.2475
    8.3000    2.8580    2.2494    1.2408    1.2526
    8.3200    2.8536    2.2451    1.2334    1.2575
    8.3400    2.8490    2.2408    1.2258    1.2622
    8.3600    2.8443    2.2365    1.2182    1.2666
    8.3800    2.8395    2.2322    1.2104    1.2707
    8.4000    2.8345    2.2280    1.2026    1.2746
    8.4200    2.8295    2.2237    1.1946    1.2782
    8.4400    2.8242    2.2195    1.1865    1.2816
    8.4600    2.8189    2.2152    1.1784    1.2847
    8.4800    2.8134    2.2110    1.1701    1.2875
    8.5000    2.8078    2.2068    1.1618    1.2900
    8.5200    2.8020    2.2026    1.1534    1.2922
    8.5400    2.7962    2.1984    1.1450    1.2942
    8.5600    2.7902    2.1942    1.1365    1.2958
    8.5800    2.7841    2.1900    1.1279    1.2972
    8.6000    2.7779    2.1859    1.1193    1.2983
    8.6200    2.7716    2.1818    1.1107    1.2992
    8.6400    2.7652    2.1777    1.1020    1.2997
    8.6600    2.7587    2.1736    1.0934    1.3000
    8.6800    2.7521    2.1696    1.0847    1.3000
    8.7000    2.7454    2.1656    1.0760    1.2998
    8.7200    2.7386    2.1616    1.0674    1.2993
    8.7400    2.7318    2.1577    1.0587    1.2986
    8.7600    2.7250    2.1538    1.0501    1.2976
    8.7800    2.7181    2.1500    1.0416    1.2964
    8.8000    2.7112    2.1461    1.0331    1.2950
    8.8200    2.7042    2.1424    1.0247    1.2934
    8.8400    2.6972    2.1387    1.0163    1.2916
    8.8600    2.6903    2.1350    1.0080    1.2896
    8.8800    2.6833    2.1314    0.9999    1.2874
    8.9000    2.6764    2.1279    0.9918    1.2851
    8.9200    2.6695    2.1244    0.9839    1.2826
    8.9400    2.6626    2.1210    0.9761    1.2799
    8.9600    2.6558    2.1176    0.9684    1.2772
    8.9800    2.6491    2.1144    0.9609    1.2743
    9.0000    2.6425    2.1112    0.9536    1.2714
    9.0200    2.6360    2.1081    0.9464    1.2683
    9.0400    2.6296    2.1050    0.9395    1.2652
    9.0600    2.6233    2.1021    0.9327    1.2621
    9.0800    2.6172    2.0993    0.9262    1.2589
    9.1000    2.6112    2.0965    0.9199    1.2557
    9.1200    2.6054    2.0939    0.9138    1.2526
    9.1400    2.5998    2.0913    0.9080    1.2494
    9.1600    2.5944    2.0889    0.9024    1.2462
    9.1800    2.5892    2.0865    0.8971    1.2432
    9.2000    2.5842    2.0843    0.8921    1.2401
    9.2200    2.5795    2.0822    0.8874    1.2372
    9.2400    2.5750    2.0802    0.8830    1.2343
    9.2600    2.5707    2.0783    0.8789    1.2316
    9.2800    2.5668    2.0765    0.8752    1.2289
    9.3000    2.5631    2.0749    0.8717    1.2264
    9.3200    2.5597    2.0734    0.8686    1.2241
    9.3400    2.5566    2.0721    0.8658    1.2219
    9.3600    2.5538    2.0708    0.8634    1.2199
    9.3800    2.5513    2.0697    0.8614    1.2180
    9.4000    2.5492    2.0688    0.8597    1.2164
    9.4200    2.5474    2.0679    0.8583    1.2149
    9.4400    2.5459    2.0673    0.8574    1.2136
    9.4600    2.5447    2.0667    0.8568    1.2126
    9.4800    2.5439    2.0663    0.8566    1.2117
    9.5000    2.5435    2.0661    0.8567    1.2111
    9.5200    2.5433    2.0659    0.8572    1.2106
    9.5400    2.5436    2.0660    0.8581    1.2104
    9.5600    2.5442    2.0661    0.8594    1.2104
    9.5800    2.5451    2.0665    0.8610    1.2107
    9.6000    2.5463    2.0669    0.8630    1.2111
    9.6200    2.5479    2.0675    0.8654    1.2118
    9.6400    2.5499    2.0683    0.8681    1.2126
    9.6600    2.5521    2.0691    0.8712    1.2137
    9.6800    2.5547    2.0702    0.8746    1.2150
    9.7000    2.5577    2.0713    0.8784    1.2164
    9.7200    2.5609    2.0726    0.8824    1.2180
    9.7400    2.5644    2.0740    0.8868    1.2198
    9.7600    2.5682    2.0756    0.8915    1.2218
    9.7800    2.5723    2.0773    0.8966    1.2239
    9.8000    2.5767    2.0791    0.9019    1.2261
    9.8200    2.5813    2.0810    0.9074    1.2285
    9.8400    2.5862    2.0831    0.9133    1.2310
    9.8600    2.5914    2.0853    0.9194    1.2335
    9.8800    2.5967    2.0875    0.9258    1.2362
    9.9000    2.6023    2.0899    0.9324    1.2389
    9.9200    2.6081    2.0924    0.9392    1.2417
    9.9400    2.6141    2.0951    0.9463    1.2445
    9.9600    2.6202    2.0978    0.9535    1.2473
    9.9800    2.6265    2.1006    0.9610    1.2501
   10.0000    2.6330    2.1035    0.9686    1.2529


==> DBEC-GP/f_programs/output/real3d/real3d-out.txt <==
 Real time propagation 3D,   OPTION =  2, OPTION_D =  2
 
  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Parameters of trap: GAMMA =   0.50, NU =   1.00, LAMBDA =   1.50
 
 # Space Stp: NX =      128, NY =       96, NZ =       80
  Space Step: DX =   0.200000, DY =   0.200000, DZ =   0.200000
 # Time Stp : NSTP =         0, NPAS =       100, NRUN =       900
   Time Step:   DT =   0.005000
   Dipolar Cut off:   R =     10.000
 
 * Change for dynamics: GPAR =       1.500 , GDDPAR =       1.000 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     5.81621     4.33909    2.54499    0.02162
After NPAS iter.:  1.0000     5.81920     4.33911    2.54358    0.02181
After NRUN iter.:  1.0000     6.93923     5.00916    2.63297    0.01448
                   -----------------------------------------------------
 
 Clock Time:     102 seconds
   CPU Time:     392 seconds


==> DBEC-GP/f_programs/output/real3d/real3d-rms.txt <==
 Real time propagation 3D,   OPTION =  2, OPTION_D =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     2.54499      2.06698      0.87081      1.20261
  After NPAS iter.:     2.54358      2.06676      0.86838      1.20175
  After NRUN iter.:     2.63297      2.10346      0.96858      1.25293
                   -----------------------------------------------------


==> DBEC-GP/readme-fftw.txt <==
#
# DBEC-GP codes are developed and (c)copyright-ed by:
#
# R. Kishor Kumar, Paulsamy Muruganandam
# (Bharathidasan University, Tamil Nadu, India)
#
# Luis E. Young, Sadhan K. Adhikari
# (UNESP - Sao Paulo State University, Brazil)
#
# Dusan Vudragovic, Antun Balaz                 
# (Scientific Computing Laboratory, Institute of Physics Belgrade, Serbia)
#
# Public use and modification of this code are allowed provided that the
# following paper is cited:  
# R. Kishor Kumar et al., Comput. Phys. Commun. NN (2014) NNNN.
#
# The authors would be grateful for all information and/or comments
# regarding the use of the code.
#

Instructions on compiling and installing FFTW library
for the use with DBEC-GP codes
=====================================================

These instructions should be followed only if FFTW is not installed on the
target computer where you plan to run DBEC-GP codes.

1) Download the latest source of FFTW from http://www.fftw.org/

2) Unpack the source tarball and go to the corresponding directory

3) If you plan to use GNU compiler suite, proceed by typing the following commands:
export CC=gcc
export CFLAGS=-O3
export F77=gfortran
export FFLAGS=-O3
AR=ar
./configure --prefix=$HOME/fftw/gcc --enable-shared --enable-static --enable-fma --enable-sse2 --enable-openmp --enable-threads
make
make install

This will compile and install FFTW library (including its OpenMP threaded version) into:
$HOME/fftw/gcc

4) If you also plan to use Intel compiler suite, proceed by typing the following commands:
export CC=icc
export CFLAGS="-xHOST -O3 -ipo -no-prec-div"
export F77=ifort
export FFLAGS="-xHOST -O3 -ipo -no-prec-div"
export AR=xiar
./configure --prefix=$HOME/fftw/icc --enable-shared --disable-static --enable-fma --enable-sse2 --enable-openmp --enable-threads
make
make install

export CC=icc
export CFLAGS=-fast
export F77=ifort
export FFLAGS=-fast
export AR=xiar
./configure --prefix=$HOME/fftw/icc --disable-shared --enable-static --enable-fma --enable-sse2 --enable-openmp --enable-threads
make
make install

This will compile and install FFTW library (including its OpenMP threaded version) into:
$HOME/fftw/icc

Note that step 4) does not interfere with step 3), and you can perform them in arbitrary order.

5) When compiling the dipolar codes, in order to use one of the above built FFTW libraries, you need to adjust properly the variable FFTW_PATH in the provided makefile so that it has the correct value.


==> DBEC-GP/readme.txt <==
#
# DBEC-GP codes are developed and (c)copyright-ed by:
#
# R. Kishor Kumar, Paulsamy Muruganandam
# (Bharathidasan University, Tamil Nadu, India)
#
# Luis E. Young, Sadhan K. Adhikari
# (UNESP - Sao Paulo State University, Brazil)
#
# Dusan Vudragovic, Antun Balaz
# (Scientific Computing Laboratory, Institute of Physics Belgrade, Serbia)
#
# Public use and modification of this code are allowed provided that the
# following paper is cited:
# R. Kishor Kumar et al., Comput. Phys. Commun. NN (2014) NNNN.
#
# The authors would be grateful for all information and/or comments
# regarding the use of the code.
#

DBEC-GP set of Fortran and C codes solves the time-(in)dependent Gross-Pitaevskii
nonlinear partial differential equation for BECs with contact and dipolar interaction
in one, two, and three space dimensions in a trap using imaginary-time and real-time
propagation. The Gross-Pitaevskii equation describes the properties of a dilute trapped
Bose-Einstein condensate. The equation is solved using the split-step Crank-Nicolson method
by discretizing space and time, as described in [1]. The discretized equation is then
propagated in imaginary or real time over small time steps. Additional details, for the
case of pure contact interaction, are given in Refs. [2,3].

[1] R. Kishor Kumar, Luis E. Young-S., D. Vudragovic, A. Balaz, P. Muruganandam,
    S. K. Adhikari, Comput. Phys. Commun. NN (2014) NNNN.
[2] P. Muruganandam, S. K. Adhikari, Comput. Phys. Commun. 180 (2009) 1888.
[3] D. Vudragovic, I. Vidanovic, A. Balaz, P. Muruganandam, S. K. Adhikari,
    Comput. Phys. Commun. 183 (2012) 2021.

DESCRIPTION OF DBEC-GP CODE DISTRIBUTION

I) Source codes

Source codes are written in both the Fortran and C programming language and are located
in the src folder of the corresponding directory (f_programs, c_programs).

The Fortran src folder has the following structure:

 - src/imag1dX.f90 code solves the imaginary-time dipolar Gross-Pitaevskii equation in
   one space dimension for the dynamics along "x" axis in a harmonic trap.

 - src/imag1dZ.f90 code solves the imaginary-time dipolar Gross-Pitaevskii equation in
   one space dimension for the dynamics along "z" axis in a harmonic trap.

 - src/imag2dXY.f90 code solves the imaginary-time dipolar Gross-Pitaevskii equation in
   two space dimensions for the dynamics along "x-y" plane in an anisotropic harmonic trap.

 - src/imag2dXZ.f90 code solves the imaginary-time dipolar Gross-Pitaevskii equation in
   two space dimensions for the dynamics along "x-z" plane in an anisotropic harmonic trap.
   
 - src/imag3d.f90 code solves the imaginary-time dipolar Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.

 - src/real1dX.f90 code solves the real-time dipolar Gross-Pitaevskii equation in
   one space dimension for the dynamics along "x" axis in a harmonic trap.      

 - src/real1dZ.f90 code solves the real-time dipolar Gross-Pitaevskii equation in
   one space dimension for the dynamics along "z" axis in a harmonic trap.  

 - src/real2dXY.f90 code solves the real-time dipolar Gross-Pitaevskii equation in
   two space dimensions for the dynamics along "x-y" plane in an anisotropic harmonic trap.
                                               
 - src/real2dXZ.f90 code solves the real-time dipolar Gross-Pitaevskii equation in
   two space dimensions for the dynamics along "x-z" plane in an anisotropic harmonic trap.

 - src/real3d.f90 code solves the real-time dipolar Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.

 - src/fftw3.f03 is necessary file for use of FFTW library.

The C src folder has the following structure:

- src/imag1dX code solves the imaginary-time dipolarGross-Pitaevskii equation in
   one space dimension for the dynamics along "x" axis in a harmonic trap.
 
- src/imag1dZ code solves the imaginary-time dipolarGross-Pitaevskii equation in
   one space dimension for the dynamics along "z" axis in a harmonic trap.
      
 - src/imag2dXY code solves the imaginary-time dipolar Gross-Pitaevskii equation in
   two space dimensions for the dynamics along "x-y" plane in an anisotropic harmonic trap.

 - src/imag2dXZ code solves the imaginary-time dipolar Gross-Pitaevskii equation in
   two space dimensions for the dynamics along "x-z" plane in an anisotropic harmonic trap.
   
 - src/imag3d code solves the imaginary-time dipolar Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.
   
 - src/real1dX code solves the real-time dipolar Gross-Pitaevskii equation in one
   space dimension for the dynamics along "x" axis in a harmonic trap.

 - src/real1dZ code solves the real-time dipolar Gross-Pitaevskii equation in one
   space dimension for the dynamics along "z" axis in a harmonic trap.
   
 - src/real2dXY code solves the real-time dipolar Gross-Pitaevskii equation in two
   space dimensions for the dynamics along "x-y" plane in an anisotropic harmonic trap.

 - src/real2dXZ code solves the real-time dipolar Gross-Pitaevskii equation in two
   space dimensions for the dynamics along "x-z" plane in an anisotropic harmonic trap.
   
 - src/real3d code solves the real-time dipolar Gross-Pitaevskii equation in three
   space dimensions in an anisotropic harmonic trap.
   
 - src/utils provides utility functions for parsing of configuration files,
   integration and differentiation, as well as allocation/deallocation of
   memory.
   
II) Input parameters

Input parameters for Fortran codes are given within each program.

For each C programme, a specific parameter input file has to be given on the command
line. Examples of input files with characteristic set of options and their detailed
descriptions is provided in the input folder.

III) Examples of matching outputs

The output folder in both f_programs and c_programs directory contains examples
of matching outputs for all programs and default inputs available in the DBEC-GP
distribution. Some large density files are omitted to remove space.

IV) Compilation

(In case FFTW library is not installed on your target computer, please follow the
instructions given in readme-fftw.txt)

To compile the Fortran and C codes one can use the provided makefiles using:

   make <target> [compiler=<compiler>]

where possible targets are:
   
   all, clean

as well as code-specific targets, which compile only a specified code:

   imag1dX, imag1dZ, imag2dXY, imag2dXZ, imag3d, real1dX, real1dZ, real2dXY, real2dXZ, real3d 


In the case of Fortran codes the command make compiles all programs
with the Intel Fortran compiler and other possible <compiler> values are:

   gfort, sunfort

and should be chosen according to the available compilers on the compile host. 
To compile with the GFortran compiler, please use [compiler=gfort]
and similarly for Sun' Fortran compiler, use [compiler=sunfort]

Examples compiling Fortran programs:

1) Compile all Fortran DBEC-GP codes with the GFortran compiler:
   
   make all compiler=gfort
      
2) Compile imag3d Fortran code with the Sun' Fortran compiler (if
   available):
   
   make imag3d compiler=sunfort

However, one can also use the instructions to compile Fortran programs that are given within each source file.


For C programs, the provided makefile allows compilation of the DBEC-GP codes, using
either the GNU C compiler, Intel C compiler, or Sun's C compiler.

Default optimization options set in makefile are -O5 (gcc) and -fast (icc, suncc), and can be
adjusted if needed in the makefile variable CFLAGS.

If compiler is not specified on the command line, the default gcc compiler is
used.

For C codes possible <compiler> values are:

   gcc, icc, suncc

and should be chosen according to the available compilers on the compile host.

Examples compiling C programs:

1) Compile all C DBEC-GP codes with the GNU C compiler:
   
   make all
   
   or
   
   make all compiler=gcc
   
   or
      
2) Compile imag2dXY C code with the Intel C compiler (if
   available):
   
   make imag2dXY compiler=icc
   
V) Running the compiled codes

Since the paramaters are specified within each  program, to run the compiled
Fortran programs you just need to invoke the executable.

To run the Fortran programs use the executable ./<codename> for the imagtime routines, where <codename> is a name of the compiled executable.
For the supplied realtime routines with NSTP = 0, use ./<codename> < imag<n>d-den.txt,
where <n> corresponds to the dimension of the problem.

Example running Fortran realtime program:

Run real3d compiled Fortran code using the input file to read imag3d-den.txt:
   
   ./real3d < imag3d-den.txt


To run any of the C codes compiled with the make command, you need to use the
syntax:
   
   ./<codename> -i <parameterfile>
   
where <codename> is a name of the compiled executable, and <parameterfile> is
a parameter input file prepared by the user. Examples of parameter input
files are described in section II above, and are provided in the folder input.
Matching output  of the principal output files are given in folder output; very
large density output files are omitted.  

Example running any C program:

Run imag3d compiled code with the parameter input file input/imag3d-input:
   
   ./imag3d -i input/imag3d-input

